Consensus-Based Multi-Objective Controller Synthesis

Despite longstanding interest, controller synthesis remains challenging for networks of heterogeneous, nonlinear agents. Moreover, the requirements for computational scalability and information privacy have become increasingly critical. This paper introduces a dissipativity-based distributed controller synthesis framework for networks with heterogeneous agents and diverse performance objectives, leveraging the Network Dissipativity Theorem and iterative convex overbounding. Our approach enables the synthesis of controllers in a distributed way by achieving a network-wide consensus on agents' dissipativity variables while keeping sensitive subsystem information locally. The proposed framework is applied to full-state feedback controller synthesis.

==> Figures_tex/Data/x1.csv <==
t,e
0,0
0.02,6.78399819629915e-09
0.04,3.99450793185444e-08
0.06,1.37198373319684e-07
0.08,3.59026532674448e-07
0.1,7.92700327511341e-07
0.12,1.55571498864398e-06
0.14,2.7986810363395e-06
0.16,4.707706514534e-06
0.18,7.50630580345208e-06
0.2,1.1456868505586e-05
0.22,1.68617202882124e-05
0.24,2.40638060176402e-05
0.26,3.34470240338453e-05
0.28,4.5436238986808e-05
0.3,6.04969992855449e-05
0.32,7.91349838954345e-05
0.34,0.000101895201956957
0.36,0.000129360967487461
0.38,0.000162152670265158
0.4,0.00020092636287946
0.42,0.000246372182862208
0.44,0.000299212627788725
0.46,0.000360200700254253
0.48,0.000430117938688694
0.5,0.000509772349069213
0.52,0.000599996251724626
0.54,0.000701644056596344
0.56,0.000815589979526478
0.58,0.000942725711383404
0.6,0.00108395805110725
0.62,0.00124020651306131
0.64,0.00141240091840903
0.66,0.00160147897959913
0.68,0.00180838388643196
0.7,0.00203406190159817
0.72,0.00227945997302418
0.74,0.00254552336982779
0.76,0.00283319334817999
0.78,0.00314340485288482
0.8,0.00347708426002742
0.82,0.00383514716560015
0.84,0.00421849622459683
0.86,0.00462801904466561
0.88,0.00506458613803027
0.9,0.00552904893502747
0.92,0.00602223786226324
0.94,0.00654496048806437
0.96,0.00709799973758957
0.98,0.00768211217966988
1,0.00829802638716788
1.02,0.00894644137237983
1.04,0.0096280250987535
1.06,0.0103434130699563
1.08,0.0110932069971037
1.1,0.0118779735447454
1.12,0.0126982431560058
1.14,0.0135545089570873
1.16,0.0144472257411651
1.18,0.0153768090315379
1.2,0.0163436342237381
1.22,0.0173480358061606
1.24,0.0183903066586304
1.26,0.0194706974281987
1.28,0.0205894159813403
1.3,0.0217466269316088
1.32,0.0229424512417051
1.34,0.0241769658988175
1.36,0.0254502036620006
1.38,0.0267621528802812
1.4,0.0281127573800995
1.42,0.0295019164206298
1.44,0.0309294847154568
1.46,0.0323952725190299
1.48,0.0338990457762639
1.5,0.0354405263336102
1.52,0.037019392209879
1.54,0.0386352779250591
1.56,0.0402877748853476
1.58,0.0419764318225762
1.6,0.0437007552861978
1.62,0.0454602101859758
1.64,0.0472542203835061
1.66,0.049082169330687
1.68,0.0509434007532474
1.7,0.0528372193774357
1.72,0.0547628916979702
1.74,0.0567196467853561
1.76,0.0587066771306727
1.78,0.0607231395259459
1.8,0.0627681559782264
1.82,0.0648408146555073
1.84,0.0669401708626276
1.86,0.0690652480453225
1.88,0.0712150388206023
1.9,0.0733885060316559
1.92,0.0755845838255013
1.94,0.0778021787516232
1.96,0.0800401708798667
1.98,0.0822974149358765
2,0.0845727414524025
2.02,0.0868649579348182
2.04,0.0891728500392265
2.06,0.0914951827615603
2.08,0.0938307016361148
2.1,0.0961781339419787
2.12,0.0985361899158682
2.14,0.100903563969896
2.16,0.103278935912847
2.18,0.10566097217356
2.2,0.108048327025055
2.22,0.110439643808083
2.24,0.112833556152805
2.26,0.115228689197337
2.28,0.117623660801959
2.3,0.120017082757795
2.32,0.122407561988818
2.34,0.124793701746075
2.36,0.127174102793058
2.38,0.129547364581187
2.4,0.131912086414408
2.42,0.134266868601931
2.44,0.136610313598205
2.46,0.13894102712922
2.48,0.141257619304287
2.5,0.143558705712496
2.52,0.145842908503038
2.54,0.148108857448674
2.56,0.150355190991625
2.58,0.152580557271208
2.6,0.154783615132578
2.62,0.156963035115958
2.64,0.159117500425805
2.66,0.161245707879336
2.68,0.163346368833938
2.7,0.165418210092958
2.72,0.167459974789449
2.74,0.169470423247438
2.76,0.171448333820348
2.78,0.173392503706213
2.8,0.17530174973936
2.82,0.177174909158271
2.84,0.179010840349344
2.86,0.18080842356634
2.88,0.182566561625267
2.9,0.184284180574562
2.92,0.185960230340366
2.94,0.1875936853468
2.96,0.189183545111107
2.98,0.190728834813588
3,0.192228605842271
3.02,0.193681936312279
3.04,0.195087931559873
3.06,0.196445724611192
3.08,0.197754476625711
3.1,0.199013377314471
3.12,0.200221645333144
3.14,0.201378528650033
3.16,0.202483304889109
3.18,0.203535281648218
3.2,0.204533796792589
3.22,0.205478218723828
3.24,0.206367946624549
3.26,0.207202410678861
3.28,0.207981072268903
3.3,0.208703424147659
3.32,0.209368990588296
3.34,0.209977327510259
3.36,0.210528022582413
3.38,0.21102069530349
3.4,0.21145499706014
3.42,0.211830611162881
3.44,0.212147252860268
3.46,0.212404669331591
3.48,0.21260263965845
3.5,0.212740974775526
3.52,0.212819517400925
3.54,0.212838141946423
3.56,0.212796754408008
3.58,0.212695292237067
3.6,0.212533724192611
3.62,0.212312050174922
3.64,0.212030301041016
3.66,0.211688538402309
3.68,0.211286854404906
3.7,0.210825371492905
3.72,0.210304242155134
3.74,0.209723648655733
3.76,0.209083802749005
3.78,0.208384945378948
3.8,0.207627346363903
3.82,0.20681130406673
3.84,0.205937145050952
3.86,0.205005223723294
3.88,0.204015921963035
3.9,0.202969648738626
3.92,0.20186683971198
3.94,0.200707956830887
3.96,0.199493487909975
3.98,0.198223946200643
4,0.196899869950409
4.02,0.195521821952089
4.04,0.194090389083247
4.06,0.192606181836321
4.08,0.191069833839878
4.1,0.189482001371393
4.12,0.187843362861986
4.14,0.186154618393527
4.16,0.184416489188528
4.18,0.18262971709323
4.2,0.180795064054287
4.22,0.178913311589462
4.24,0.176985260252724
4.26,0.175011729094152
4.28,0.17299355511503
4.3,0.170931592718522
4.32,0.168826713156323
4.34,0.166679803971642
4.36,0.164491768438915
4.38,0.162263525000603
4.4,0.159996006701441
4.42,0.15769016062051
4.44,0.155346947301465
4.46,0.152967340181286
4.48,0.150552325017895
4.5,0.148102899316961
4.52,0.145620071758242
4.54,0.143104861621791
4.56,0.14055829821433
4.58,0.13798142029613
4.6,0.135375275508691
4.62,0.132740919803526
4.64,0.130079416872362
4.66,0.127391837579025
4.68,0.124679259393317
4.7,0.121942765827152
4.72,0.119183445873222
4.74,0.116402393446476
4.76,0.113600706828645
4.78,0.1107794881161
4.8,0.107939842671261
4.82,0.105082878577822
4.84,0.102209706100014
4.86,0.0993214371461347
4.88,0.0964191847365818
4.9,0.0935040624765884
4.92,0.0905771840338837
4.94,0.0876396626214774
4.96,0.0846926104857681
4.98,0.0817371384001652
5,0.078774355164412
5.02,0.0758053671097879
5.04,0.0728312776103632
5.06,0.0698531866004736
5.08,0.066872190098576
5.1,0.0638893797376391
5.12,0.0609058423022198
5.14,0.0579226592723665
5.16,0.0549409063744875
5.18,0.051961653139316
5.2,0.0489859624670964
5.22,0.0460148902001124
5.24,0.0430494847026701
5.26,0.0400907864486461
5.28,0.0371398276167014
5.3,0.0341976316932603
5.32,0.0312652130833454
5.34,0.0283435767293545
5.36,0.0254337177378628
5.38,0.0225366210145238
5.4,0.0196532609071416
5.42,0.0167846008569791
5.44,0.0139315930583634
5.46,0.0110951781266442
5.48,0.00827628477455474
5.5,0.00547582949702289
5.52,0.00269471626447258
5.54,-6.6163775347884e-05
5.56,-0.00280593258697836
5.58,-0.00552372552827301
5.6,-0.0082186916228172
5.62,-0.0108899938237164
5.64,-0.0135368092687426
5.66,-0.0161583295268294
5.68,-0.018753760835907
5.7,-0.0213223243320791
5.72,-0.0238632562701401
5.74,-0.0263758082354411
5.76,-0.0288592473471129
5.78,-0.0313128564526606
5.8,-0.0337359343139464
5.82,-0.0361277957845815
5.84,-0.038487771978751
5.86,-0.0408152104315007
5.88,-0.0431094752505144
5.9,-0.0453699472594195
5.92,-0.0475960241326545
5.94,-0.0497871205219415
5.96,-0.0519426681744075
5.98,-0.0540621160423985
6,-0.0561449303850388
6.02,-0.0581905948615858
6.04,-0.0601986106166363
6.06,-0.0621684963572406
6.08,-0.0640997884219868
6.1,-0.0659920408421151
6.12,-0.0678448253947299
6.14,-0.0696577316481753
6.16,-0.0714303669996444
6.18,-0.073162356705095
6.2,-0.0748533439015443
6.22,-0.0765029896218199
6.24,-0.0781109728018453
6.26,-0.0796769902805391
6.28,-0.0812007567924105
6.3,-0.0826820049529353
6.32,-0.0841204852367966
6.34,-0.0855159659490784
6.36,-0.0868682331895009
6.38,-0.0881770908097865
6.4,-0.0894423603642504
6.42,-0.0906638810537067
6.44,-0.0918415096627865
6.46,-0.0929751204907623
6.48,-0.0940646052759765
6.5,-0.0951098731139726
6.52,-0.0961108503694275
6.54,-0.0970674805819857
6.56,-0.0979797243660974
6.58,-0.0988475593049618
6.6,-0.0996709798386798
6.62,-0.100449997146719
6.64,-0.1011846390248
6.66,-0.101874949756297
6.68,-0.102520989978283
6.7,-0.103122836542298
6.72,-0.103680582369969
6.74,-0.10419433630358
6.76,-0.104664222951704
6.78,-0.105090382530003
6.8,-0.10547297069731
6.82,-0.1058121583871
6.84,-0.106108131634455
6.86,-0.106361091398646
6.88,-0.106571253381429
6.9,-0.106738847841176
6.92,-0.106864119402943
6.94,-0.106947326864597
6.96,-0.106988742999101
6.98,-0.106988654353075
7,-0.106947361041747
7.02,-0.106865176540394
7.04,-0.106742427472395
7.06,-0.106579453394005
7.08,-0.106376606575953
7.1,-0.106134251781979
7.12,-0.105852766044434
7.14,-0.105532538437017
7.16,-0.105173969844809
7.18,-0.10477747273166
7.2,-0.104343470905088
7.22,-0.103872399278754
7.24,-0.103364703632661
7.26,-0.102820840371153
7.28,-0.102241276278838
7.3,-0.101626488274546
7.32,-0.10097696316341
7.34,-0.100293197387197
7.36,-0.0995756967729739
7.38,-0.0988249762802367
7.4,-0.0980415597465825
7.42,-0.0972259796320457
7.44,-0.0963787767621933
7.46,-0.0955005000700835
7.48,-0.0945917063371891
7.5,-0.0936529599333862
7.52,-0.0926848325561084
7.54,-0.0916879029687664
7.56,-0.0906627567385303
7.58,-0.089609985973574
7.6,-0.088530189059877
7.62,-0.0874239703976816
7.64,-0.0862919401376985
7.66,-0.0851347139171574
7.68,-0.0839529125957954
7.7,-0.0827471619918747
7.72,-0.0815180926183234
7.74,-0.0802663394190889
7.76,-0.0789925415057939
7.78,-0.0776973418947845
7.8,-0.076381387244658
7.82,-0.0750453275943572
7.84,-0.0736898161019176
7.86,-0.0723155087839529
7.88,-0.0709230642559613
7.9,-0.0695131434735376
7.92,-0.0680864094745712
7.94,-0.0666435271225119
7.96,-0.0651851628507833
7.98,-0.0637119844084223
8,-0.0622246606070221
8.02,-0.0607238610690555
8.04,-0.0592102559776549
8.06,-0.0576845158279215
8.08,-0.0561473111798388
8.1,-0.054599312412861
8.12,-0.0530411894822484
8.14,-0.0514736116772195
8.16,-0.0498972473809878
8.18,-0.0483127638327514
8.2,-0.046720826891702
8.22,-0.0451221008031177
8.24,-0.0435172479666048
8.26,-0.0419069287065503
8.28,-0.0402918010448474
8.3,-0.0386725204759545
8.32,-0.0370497397443468
8.34,-0.0354241086244183
8.36,-0.0337962737028922
8.38,-0.0321668781637932
8.4,-0.0305365615760392
8.42,-0.0289059596837021
8.44,-0.0272757041989931
8.46,-0.0256464225980205
8.48,-0.0240187379193712
8.5,-0.0223932685655638
8.52,-0.0207706281074198
8.54,-0.0191514250913998
8.56,-0.0175362628499482
8.58,-0.0159257393148903
8.6,-0.0143204468339238
8.62,-0.012720971990246
8.64,-0.0111278954253551
8.66,-0.00954179166506497
8.68,-0.00796322894877076
8.7,-0.00639276906199984
8.72,-0.00483096717228398
8.74,-0.00327837166838545
8.76,-0.00173552400290935
8.78,-0.000202958538332916
8.8,0.00131879760351857
8.82,0.00282922468852089
8.84,0.00432781051379802
8.86,0.00581405054774139
8.88,0.00728744806647661
8.9,0.00874751428675451
8.92,0.0101937684952442
8.94,0.0116257381742074
8.96,0.0130429591235342
8.98,0.0144449755791227
9,0.0158313403275836
9.02,0.0172016148172562
9.04,0.0185553692655189
9.06,0.0198921827623825
9.08,0.0212116433703528
9.1,0.022513348220552
9.12,0.0237969036050894
9.14,0.0250619250656721
9.16,0.026308037478449
9.18,0.0275348751350814
9.2,0.0287420818200355
9.22,0.0299293108840928
9.24,0.0310962253140763
9.26,0.0322424977987901
9.28,0.033367810791173
9.3,0.034471856566667
9.32,0.0355543372778022
9.34,0.0366149650050015
9.36,0.0376534618036099
9.38,0.0386695597471538
9.4,0.0396630009668365
9.42,0.040633537687278
9.44,0.0415809322585085
9.46,0.0425049571842245
9.48,0.0434053951463194
9.5,0.0442820390257017
9.52,0.0451346919194116
9.54,0.045963167154053
9.56,0.046767288295555
9.58,0.0475468891552798
9.6,0.0483018137924944
9.62,0.0490319165132249
9.64,0.0497370618655133
9.66,0.0504171246310969
9.68,0.0510719898135326
9.7,0.0517015526227883
9.72,0.0523057184563255
9.74,0.0528844028766977
9.76,0.05343753158569
9.78,0.0539650403950271
9.8,0.0544668751936765
9.82,0.0549429919117759
9.84,0.0553933564812143
9.86,0.0558179447928969
9.88,0.0562167426507253
9.9,0.0565897457223243
9.92,0.0569369594865503
9.94,0.0572583991778123
9.96,0.0575540897272432
9.98,0.0578240657007549
10,0.0580683712340141
10.02,0.0582870599643768
10.04,0.0584801949598186
10.06,0.0586478486448994
10.08,0.0587901027238038
10.1,0.0589070481004947
10.12,0.0589987847960242
10.14,0.0590654218630405
10.16,0.0591070772975368
10.18,0.0591238779478816
10.2,0.0591159594211776
10.22,0.059083465986991
10.24,0.0590265504784993
10.26,0.0589453741910998
10.28,0.0588401067785292
10.3,0.0587109261465378
10.32,0.0585580183441686
10.34,0.0583815774526878
10.36,0.0581818054722164
10.38,0.0579589122061116
10.4,0.0577131151431487
10.42,0.0574446393375522
10.44,0.057153717286929
10.46,0.0568405888081536
10.48,0.0565055009112568
10.5,0.0561487076713716
10.52,0.0557704700987871
10.54,0.055371056007165
10.56,0.054950739879971
10.58,0.0545098027351751
10.6,0.054048531988275
10.62,0.0535672213136978
10.64,0.0530661705046329
10.66,0.0525456853313533
10.68,0.0520060773980789
10.7,0.0514476639984383
10.72,0.0508707679695854
10.74,0.0502757175450253
10.76,0.049662846206207
10.78,0.0490324925329395
10.8,0.0483850000526872
10.82,0.0477207170888014
10.84,0.0470399966077457
10.86,0.0463431960653715
10.88,0.0456306772523009
10.9,0.0449028061384746
10.92,0.0441599527169217
10.94,0.0434024908468087
10.96,0.0426307980958255
10.98,0.0418452555819653
11,0.0410462478147559
11.02,0.0402341625360001
11.04,0.0394093905600814
11.06,0.0385723256138938
11.08,0.0377233641764512
11.1,0.036862905318235
11.12,0.0359913505403352
11.14,0.0351091036134431
11.16,0.0342165704167516
11.18,0.0333141587768196
11.2,0.032402278306457
11.22,0.0314813402436856
11.24,0.0305517572908331
11.26,0.0296139434538143
11.28,0.028668313881656
11.3,0.0277152847063196
11.32,0.026755272882877
11.34,0.0257886960300942
11.36,0.024815972271476
11.38,0.0238375200768257
11.4,0.022853758104375
11.42,0.0218651050435334
11.44,0.0208719794583144
11.46,0.0198747996314861
11.48,0.018873983409502
11.5,0.0178699480482603
11.52,0.0168631100597448
11.54,0.0158538850595959
11.56,0.0148426876156637
11.58,0.0138299310975909
11.6,0.0128160275274751
11.62,0.0118013874316591
11.64,0.0107864196936966
11.66,0.00977153140854109
11.68,0.00875712773800368
11.7,0.00774361176752722
11.72,0.00673138436432123
11.74,0.00572084403690295
11.76,0.00471238679608866
11.78,0.00370640601747892
11.8,0.00270329230548059
11.82,0.00170343335890797
11.84,0.000707213838204668
11.86,-0.000284984765672968
11.88,-0.00127278426067065
11.9,-0.00225580988130964
11.92,-0.00323369041458033
11.94,-0.00420605832401771
11.96,-0.00517254987192172
11.98,-0.00613280523968575
12,-0.00708646864619778
12.02,-0.00803318846427915
12.04,-0.00897261733512675
12.06,-0.00990441228072544
12.08,-0.0108282348141981
12.1,-0.0117437510480614
12.12,-0.0126506318003574
12.14,-0.0135485526986287
12.16,-0.0144371942817114
12.18,-0.0153162420993135
12.2,-0.0161853868093551
12.22,-0.0170443242730411
12.24,-0.0178927556476415
12.26,-0.0187303874769553
12.28,-0.0195569317794322
12.3,-0.0203721061339318
12.32,-0.0211756337630943
12.34,-0.0219672436143057
12.36,-0.0227466704382334
12.38,-0.0235136548649159
12.4,-0.024267943477385
12.42,-0.0250092888828061
12.44,-0.0257374497811173
12.46,-0.0264521910311531
12.48,-0.027153283714237
12.5,-0.0278405051952303
12.52,-0.0285136391810224
12.54,-0.0291724757764528
12.56,-0.0298168115376514
12.58,-0.0304464495227895
12.6,-0.0310611993402297
12.62,-0.031660877194069
12.64,-0.0322453059270659
12.66,-0.0328143150609465
12.68,-0.0333677408340834
12.7,-0.0339054262365435
12.72,-0.0344272210425005
12.74,-0.0349329818400111
12.76,-0.035422572058151
12.78,-0.0358958619915125
12.8,-0.0363527288220623
12.82,-0.036793056638361
12.84,-0.0372167364521474
12.86,-0.0376236662122896
12.88,-0.0380137508161073
12.9,-0.0383869021180704
12.92,-0.0387430389358796
12.94,-0.0390820870539361
12.96,-0.0394039792242073
12.98,-0.0397086551644979
13,-0.0399960615541355
13.02,-0.0402661520270814
13.04,-0.0405188871624773
13.06,-0.0407542344726405
13.08,-0.0409721683885207
13.1,-0.0411726702426324
13.12,-0.0413557282494763
13.14,-0.0415213374834679
13.16,-0.0416694998543872
13.18,-0.0418002240803685
13.2,-0.0419135256584474
13.22,-0.0420094268326848
13.24,-0.0420879565598871
13.26,-0.042149150472943
13.28,-0.0421930508417995
13.3,-0.0422197065320974
13.32,-0.0422291729614907
13.34,-0.0422215120536734
13.36,-0.042196792190137
13.38,-0.0421550881596857
13.4,-0.0420964811057337
13.42,-0.0420210584714121
13.44,-0.0419289139425126
13.46,-0.0418201473882958
13.48,-0.0416948648001934
13.5,-0.0415531782284327
13.52,-0.0413952057166153
13.54,-0.0412210712342787
13.56,-0.0410309046074734
13.58,-0.0408248414473878
13.6,-0.0406030230770521
13.62,-0.0403655964561562
13.64,-0.0401127141040138
13.66,-0.0398445340207085
13.68,-0.039561219606456
13.7,-0.0392629395792175
13.72,-0.0389498678906024
13.74,-0.0386221836400933
13.76,-0.0382800709876346
13.78,-0.0379237190646185
13.8,-0.0375533218833089
13.82,-0.0371690782447399
13.84,-0.03677119164513
13.86,-0.0363598701808485
13.88,-0.0359353264519767
13.9,-0.0354977774645018
13.92,-0.0350474445311856
13.94,-0.034584553171148
13.96,-0.034109333008207
13.98,-0.0336220176680166
14,-0.0331228446740446
14.02,-0.0326120553424323
14.04,-0.0320898946757792
14.06,-0.0315566112558948
14.08,-0.031012457135561
14.1,-0.0304576877293478
14.12,-0.0298925617035268
14.14,-0.0293173408651252
14.16,-0.0287322900501648
14.18,-0.0281376770111295
14.2,-0.0275337723037066
14.22,-0.0269208491728448
14.24,-0.0262991834381751
14.26,-0.0256690533788372
14.28,-0.0250307396177579
14.3,-0.0243845250054257
14.32,-0.0237306945032056
14.34,-0.0230695350662402
14.36,-0.0224013355259815
14.38,-0.021726386472398
14.4,-0.0210449801359022
14.42,-0.0203574102690439
14.44,-0.0196639720280138
14.46,-0.0189649618540012
14.48,-0.0182606773544524
14.5,-0.0175514171842732
14.52,-0.0168374809270198
14.54,-0.0161191689761238
14.56,-0.0153967824161942
14.58,-0.0146706229044411
14.6,-0.0139409925522654
14.62,-0.0132081938070576
14.64,-0.0124725293342495
14.66,-0.0117343018996626
14.68,-0.0109938142521958
14.7,-0.0102513690068953
14.72,-0.00950726852844988
14.74,-0.00876181481515285
14.76,-0.00801530938337415
14.78,-0.00726805315258313
14.8,-0.00652034633096404
14.82,-0.00577248830166531
14.84,-0.00502477750972314
14.86,-0.00427751134970009
14.88,-0.00353098605407847
14.9,-0.00278549658244826
14.92,-0.00204133651152887
14.94,-0.00129879792606329
14.96,-0.000558171310623375
14.98,0.000180254557636077
15,0.000916192715236836
15.02,0.00164935811761334
15.04,0.00237946774328883
15.06,0.00310624069695555
15.08,0.00382939831142331
15.1,0.00454866424840158
15.12,0.00526376459808043
15.14,0.00597442797747657
15.16,0.00668038562751077
15.18,0.00738137150878423
15.2,0.00807712239602119
15.22,0.00876737797114643
15.24,0.00945188091496641
15.26,0.0101303769974235
15.28,0.0108026151663937
15.3,0.011468347634998
15.32,0.0121273299673996
15.34,0.0127793211630583
15.36,0.0134240837394151
15.38,0.0140613838129799
15.4,0.0146909911787971
15.42,0.0153126793882627
15.44,0.0159262258252695
15.46,0.016531411780655
15.48,0.0171280225249302
15.5,0.0177158473792653
15.52,0.018294679784712
15.54,0.0188643173696397
15.56,0.0194245620153663
15.58,0.0199752199199636
15.6,0.0205161016602182
15.62,0.0210470222517296
15.64,0.0215678012071289
15.66,0.0220782625923999
15.68,0.0225782350812881
15.7,0.0230675520077814
15.72,0.0235460514166485
15.74,0.0240135761120218
15.76,0.0244699737040104
15.78,0.0249150966533328
15.8,0.025348802313957
15.82,0.0257709529737371
15.84,0.026181415893038
15.86,0.0265800633413375
15.88,0.0269667726317987
15.9,0.0273414261538046
15.92,0.027703911403449
15.94,0.0280541210119766
15.96,0.0283919527721687
15.98,0.0287173096626687
16,0.0290300998702448
16.02,0.0293302368099875
16.04,0.0296176391434381
16.06,0.0298922307946496
16.08,0.0301539409641773
16.1,0.030402704141001
16.12,0.030638460112379
16.14,0.0308611539716366
16.16,0.0310707361238912
16.18,0.0312671622897179
16.2,0.0314503935067592
16.22,0.0316203961292847
16.24,0.0317771418257061
16.26,0.0319206075740538
16.28,0.0320507756554224
16.3,0.0321676336453938
16.32,0.0322711744034459
16.34,0.0323613960603567
16.36,0.0324383020036135
16.38,0.0325019008608398
16.4,0.0325522064812489
16.42,0.0325892379151393
16.44,0.0326130193914431
16.46,0.0326235802933419
16.48,0.0326209551319652
16.5,0.0326051835181853
16.52,0.0325763101325253
16.54,0.0325343846931968
16.56,0.0324794619222845
16.58,0.0324116015100946
16.6,0.0323308680776871
16.62,0.03223733113761
16.64,0.032131065052855
16.66,0.0320121489940562
16.68,0.031880666894952
16.7,0.0317367074061319
16.72,0.0315803638470901
16.74,0.0314117341566098
16.76,0.0312309208415006
16.78,0.0310380309237125
16.8,0.0308331758858527
16.82,0.0306164716151284
16.84,0.0303880383457424
16.86,0.0301480005997666
16.88,0.0298964871265214
16.9,0.0296336308404859
16.92,0.0293595687577694
16.94,0.0290744419311694
16.96,0.0287783953838461
16.98,0.0284715780416432
17,0.0281541426640816
17.02,0.0278262457740597
17.04,0.0274880475862867
17.06,0.0271397119344828
17.08,0.026781406197375
17.1,0.0264133012235215
17.12,0.026035571254996
17.14,0.0256483938499633
17.16,0.0252519498041807
17.18,0.0248464230714554
17.2,0.0244320006830932
17.22,0.0240088726663715
17.24,0.0235772319620693
17.26,0.0231372743410896
17.28,0.0226891983202073
17.3,0.0222332050769785
17.32,0.0217694983638443
17.34,0.0212982844214657
17.36,0.0208197718913239
17.38,0.0203341717276211
17.4,0.0198416971085186
17.42,0.0193425633467469
17.44,0.0188369877996237
17.46,0.0183251897785164
17.48,0.0178073904577853
17.5,0.0172838127832428
17.52,0.0167546813801662
17.54,0.0162202224608994
17.56,0.0156806637320814
17.58,0.0151362343015365
17.6,0.0145871645848643
17.62,0.0140336862117651
17.64,0.0134760319321381
17.66,0.0129144355219884
17.68,0.01234913168918
17.7,0.0117803559790713
17.72,0.0112083446800687
17.74,0.010633334729137
17.76,0.0100555636173004
17.78,0.00947526929517248
17.8,0.00889269007855036
17.82,0.00830806455410966
17.84,0.007721631485236
17.86,0.00713362971802916
17.88,0.00654429808751547
17.9,0.00595387532410404
17.92,0.0053625999603223
17.94,0.00477071023786596
17.96,0.00417844401499846
17.98,0.00358603867433465
18,0.00299373103104327
18.02,0.00240175724150258
18.04,0.00181035271244313
18.06,0.00121975201061156
18.08,0.000630188772988869
18.1,4.18956175964028e-05
18.12,-0.000544895945077472
18.14,-0.00112995559999746
18.16,-0.00171305431481586
18.18,-0.00229396442638959
18.2,-0.00287245972654817
18.22,-0.00344831554708124
18.24,-0.00402130884391502
18.26,-0.00459121828044698
18.28,-0.00515782431000877
18.3,-0.00572090925742765
18.32,-0.00628025739965717
18.34,-0.00683565504544827
18.36,-0.00738689061403234
18.38,-0.00793375471278828
18.4,-0.00847604021386601
18.42,-0.00901354232973951
18.44,-0.00954605868766253
18.46,-0.0100733894030012
18.48,-0.0105953371514176
18.5,-0.0111117072398796
18.52,-0.0116223076764715
18.54,-0.012126949238983
18.56,-0.0126254455422505
18.58,-0.0131176131042308
18.6,-0.013603271410781
18.62,-0.0140822429791269
18.64,-0.0145543534199939
18.66,-0.0150194314983839
18.68,-0.0154773091929749
18.7,-0.0159278217541247
18.72,-0.0163708077604597
18.74,-0.0168061091740304
18.76,-0.0172335713940146
18.78,-0.0176530433089525
18.8,-0.0180643773474959
18.82,-0.0184674295276553
18.84,-0.0188620595045303
18.86,-0.0192481306165074
18.88,-0.0196255099299118
18.9,-0.0199940682820988
18.92,-0.0203536803229719
18.94,-0.0207042245549159
18.96,-0.0210455833711326
18.98,-0.0213776430923678
19,-0.0217002940020197
19.02,-0.022013430379619
19.04,-0.0223169505326705
19.06,-0.0226107568268486
19.08,-0.0228947557145391
19.1,-0.0231688577617187
19.12,-0.0234329776731668
19.14,-0.0236870343160038
19.16,-0.0239309507415495
19.18,-0.0241646542054983
19.2,-0.0243880761864065
19.22,-0.0246011524024881
19.24,-0.0248038228267181
19.26,-0.0249960317002389
19.28,-0.025177727544071
19.3,-0.0253488631691249
19.32,-0.025509395684517
19.34,-0.0256592865041869
19.36,-0.0257985013518203
19.38,-0.025927010264078
19.4,-0.0260447875921335
19.42,-0.026151812001523
19.44,-0.0262480664703119
19.46,-0.0263335382855813
19.48,-0.0264082190382405
19.5,-0.0264721046161715
19.52,-0.026525195195711
19.54,-0.0265674952314774
19.56,-0.0265990134445513
19.58,-0.0266197628090165
19.6,-0.0266297605368708
19.62,-0.0266290280613166
19.64,-0.0266175910184413
19.66,-0.0265954792272974
19.68,-0.0265627266683948
19.7,-0.0265193714606167
19.72,-0.0264654558365705
19.74,-0.0264010261163893
19.76,-0.0263261326799951
19.78,-0.0262408299378389
19.8,-0.026145176300133
19.82,-0.02603923414459
19.84,-0.0259230697826843
19.86,-0.025796753424453
19.88,-0.0256603591418531
19.9,-0.0255139648306919
19.92,-0.0253576521711488
19.94,-0.0251915065869074
19.96,-0.0250156172029156
19.98,-0.0248300768017952
20,-0.0246349817789182
20.02,-0.024430432096173
20.04,-0.0242165312344391
20.06,-0.0239933861447928
20.08,-0.0237611071984652
20.1,-0.0235198081355754
20.12,-0.0232696060126598
20.14,-0.0230106211490225
20.16,-0.0227429770719296
20.18,-0.0224668004606697
20.2,-0.0221822210895076
20.22,-0.0218893717695534
20.24,-0.021588388289573
20.26,-0.0212794093557652
20.28,-0.0209625765305314
20.3,-0.0206380341702625
20.32,-0.0203059293621717
20.34,-0.0199664118601974
20.36,-0.0196196340200042
20.38,-0.0192657507331103
20.4,-0.0189049193601665
20.42,-0.0185372996634164
20.44,-0.0181630537383651
20.46,-0.0177823459446851
20.48,-0.0173953428363872
20.5,-0.0170022130912859
20.52,-0.0166031274397879
20.54,-0.0161982585930332
20.56,-0.0157877811704169
20.58,-0.0153718716265234
20.6,-0.014950708177501
20.62,-0.0145244707269066
20.64,-0.0140933407910525
20.66,-0.0136575014238825
20.68,-0.0132171371414105
20.7,-0.0127724338457493
20.72,-0.0123235787487626
20.74,-0.0118707602953679
20.76,-0.0114141680865239
20.78,-0.0109539928019305
20.8,-0.0104904261224736
20.82,-0.0100236606524453
20.84,-0.00955388984156927
20.86,-0.00908130790686367
20.88,-0.00860610975437078
20.9,-0.00812849090078527
20.92,-0.00764864739501134
20.94,-0.00716677573967949
20.96,-0.00668307281265371
20.98,-0.00619773578855953
21,-0.00571096206036364
21.02,-0.00522294916103536
21.04,-0.00473389468532042
21.06,-0.00424399621165731
21.08,-0.00375345122426628
21.1,-0.003262457035441
21.12,-0.00277121070807278
21.14,-0.00227990897843713
21.16,-0.00178874817927202
21.18,-0.00129792416317741
21.2,-0.000807632226365226
21.22,-0.000318067032788652
21.24,0.000170577461320294
21.26,0.000658108082476429
21.28,0.00114433251450192
21.3,0.00162905937259355
21.32,0.00211209827686879
21.34,0.00259325992536323
21.36,0.0030723561664518
21.38,0.00354920007066696
21.4,0.00402360600188679
21.42,0.00449538968786688
21.44,0.0049643682900894
21.46,0.00543036047290394
21.48,0.00589318647193421
21.5,0.0063526681617257
21.52,0.00680862912260925
21.54,0.00726089470675615
21.56,0.00770929210340057
21.58,0.00815365040320564
21.6,0.00859380066174971
21.62,0.00902957596210983
21.64,0.00946081147651989
21.66,0.00988734452708115
21.68,0.0103090146455035
21.7,0.0107256636318558
21.72,0.0111371356123051
21.74,0.0115432770958229
21.76,0.0119439370298398
21.78,0.0123389668548283
21.8,0.0127282205577946
21.82,0.01311155472466
21.84,0.013488828591516
21.86,0.0138599040947318
21.88,0.0142246459199007
21.9,0.0145829215496051
21.92,0.0149346013099872
21.94,0.0152795584161061
21.96,0.0156176690160695
21.98,0.0159488122339221
22,0.0162728702112788
22.02,0.0165897281476873
22.04,0.0168992743397079
22.06,0.0172014002186969
22.08,0.017496000387283
22.1,0.0177829726545224
22.12,0.0180622180697241
22.14,0.0183336409549337
22.16,0.0185971489360649
22.18,0.0188526529726708
22.2,0.0191000673863451
22.22,0.0193393098877444
22.24,0.0195703016022251
22.26,0.0197929670940862
22.28,0.020007234389412
22.3,0.0202130349975087
22.32,0.0204103039309286
22.34,0.0205989797240773
22.36,0.0207790044503996
22.38,0.0209503237381394
22.4,0.021112886784671
22.42,0.0212666463693988
22.44,0.0214115588652227
22.46,0.0215475842485682
22.48,0.0216746861079796
22.5,0.0217928316512755
22.52,0.0219019917112679
22.54,0.0220021407500436
22.56,0.02209325686181
22.58,0.022175321774308
22.6,0.0222483208487916
22.62,0.0223122430785794
22.64,0.0223670810861808
22.66,0.0224128311189992
22.68,0.0224494930436193
22.7,0.0224770703386808
22.72,0.022495570086346
22.74,0.0225050029623666
22.76,0.0225053832247556
22.78,0.0224967287010728
22.8,0.0224790607743306
22.82,0.0224524043675282
22.84,0.0224167879268239
22.86,0.0223722434033531
22.88,0.0223188062337032
22.9,0.0222565153190546
22.92,0.0221854130029996
22.94,0.0221055450480487
22.96,0.0220169606108378
22.98,0.0219197122160475
23,0.0218138557290473
23.02,0.0216994503272779
23.04,0.0215765584703855
23.06,0.0214452458691211
23.08,0.0213055814530215
23.1,0.0211576373368837
23.12,0.0210014887860519
23.14,0.0208372141805298
23.16,0.0206648949779357
23.18,0.0204846156753181
23.2,0.0202964637698467
23.22,0.0201005297183984
23.24,0.0198969068960549
23.26,0.019685691553531
23.28,0.0194669827735514
23.3,0.0192408824261962
23.32,0.0190074951232337
23.34,0.0187669281714605
23.36,0.0185192915250691
23.38,0.0182646977370634
23.4,0.0180032619097433
23.42,0.017735101644279
23.44,0.0174603369893966
23.46,0.0171790903891971
23.48,0.0168914866301305
23.5,0.0165976527871478
23.52,0.0162977181690524
23.54,0.015991814263076
23.56,0.0156800746786995
23.58,0.0153626350907443
23.6,0.0150396331817572
23.62,0.0147112085837118
23.64,0.0143775028190525
23.66,0.014038659241103
23.68,0.0136948229738661
23.7,0.013346140851238
23.72,0.0129927613556626
23.74,0.0126348345562513
23.76,0.0122725120463923
23.78,0.0119059468808766
23.8,0.011535293512564
23.82,0.0111607077286173
23.84,0.0107823465863285
23.86,0.010400368348564
23.88,0.0100149324188541
23.9,0.00962619927615361
23.92,0.00923433040929968
23.94,0.00883948825119231
23.96,0.00844183611272491
23.98,0.00804153811649066
24,0.00763875913029136
24.02,0.00723366470047503
24.04,0.00682642098512887
24.06,0.00641719468715407
24.08,0.00600615298724881
24.1,0.00559346347682607
24.12,0.0051792940908926
24.14,0.0047638130409155
24.16,0.00434718874770281
24.18,0.00392958977432433
24.2,0.00351118475909907
24.22,0.00309214234867543
24.24,0.00267263113123013
24.26,0.00225281956981216
24.28,0.00183287593585736
24.3,0.0014129682428996
24.32,0.000993264180504251
24.34,0.000573931048449305
24.36,0.000155135691179802
24.38,-0.000262955567439403
24.4,-0.000680176989047338
24.42,-0.00109636348536219
24.44,-0.0015113506823834
24.46,-0.00192497498419609
24.48,-0.00233707363635339
24.5,-0.00274748478881256
24.52,-0.00315604755840104
24.54,-0.0035626020907886
24.56,-0.00396698962194228
24.58,-0.00436905253904072
24.6,-0.00476863444082514
24.62,-0.00516558019736399
24.64,-0.00555973600920906
24.66,-0.00595094946592078
24.68,-0.00633906960394082
24.7,-0.00672394696379046
24.72,-0.00710543364657342
24.74,-0.00748338336976214
24.76,-0.00785765152224694
24.78,-0.00822809521862762
24.8,-0.00859457335272757
24.82,-0.00895694665031073
24.84,-0.00931507772098204
24.86,-0.0096688311092524
24.88,-0.0100180733447497
24.9,-0.0103626729915572
24.92,-0.0107025006966624
24.94,-0.0110374292374974
24.96,-0.0113673335685555
24.98,-0.0116920908670651
25,-0.0120115805777072
25.02,-0.0123256844563581
25.04,-0.0126342866128434
25.06,-0.0129372735526879
25.08,-0.013234534217846
25.1,-0.0135259600263994
25.12,-0.0138114449112076
25.14,-0.0140908853574979
25.16,-0.0143641804393824
25.18,-0.0146312318552888
25.2,-0.0148919439622933
25.22,-0.0151462238093447
25.24,-0.0153939811693666
25.26,-0.0156351285702296
25.28,-0.0158695813245807
25.3,-0.0160972575585227
25.32,-0.0163180782391313
25.34,-0.0165319672008044
25.36,-0.0167388511704325
25.38,-0.0169386597913836
25.4,-0.0171313256462952
25.42,-0.0173167842786664
25.44,-0.0174949742132429
25.46,-0.0176658369751902
25.48,-0.0178293171080483
25.5,-0.0179853621904645
25.52,-0.0181339228516975
25.54,-0.0182749527858911
25.56,-0.0184084087651129
25.58,-0.018534250651154
25.6,-0.0186524414060899
25.62,-0.0187629471015974
25.64,-0.0188657369270282
25.66,-0.018960783196237
25.68,-0.0190480613531642
25.7,-0.019127549976172
25.72,-0.0191992307811361
25.74,-0.019263088623292
25.76,-0.0193191114978387
25.78,-0.0193672905393005
25.8,-0.0194076200196505
25.82,-0.0194400973451972
25.84,-0.0194647230522389
25.86,-0.0194815008014887
25.88,-0.0194904373712746
25.9,-0.01949154264952
25.92,-0.0194848296245086
25.94,-0.0194703143744404
25.96,-0.0194480160557852
25.98,-0.0194179568904386
26,-0.0193801621516893
26.02,-0.019334660149004
26.04,-0.0192814822116388
26.06,-0.019220662671085
26.08,-0.0191522388423574
26.1,-0.0190762510041363
26.12,-0.0189927423777714
26.14,-0.0189017591051578
26.16,-0.0188033502254952
26.18,-0.0186975676509419
26.2,-0.018584466141173
26.22,-0.0184641032768572
26.24,-0.0183365394320618
26.26,-0.0182018377456013
26.28,-0.0180600640913399
26.3,-0.0179112870474635
26.32,-0.0177555778647338
26.34,-0.0175930104337389
26.36,-0.0174236612511553
26.38,-0.0172476093850357
26.4,-0.0170649364391384
26.42,-0.0168757265163133
26.44,-0.0166800661809613
26.46,-0.0164780444205826
26.48,-0.0162697526064307
26.5,-0.0160552844532901
26.52,-0.0158347359783925
26.54,-0.0156082054594928
26.56,-0.0153757933921186
26.58,-0.0151376024460152
26.6,-0.0148937374208015
26.62,-0.0146443052008579
26.64,-0.0143894147094638
26.66,-0.014129176862204
26.68,-0.0138637045196651
26.7,-0.013593112439439
26.72,-0.0133175172274567
26.74,-0.0130370372886699
26.76,-0.0127517927771023
26.78,-0.0124619055452915
26.8,-0.0121674990931411
26.82,-0.0118686985162058
26.84,-0.0115656304534297
26.86,-0.011258423034359
26.88,-0.0109472058258518
26.9,-0.0106321097783063
26.92,-0.0103132671714294
26.94,-0.00999081155956709
26.96,-0.00966487771662038
26.98,-0.00933560158056796
27,-0.00900312019761844
27.02,-0.00866757166601487
27.04,-0.00832909507951409
27.06,-0.00798783047056381
27.08,-0.00764391875320031
27.1,-0.00729750166568966
27.12,-0.00694872171293543
27.14,-0.00659772210867618
27.16,-0.00624464671749555
27.18,-0.0058896399966684
27.2,-0.00553284693786598
27.22,-0.00517441300874343
27.24,-0.00481448409443283
27.26,-0.00445320643896496
27.28,-0.00409072658664306
27.3,-0.00372719132339168
27.32,-0.0033627476181039
27.34,-0.00299754256400998
27.36,-0.00263172332009048
27.38,-0.00226543705255703
27.4,-0.00189883087642355
27.42,-0.00153205179719094
27.44,-0.001165246652668
27.46,-0.000798562054951314
27.48,-0.000432144332586746
27.5,-6.61394729350695e-05
27.52,0.000299306935235882
27.54,0.000664049758910234
27.56,0.00102794437771212
27.58,0.00139084674050074
27.6,0.00175261342165058
27.62,0.00211310167699504
27.64,0.00247216949941204
27.66,0.00282967567403008
27.68,0.00318547983303372
27.7,0.00353944251004739
27.72,0.00389142519407681
27.74,0.00424129038298733
27.76,0.00458890163649889
27.78,0.00493412362867748
27.8,0.0052768221999031
27.82,0.00561686440829449
27.84,0.00595411858057134
27.86,0.00628845436233468
27.88,0.00661974276774651
27.9,0.00694785622859
27.92,0.00727266864269195
27.94,0.00759405542168929
27.96,0.00791189353812181
27.98,0.0082260615718336
28,0.00853643975566595
28.02,0.0088429100204248
28.04,0.009145356039106
28.06,0.00944366327036228
28.08,0.00973771900119568
28.1,0.01002741238886
28.12,0.010312634501958
28.14,0.0105932783607179
28.16,0.010869238976435
28.18,0.0111404133900646
28.2,0.0114067007099505
28.22,0.0116680021486779
28.24,0.0119242210590358
28.26,0.0121752629690761
28.28,0.0124210356162585
28.3,0.0126614489806673
28.32,0.012896415317289
28.34,0.0131258491873401
28.36,0.0133496674886332
28.38,0.0135677894849714
28.4,0.0137801368345608
28.42,0.0139866336174314
28.44,0.0141872063618565
28.46,0.0143817840697633
28.48,0.0145702982411238
28.5,0.01475268289732
28.52,0.0149288746034751
28.54,0.0150988124897425
28.56,0.0152624382715475
28.58,0.0154196962687732
28.6,0.0155705334238874
28.62,0.0157148993190015
28.64,0.0158527461918595
28.66,0.0159840289507501
28.68,0.016108705188339
28.7,0.0162267351944169
28.72,0.01633808196756
28.74,0.0164427112256999
28.76,0.0165405914156006
28.78,0.0166316937212402
28.8,0.0167159920710961
28.82,0.0167934631443316
28.84,0.0168640863758843
28.86,0.0169278439604549
28.88,0.0169847208553965
28.9,0.0170347047825064
28.92,0.0170777862287187
28.94,0.0171139584457018
28.96,0.0171432174483607
28.98,0.0171655620122466
29,0.0171809936698781
29.02,0.0171895167059741
29.04,0.0171911381516051
29.06,0.017185867777264
29.08,0.0171737180848632
29.1,0.0171547042986604
29.12,0.0171288443551205
29.14,0.0170961588917174
29.16,0.017056671234683
29.18,0.0170104073857084
29.2,0.0169573960076059
29.22,0.0168976684089372
29.24,0.0168312585276166
29.26,0.0167582029134969
29.28,0.016678540709946
29.3,0.016592313634423
29.32,0.0164995659580642
29.34,0.016400344484286
29.36,0.0162946985264176
29.38,0.0161826798843712
29.4,0.016064342820362
29.42,0.0159397440336877
29.44,0.0158089426345805
29.46,0.0156720001171413
29.48,0.0155289803313698
29.5,0.0153799494543022
29.52,0.0152249759602684
29.54,0.015064130590284
29.56,0.0148974863205875
29.58,0.014725118330339
29.6,0.0145471039684928
29.62,0.0143635227198588
29.64,0.0141744561703667
29.66,0.0139799879715494
29.68,0.0137802038042588
29.7,0.0135751913416304
29.72,0.0133650402113133
29.74,0.0131498419569793
29.76,0.01292968999913
29.78,0.0127046795952168
29.8,0.0124749077990902
29.82,0.0122404734197971
29.84,0.0120014769797421
29.86,0.0117580206722297
29.88,0.0115102083184071
29.9,0.0112581453236234
29.92,0.0110019386332241
29.94,0.0107416966878002
29.96,0.0104775293779081
29.98,0.0102095479982809
30,0.00993786520154999


==> Figures_tex/Data/x2.csv <==
t,e
0,1.41238704587385
0.02,1.41238688451591
0.04,1.41238624549649
0.06,1.41238466444406
0.08,1.41238153619151
0.1,1.4123761223777
0.12,1.41236755931694
0.14,1.41235486607976
0.16,1.41233695273222
0.18,1.41231262868517
0.2,1.41228061110843
0.22,1.41223953336849
0.24,1.41218795345159
0.26,1.41212436233745
0.28,1.41204719229159
0.3,1.41195482504735
0.32,1.41184559985124
0.34,1.41171782134788
0.36,1.41156976728308
0.38,1.41139969600615
0.4,1.41120585375429
0.42,1.41098648170433
0.44,1.41073982277867
0.46,1.41046412819419
0.48,1.41015766374471
0.5,1.40981871580888
0.52,1.40944559707695
0.54,1.40903665199154
0.56,1.40859026189827
0.58,1.40810484990383
0.6,1.40757888543982
0.62,1.40701088853205
0.64,1.40639943377554
0.66,1.40574315401691
0.68,1.40504074374604
0.7,1.4042909622002
0.72,1.40349263618418
0.74,1.40264466261075
0.76,1.40174601076638
0.78,1.40079572430747
0.8,1.39979292299316
0.82,1.39873680416091
0.84,1.39762664395157
0.86,1.39646179829103
0.88,1.39524170363565
0.9,1.39396587748929
0.92,1.3926339186995
0.94,1.39124550754115
0.96,1.3898004055954
0.98,1.38829845543261
1,1.38673958010724
1.02,1.38512378247356
1.04,1.38345114433044
1.06,1.3817218254038
1.08,1.37993606217539
1.1,1.37809416656626
1.12,1.37619652448339
1.14,1.37424359423811
1.16,1.37223590484432
1.18,1.37017405420507
1.2,1.36805870719546
1.22,1.36589059364986
1.24,1.36367050626154
1.26,1.36139929840228
1.28,1.35907788186952
1.3,1.35670722456874
1.32,1.35428834813806
1.34,1.35182232552227
1.36,1.34931027850322
1.38,1.34675337519322
1.4,1.34415282749799
1.42,1.34150988855549
1.44,1.33882585015671
1.46,1.33610204015439
1.48,1.33333981986526
1.5,1.3305405814714
1.52,1.32770574542589
1.54,1.32483675786792
1.56,1.32193508805205
1.58,1.31900222579637
1.6,1.31603967895395
1.62,1.31304897091175
1.64,1.31003163812091
1.66,1.30698922766241
1.68,1.30392329485136
1.7,1.30083540088359
1.72,1.29772711052742
1.74,1.29459998986373
1.76,1.29145560407706
1.78,1.28829551530019
1.8,1.28512128051473
1.82,1.28193444950968
1.84,1.2787365629002
1.86,1.27552915020816
1.88,1.27231372800622
1.9,1.26909179812692
1.92,1.26586484593798
1.94,1.26263433868492
1.96,1.25940172390215
1.98,1.25616842789304
2,1.25293585427989
2.02,1.24970538262413
2.04,1.24647836711725
2.06,1.24325613534254
2.08,1.24003998710789
2.1,1.23683119334955
2.12,1.23363099510666
2.14,1.23044060256637
2.16,1.22726119417908
2.18,1.22409391584342
2.2,1.22093988016023
2.22,1.21780016575502
2.24,1.21467581666797
2.26,1.21156784181073
2.28,1.20847721448897
2.3,1.20540487198972
2.32,1.20235171523227
2.34,1.19931860848165
2.36,1.19630637912327
2.38,1.1933158174974
2.4,1.19034767679238
2.42,1.18740267299476
2.44,1.18448148489525
2.46,1.18158475414874
2.48,1.17871308538699
2.5,1.17586704638225
2.52,1.17304716826036
2.54,1.17025394576155
2.56,1.16748783754728
2.58,1.16474926655147
2.6,1.16203862037442
2.62,1.15935625171755
2.64,1.15670247885737
2.66,1.15407758615683
2.68,1.15148182461234
2.7,1.14891541243467
2.72,1.14637853566191
2.74,1.14387134880285
2.76,1.14139397550892
2.78,1.13894650927296
2.8,1.13652901415312
2.82,1.13414152552006
2.84,1.13178405082588
2.86,1.12945657039295
2.88,1.12715903822101
2.9,1.12489138281089
2.92,1.12265350800319
2.94,1.12044529383032
2.96,1.11826659738032
2.98,1.11611725367082
3,1.11399707653172
3.02,1.11190585949505
3.04,1.10984337669044
3.06,1.10780938374494
3.08,1.10580361868557
3.1,1.10382580284345
3.12,1.10187564175801
3.14,1.09995282607997
3.16,1.09805703247202
3.18,1.09618792450577
3.2,1.09434515355378
3.22,1.09252835967576
3.24,1.09073717249752
3.26,1.08897121208182
3.28,1.08723008979001
3.3,1.08551340913344
3.32,1.08382076661378
3.34,1.08215175255126
3.36,1.08050595190003
3.38,1.0788829450497
3.4,1.0772823086125
3.42,1.075703616195
3.44,1.07414643915401
3.46,1.07261034733575
3.48,1.0710949097978
3.5,1.06959969551324
3.52,1.06812427405633
3.54,1.0666682162694
3.56,1.0652310949103
3.58,1.06381248528018
3.6,1.06241196583099
3.62,1.06102911875257
3.64,1.05966353053883
3.66,1.05831479253289
3.68,1.0569825014508
3.7,1.05566625988382
3.72,1.05436567677881
3.74,1.0530803678969
3.76,1.05180995625011
3.78,1.05055407251593
3.8,1.04931235542983
3.82,1.04808445215563
3.84,1.04687001863386
3.86,1.04566871990794
3.88,1.04448023042855
3.9,1.04330423433605
3.92,1.04214042572115
3.94,1.04098850886408
3.96,1.03984819845225
3.98,1.03871921977677
4,1.03760130890804
4.02,1.03649421285047
4.04,1.03539768967687
4.06,1.03431150864265
4.08,1.03323545028003
4.1,1.03216930647291
4.12,1.03111288051236
4.14,1.03006598713341
4.16,1.02902845253328
4.18,1.02800011437165
4.2,1.02698082175315
4.22,1.02597043519268
4.24,1.02496882656394
4.26,1.0239758790315
4.28,1.02299148696705
4.3,1.02201555585012
4.32,1.02104800215386
4.34,1.02008875321632
4.36,1.01913774709767
4.38,1.01819493242394
4.4,1.01726026821775
4.42,1.01633372371643
4.44,1.01541527817827
4.46,1.01450492067715
4.48,1.01360264988625
4.5,1.01270847385128
4.52,1.01182240975376
4.54,1.0109444836649
4.56,1.01007473029052
4.58,1.00921319270762
4.6,1.00835992209308
4.62,1.00751497744502
4.64,1.00667842529724
4.66,1.00585033942744
4.68,1.00503080055956
4.7,1.00421989606077
4.72,1.00341771963375
4.74,1.0026243710045
4.76,1.00183995560646
4.78,1.00106458426117
4.8,1.00029837285608
4.82,0.999541442019999
4.84,0.998793916796558
4.86,0.998055926316174
4.88,0.997327603467007
4.9,0.996609084565293
4.92,0.995900509025514
4.94,0.995202019030813
4.96,0.994513759204072
4.98,0.993835876280054
5,0.993168518779008
5.02,0.99251183668211
5.04,0.991865981109121
5.06,0.991231103998628
5.08,0.990607357791207
5.1,0.989994895115861
5.12,0.989393868480069
5.14,0.988804429963743
5.16,0.988226730917432
5.18,0.987660921665044
5.2,0.987107151211392
5.22,0.98656556695482
5.24,0.9860363144052
5.26,0.985519536907514
5.28,0.985015375371303
5.3,0.984523968006179
5.32,0.984045450063631
5.34,0.983579953585337
5.36,0.983127607158166
5.38,0.982688535676054
5.4,0.982262860108932
5.42,0.981850697278862
5.44,0.98145215964353
5.46,0.981067355087234
5.48,0.980696386719496
5.5,0.980339352681408
5.52,0.979996345959827
5.54,0.979667454209498
5.56,0.979352759583202
5.58,0.979052338569996
5.6,0.97876626184161
5.62,0.978494594107042
5.64,0.978237393975416
5.66,0.977994713827106
5.68,0.977766599693182
5.7,0.977553091143155
5.72,0.977354221181056
5.74,0.977170016149822
5.76,0.977000495643989
5.78,0.97684567243066
5.8,0.976705552378716
5.82,0.976580134396238
5.84,0.976469410376087
5.86,0.976373365149578
5.88,0.976291976448205
5.9,0.97622521487332
5.92,0.976173043873712
5.94,0.976135419730981
5.96,0.97611229155263
5.98,0.976103601272765
6,0.976109283660309
6.02,0.976129266334609
6.04,0.976163469788327
6.06,0.976211807417489
6.08,0.976274185558565
6.1,0.97635050353245
6.12,0.976440653695209
6.14,0.976544521495437
6.16,0.9766619855381
6.18,0.976792917654692
6.2,0.976937182979573
6.22,0.977094640032309
6.24,0.977265140805868
6.26,0.977448530860507
6.28,0.977644649423171
6.3,0.977853329492248
6.32,0.978074397947502
6.34,0.978307675665009
6.36,0.978552977636916
6.38,0.978810113095857
6.4,0.979078885643833
6.42,0.979359093385379
6.44,0.979650529064838
6.46,0.979952980207562
6.48,0.98026622926484
6.5,0.980590053762393
6.52,0.980924226452229
6.54,0.981268515467679
6.56,0.981622684481445
6.58,0.981986492866446
6.6,0.982359695859303
6.62,0.982742044726266
6.64,0.983133286931405
6.66,0.983533166306877
6.68,0.983941423225097
6.7,0.984357794772624
6.72,0.984782014925588
6.74,0.985213814726481
6.76,0.985652922462133
6.78,0.986099063842707
6.8,0.98655196218153
6.82,0.987011338575601
6.84,0.987476912086603
6.86,0.987948399922255
6.88,0.98842551761784
6.9,0.98890797921775
6.92,0.989395497456894
6.94,0.989887783941806
6.96,0.99038454933131
6.98,0.990885503516579
7,0.991390355800466
7.02,0.991898815075935
7.04,0.992410590003473
7.06,0.992925389187339
7.08,0.993442921350519
7.1,0.993962895508244
7.12,0.994485021139972
7.14,0.99500900835968
7.16,0.995534568084368
7.18,0.996061412200647
7.2,0.996589253729307
7.22,0.997117806987745
7.24,0.997646787750159
7.26,0.998175913405405
7.28,0.998704903112404
7.3,0.999233477953031
7.32,0.999761361082367
7.34,1.00028827787625
7.36,1.00081395607605
7.38,1.00133812593051
7.4,1.00186052033473
7.42,1.00238087496605
7.44,1.00289892841692
7.46,1.00341442232452
7.48,1.0039271014973
7.5,1.00443671403812
7.52,1.00494301146415
7.54,1.00544574882339
7.56,1.00594468480774
7.58,1.00643958186261
7.6,1.00693020629312
7.62,1.00741632836662
7.64,1.00789772241176
7.66,1.00837416691395
7.68,1.00884544460713
7.7,1.00931134256199
7.72,1.0097716522705
7.74,1.01022616972674
7.76,1.01067469550408
7.78,1.01111703482866
7.8,1.01155299764916
7.82,1.0119823987029
7.84,1.01240505757819
7.86,1.01282079877306
7.88,1.0132294517502
7.9,1.01363085098835
7.92,1.01402483602988
7.94,1.01441125152483
7.96,1.01478994727128
7.98,1.01516077825209
8,1.01552360466805
8.02,1.0158782919675
8.04,1.01622471087235
8.06,1.01656273740065
8.08,1.01689225288566
8.1,1.01721314399146
8.12,1.01752530272519
8.14,1.01782862644586
8.16,1.01812301786991
8.18,1.01840838507343
8.2,1.01868464149114
8.22,1.01895170591219
8.24,1.01920950247284
8.26,1.01945796064592
8.28,1.01969701522741
8.3,1.01992660631989
8.32,1.02014667931308
8.34,1.02035718486151
8.36,1.02055807885936
8.38,1.02074932241246
8.4,1.02093088180763
8.42,1.02110272847933
8.44,1.02126483897374
8.46,1.02141719491026
8.48,1.02155978294051
8.5,1.021692594705
8.52,1.02181562678739
8.54,1.02192888066639
8.56,1.0220323626656
8.58,1.02212608390104
8.6,1.02221006022664
8.62,1.0222843121777
8.64,1.0223488649124
8.66,1.02240374815136
8.68,1.02244899611541
8.7,1.0224846474616
8.72,1.02251074521746
8.74,1.02252733671369
8.76,1.02253447351522
8.78,1.02253221135083
8.8,1.02252061004131
8.82,1.0224997334262
8.84,1.02246964928935
8.86,1.02243042928312
8.88,1.02238214885146
8.9,1.02232488715193
8.92,1.0222587269766
8.94,1.02218375467198
8.96,1.02210006005814
8.98,1.02200773634681
9,1.02190688005886
9.02,1.02179759094093
9.04,1.02167997188148
9.06,1.02155412882617
9.08,1.02142017069275
9.1,1.0212782092854
9.12,1.02112835920875
9.14,1.02097073778142
9.16,1.02080546494928
9.18,1.02063266319854
9.2,1.02045245746847
9.22,1.02026497506417
9.24,1.02007034556907
9.26,1.0198687007575
9.28,1.01966017450726
9.3,1.01944490271219
9.32,1.01922302319489
9.34,1.01899467561965
9.36,1.01876000140546
9.38,1.01851914363941
9.4,1.01827224699031
9.42,1.01801945762262
9.44,1.0177609231109
9.46,1.01749679235453
9.48,1.01722721549298
9.5,1.01695234382162
9.52,1.016672329708
9.54,1.01638732650874
9.56,1.01609748848709
9.58,1.01580297073109
9.6,1.01550392907243
9.62,1.01520052000607
9.64,1.01489290061057
9.66,1.01458122846924
9.68,1.01426566159213
9.7,1.01394635833878
9.72,1.01362347734194
9.74,1.01329717743215
9.76,1.01296761756325
9.78,1.01263495673881
9.8,1.01229935393961
9.82,1.01196096805205
9.84,1.0116199577976
9.86,1.01127648166329
9.88,1.01093069783328
9.9,1.01058276412145
9.92,1.01023283790513
9.94,1.00988107605992
9.96,1.00952763489566
9.98,1.0091726700935
10,1.00881633664412
10.02,1.00845878878717
10.04,1.00810017995182
10.06,1.00774066269854
10.08,1.00738038866201
10.1,1.00701950849536
10.12,1.00665817181545
10.14,1.00629652714951
10.16,1.00593472188293
10.18,1.00557290220831
10.2,1.0052112130757
10.22,1.00484979814413
10.24,1.00448879973433
10.26,1.00412835878272
10.28,1.00376861479666
10.3,1.00340970581084
10.32,1.00305176834507
10.34,1.00269493736315
10.36,1.00233934623309
10.38,1.00198512668854
10.4,1.00163240879139
10.42,1.00128132089569
10.44,1.00093198961272
10.46,1.00058453977735
10.48,1.00023909441555
10.5,0.99989577471312
10.52,0.999554699985669
10.54,0.999215987649735
10.56,0.998879753195111
10.58,0.998546110158357
10.6,0.998215170097471
10.62,0.997887042567727
10.64,0.997561835098665
10.66,0.997239653172221
10.68,0.99692060020199
10.7,0.996604777513612
10.72,0.996292284326268
10.74,0.995983217735272
10.76,0.995677672695757
10.78,0.995375742007431
10.8,0.995077516300402
10.82,0.994783084022048
10.84,0.994492531424935
10.86,0.994205942555753
10.88,0.993923399245265
10.9,0.993644981099259
10.92,0.993370765490489
10.94,0.993100827551574
10.96,0.992835240168871
10.98,0.992574073977286
11,0.992317397356009
11.02,0.992065276425175
11.04,0.991817775043417
11.06,0.991574954806315
11.08,0.991336875045705
11.1,0.991103592829857
11.12,0.990875162964488
11.14,0.990651637994606
11.16,0.990433068207167
11.18,0.990219501634525
11.2,0.990010984058676
11.22,0.989807559016256
11.24,0.989609267804306
11.26,0.989416149486766
11.28,0.989228240901694
11.3,0.989045576669202
11.32,0.988868189200072
11.34,0.988696108705062
11.36,0.988529363204875
11.38,0.988367978540774
11.4,0.988211978385831
11.42,0.988061384256809
11.44,0.987916215526631
11.46,0.987776489437461
11.48,0.987642221114348
11.5,0.98751342357944
11.52,0.987390107766752
11.54,0.987272282537458
11.56,0.987159954695718
11.58,0.987053129005006
11.6,0.986951808204936
11.62,0.986855993028565
11.64,0.986765682220174
11.66,0.986680872553494
11.68,0.986601558850379
11.7,0.98652773399991
11.72,0.986459388977914
11.74,0.986396512866883
11.76,0.986339092876297
11.78,0.986287114363312
11.8,0.986240560853827
11.82,0.986199414063901
11.84,0.986163653921516
11.86,0.986133258588673
11.88,0.986108204483806
11.9,0.986088466304512
11.92,0.986074017050573
11.94,0.986064828047269
11.96,0.986060868968972
11.98,0.986062107862995
12,0.986068511173712
12.02,0.986080043766912
12.04,0.986096668954397
12.06,0.986118348518795
12.08,0.986145042738605
12.1,0.986176710413432
12.12,0.98621330888943
12.14,0.986254794084928
12.16,0.986301120516233
12.18,0.98635224132361
12.2,0.98640810829741
12.22,0.986468671904365
12.24,0.986533881314013
12.26,0.986603684425265
12.28,0.986678027893098
12.3,0.986756857155365
12.32,0.986840116459717
12.34,0.986927748890626
12.36,0.987019696396507
12.38,0.987115899816919
12.4,0.987216298909859
12.42,0.987320832379116
12.44,0.987429437901696
12.46,0.987542052155311
12.48,0.987658610845906
12.5,0.987779048735244
12.52,0.987903299668521
12.54,0.988031296602017
12.56,0.988162971630767
12.58,0.988298256016254
12.6,0.988437080214114
12.62,0.988579373901844
12.64,0.988725066006515
12.66,0.988874084732472
12.68,0.989026357589029
12.7,0.989181811418138
12.72,0.989340372422045
12.74,0.989501966190904
12.76,0.98966651773037
12.78,0.989833951489136
12.8,0.990004191386437
12.82,0.9901771608395
12.84,0.990352782790929
12.86,0.99053097973604
12.88,0.990711673750122
12.9,0.990894786515627
12.92,0.991080239349286
12.94,0.991267953229137
12.96,0.991457848821473
12.98,0.991649846507694
13,0.991843866411059
13.02,0.992039828423347
13.04,0.992237652231401
13.06,0.992437257343567
13.08,0.992638563116014
13.1,0.992841488778939
13.12,0.993045953462639
13.14,0.993251876223464
13.16,0.993459176069628
13.18,0.993667771986884
13.2,0.993877582964059
13.22,0.994088528018439
13.24,0.994300526221
13.26,0.994513496721495
13.28,0.994727358773362
13.3,0.994942031758488
13.32,0.995157435211786
13.34,0.995373488845614
13.36,0.995590112574005
13.38,0.995807226536725
13.4,0.996024751123141
13.42,0.996242606995897
13.44,0.996460715114403
13.46,0.996678996758117
13.48,0.996897373549637
13.5,0.997115767477575
13.52,0.997334100919227
13.54,0.997552296663028
13.56,0.997770277930789
13.58,0.997987968399715
13.6,0.998205292224184
13.62,0.998422174057317
13.64,0.998638539072295
13.66,0.998854312983445
13.68,0.999069422067091
13.7,0.999283793182148
13.72,0.999497353790472
13.74,0.999710031976957
13.76,0.999921756469376
13.78,1.00013245665796
13.8,1.0003420626147
13.82,1.00055050511241
13.84,1.0007577156435
13.86,1.00096362643845
13.88,1.00116817048405
13.9,1.00137128154134
13.92,1.00157289416323
13.94,1.0017729437119
13.96,1.00197136637583
13.98,1.00216809918658
14,1.00236308003527
14.02,1.00255624768873
14.04,1.00274754180536
14.06,1.00293690295069
14.08,1.00312427261258
14.1,1.00330959321618
14.12,1.00349280813849
14.14,1.00367386172265
14.16,1.00385269929189
14.18,1.00402926716313
14.2,1.00420351266027
14.22,1.00437538412717
14.24,1.00454483094022
14.26,1.00471180352061
14.28,1.00487625334629
14.3,1.00503813296355
14.32,1.0051973959982
14.34,1.00535399716651
14.36,1.00550789228571
14.38,1.00565903828415
14.4,1.00580739321113
14.42,1.00595291624634
14.44,1.00609556770895
14.46,1.00623530906632
14.48,1.00637210294238
14.5,1.00650591312558
14.52,1.00663670457655
14.54,1.00676444343526
14.56,1.00688909702799
14.58,1.00701063387374
14.6,1.00712902369034
14.62,1.00724423740026
14.64,1.00735624713586
14.66,1.00746502624442
14.68,1.00757054929271
14.7,1.00767279207119
14.72,1.00777173159782
14.74,1.00786734612149
14.76,1.00795961512507
14.78,1.00804851932805
14.8,1.00813404068881
14.82,1.00821616240652
14.84,1.00829486892258
14.86,1.00837014592175
14.88,1.00844198033286
14.9,1.00851036032911
14.92,1.008575275328
14.94,1.0086367159909
14.96,1.00869467422215
14.98,1.00874914316786
15,1.00880011721426
15.02,1.0088475919857
15.04,1.00889156434224
15.06,1.00893203237685
15.08,1.00896899541227
15.1,1.00900245399739
15.12,1.00903240990339
15.14,1.00905886611935
15.16,1.00908182684758
15.18,1.00910129749852
15.2,1.00911728468532
15.22,1.00912979621793
15.24,1.009138841097
15.26,1.00914442950719
15.28,1.00914657281031
15.3,1.00914528353795
15.32,1.00914057538385
15.34,1.00913246319581
15.36,1.00912096296733
15.38,1.00910609182883
15.4,1.00908786803855
15.42,1.00906631097309
15.44,1.00904144111762
15.46,1.00901328005568
15.48,1.00898185045876
15.5,1.00894717607539
15.52,1.00890928172004
15.54,1.00886819326161
15.56,1.00882393761159
15.58,1.00877654271193
15.6,1.00872603752261
15.62,1.00867245200881
15.64,1.00861581712787
15.66,1.00855616481589
15.68,1.00849352797404
15.7,1.00842794045455
15.72,1.00835943704649
15.74,1.00828805346113
15.76,1.00821382631718
15.78,1.00813679312558
15.8,1.00805699227417
15.82,1.00797446301199
15.84,1.00788924543341
15.86,1.00780138046187
15.88,1.00771090983354
15.9,1.00761787608058
15.92,1.00752232251427
15.94,1.00742429320785
15.96,1.00732383297916
15.98,1.00722098737304
16,1.0071158026435
16.02,1.00700832573576
16.04,1.00689860426798
16.06,1.00678668651287
16.08,1.00667262137907
16.1,1.00655645839238
16.12,1.00643824767677
16.14,1.00631803993526
16.16,1.00619588643063
16.18,1.00607183896593
16.2,1.00594594986489
16.22,1.00581827195218
16.24,1.00568885853349
16.26,1.00555776337555
16.28,1.00542504068596
16.3,1.00529074509292
16.32,1.00515493162493
16.34,1.00501765569024
16.36,1.00487897305634
16.38,1.0047389398293
16.4,1.00459761243304
16.42,1.00445504758852
16.44,1.00431130229287
16.46,1.00416643379849
16.48,1.00402049959206
16.5,1.00387355737349
16.52,1.00372566503493
16.54,1.00357688063962
16.56,1.00342726240082
16.58,1.00327686866069
16.6,1.00312575786916
16.62,1.00297398856279
16.64,1.00282161934368
16.66,1.00266870885835
16.68,1.00251531577669
16.7,1.00236149877087
16.72,1.00220731649438
16.74,1.00205282756103
16.76,1.00189809052408
16.78,1.00174316385534
16.8,1.00158810592444
16.82,1.00143297497811
16.84,1.00127782911953
16.86,1.00112272628782
16.88,1.00096772423761
16.9,1.00081288051868
16.92,1.00065825245576
16.94,1.00050389712843
16.96,1.00034987135111
16.98,1.00019623165324
17,1.00004303425958
17.02,0.999890335070615
17.04,0.999738189643187
17.06,0.999586653171214
17.08,0.999435780466623
17.1,0.999285625940441
17.12,0.999136243584063
17.14,0.998987686950708
17.16,0.998840009137076
17.18,0.998693262765186
17.2,0.998547499964442
17.22,0.998402772353889
17.24,0.998259131024706
17.26,0.998116626522904
17.28,0.997975308832274
17.3,0.997835227357551
17.32,0.997696430907835
17.34,0.997558967680251
17.36,0.997422885243863
17.38,0.997288230523846
17.4,0.997155049785928
17.42,0.997023388621091
17.44,0.996893291930551
17.46,0.996764803911021
17.48,0.996637968040254
17.5,0.996512827062871
17.52,0.996389422976497
17.54,0.996267797018176
17.56,0.99614798965111
17.58,0.996030040551688
17.6,0.995913988596836
17.62,0.995799871851686
17.64,0.995687727557552
17.66,0.995577592120247
17.68,0.995469501098713
17.7,0.995363489193992
17.72,0.995259590238532
17.74,0.99515783718582
17.76,0.995058262100375
17.78,0.994960896148073
17.8,0.99486576958682
17.82,0.994772911757586
17.84,0.994682351075784
17.86,0.994594115023005
17.88,0.994508230139119
17.9,0.994424722014731
17.92,0.994343615284001
17.94,0.994264933617836
17.96,0.994188699717437
17.98,0.994114935308231
18,0.994043661134159
18.02,0.993974896952347
18.04,0.993908661528147
18.06,0.993844972630552
18.08,0.993783847027988
18.1,0.993725300484486
18.12,0.993669347756229
18.14,0.993616002588476
18.16,0.993565277712869
18.18,0.993517184845121
18.2,0.993471734683074
18.22,0.993428936905152
18.24,0.993388800169176
18.26,0.993351332111579
18.28,0.993316539346981
18.3,0.993284427468154
18.32,0.993255001046364
18.34,0.993228263632088
18.36,0.993204217756108
18.38,0.993182864930983
18.4,0.993164205652892
18.42,0.993148239403851
18.44,0.993134964654306
18.46,0.993124378866085
18.48,0.993116478495732
18.5,0.993111258998201
18.52,0.993108714830906
18.54,0.993108839458152
18.56,0.993111625355907
18.58,0.993117064016944
18.6,0.993125145956334
18.62,0.993135860717289
18.64,0.993149196877359
18.66,0.993165142054972
18.68,0.99318368291632
18.7,0.993204805182584
18.72,0.993228493637496
18.74,0.993254732135236
18.76,0.993283503608659
18.78,0.993314790077848
18.8,0.993348572658985
18.82,0.993384831573554
18.84,0.993423546157841
18.86,0.993464694872763
18.88,0.993508255313987
18.9,0.99355420422236
18.92,0.99360251749464
18.94,0.99365317019451
18.96,0.993706136563888
18.98,0.993761390034517
19,0.993818903239838
19.02,0.993878648027132
19.04,0.993940595469934
19.06,0.994004715880707
19.08,0.994070978823785
19.1,0.99413935312855
19.12,0.994209806902879
19.14,0.994282307546814
19.16,0.994356821766483
19.18,0.99443331558824
19.2,0.994511754373044
19.22,0.994592102831042
19.24,0.994674325036377
19.26,0.9947583844422
19.28,0.994844243895882
19.3,0.994931865654424
19.32,0.995021211400056
19.34,0.995112242256014
19.36,0.995204918802505
19.38,0.99529920109283
19.4,0.99539504866968
19.42,0.995492420581585
19.44,0.995591275399515
19.46,0.995691571233631
19.48,0.995793265750164
19.5,0.995896316188434
19.52,0.996000679377989
19.54,0.996106311755868
19.56,0.996213169383967
19.58,0.996321207966517
19.6,0.996430382867656
19.62,0.996540649129092
19.64,0.996651961487856
19.66,0.996764274394122
19.68,0.996877542029109
19.7,0.996991718323035
19.72,0.997106756973142
19.74,0.997222611461754
19.76,0.997339235074396
19.78,0.997456580917931
19.8,0.997574601938742
19.82,0.997693250940928
19.84,0.997812480604513
19.86,0.997932243503671
19.88,0.998052492124949
19.9,0.998173178885482
19.92,0.998294256151202
19.94,0.998415676255018
19.96,0.998537391514984
19.98,0.998659354252423
20,0.998781516810015
20.02,0.99890383156984
20.04,0.999026250971368
20.06,0.999148727529388
20.08,0.999271213851871
20.1,0.999393662657762
20.12,0.999516026794691
20.14,0.999638259256596
20.16,0.999760313201259
20.18,0.999882141967736
20.2,1.00000369909369
20.22,1.0001249383326
20.24,1.00024581367088
20.26,1.00036627934481
20.28,1.00048628985745
20.3,1.00060579999526
20.32,1.00072476484475
20.34,1.00084313980884
20.36,1.00096088062315
20.38,1.00107794337208
20.4,1.00119428450477
20.42,1.00130986085086
20.44,1.00142462963604
20.46,1.00153854849752
20.48,1.00165157549919
20.5,1.00176366914666
20.52,1.00187478840208
20.54,1.00198489269877
20.56,1.00209394195561
20.58,1.00220189659126
20.6,1.00230871753809
20.62,1.00241436625599
20.64,1.00251880474583
20.66,1.00262199556278
20.68,1.00272390182939
20.7,1.00282448724831
20.72,1.00292371611493
20.74,1.00302155332965
20.76,1.00311796440995
20.78,1.00321291550215
20.8,1.00330637339296
20.82,1.00339830552077
20.84,1.00348867998657
20.86,1.00357746556473
20.88,1.00366463171339
20.9,1.00375014858466
20.92,1.00383398703442
20.94,1.00391611863199
20.96,1.00399651566934
20.98,1.00407515117013
21,1.00415199889839
21.02,1.00422703336692
21.04,1.00430022984541
21.06,1.00437156436818
21.08,1.0044410137417
21.1,1.00450855555176
21.12,1.00457416817031
21.14,1.00463783076205
21.16,1.00469952329062
21.18,1.00475922652453
21.2,1.00481692204276
21.22,1.00487259224003
21.24,1.00492622033176
21.26,1.00497779035871
21.28,1.00502728719126
21.3,1.0050746965334
21.32,1.0051200049264
21.34,1.00516319975214
21.36,1.00520426923609
21.38,1.00524320244999
21.4,1.00527998931421
21.42,1.00531462059975
21.44,1.00534708792994
21.46,1.00537738378177
21.48,1.00540550148698
21.5,1.00543143523271
21.52,1.00545518006186
21.54,1.00547673187322
21.56,1.00549608742109
21.58,1.00551324431474
21.6,1.00552820101748
21.62,1.00554095684534
21.64,1.00555151196558
21.66,1.00555986739471
21.68,1.00556602499632
21.7,1.00556998747855
21.72,1.00557175839115
21.74,1.00557134212243
21.76,1.00556874389566
21.78,1.00556396976535
21.8,1.00555702661309
21.82,1.00554792214317
21.84,1.00553666487783
21.86,1.00552326415227
21.88,1.00550773010927
21.9,1.00549007369363
21.92,1.00547030664621
21.94,1.00544844149773
21.96,1.00542449156226
21.98,1.00539847093045
22,1.00537039446246
22.02,1.00534027778059
22.04,1.00530813726168
22.06,1.00527399002918
22.08,1.005237853945
22.1,1.00519974760109
22.12,1.00515969031068
22.14,1.00511770209942
22.16,1.00507380369605
22.18,1.00502801652307
22.2,1.00498036268692
22.22,1.00493086496808
22.24,1.00487954681088
22.26,1.00482643231308
22.28,1.00477154621521
22.3,1.00471491388968
22.32,1.00465656132972
22.34,1.00459651513803
22.36,1.00453480251528
22.38,1.00447145124837
22.4,1.00440648969853
22.42,1.00433994678913
22.44,1.00427185199343
22.46,1.00420223532205
22.48,1.00413112731028
22.5,1.00405855900521
22.52,1.00398456195274
22.54,1.00390916818434
22.56,1.00383241020373
22.58,1.00375432097334
22.6,1.00367493390068
22.62,1.0035942828245
22.64,1.00351240200089
22.66,1.0034293260892
22.68,1.0033450901378
22.7,1.00325972956982
22.72,1.00317328016866
22.74,1.00308577806349
22.76,1.00299725971457
22.78,1.00290776189852
22.8,1.00281732169345
22.82,1.00272597646409
22.84,1.00263376384674
22.86,1.00254072173419
22.88,1.00244688826059
22.9,1.00235230178624
22.92,1.00225700088229
22.94,1.00216102431545
22.96,1.00206441103263
22.98,1.00196720014549
23,1.00186943091506
23.02,1.00177114273625
23.04,1.00167237512236
23.06,1.00157316768958
23.08,1.0014735601415
23.1,1.00137359225359
23.12,1.00127330385766
23.14,1.00117273482642
23.16,1.00107192505793
23.18,1.00097091446019
23.2,1.00086974293565
23.22,1.00076845036586
23.24,1.00066707659603
23.26,1.00056566141979
23.28,1.00046424456383
23.3,1.00036286567274
23.32,1.00026156429383
23.34,1.00016037986205
23.36,1.00005935168496
23.38,0.999958518927765
23.4,0.999857920598522
23.42,0.999757595533317
23.44,0.999657582381614
23.46,0.99955791959168
23.48,0.999458645396116
23.5,0.999359797797505
23.52,0.999261414554169
23.54,0.999163533166051
23.56,0.999066190860726
23.58,0.99896942457954
23.6,0.998873270963889
23.62,0.998777766341634
23.64,0.998682946713674
23.66,0.998588847740659
23.68,0.998495504729864
23.7,0.99840295262223
23.72,0.998311225979561
23.74,0.9982203589719
23.76,0.998130385365073
23.78,0.998041338508419
23.8,0.997953251322701
23.82,0.997866156288204
23.84,0.997780085433028
23.86,0.997695070321575
23.88,0.997611142043243
23.9,0.997528331201314
23.92,0.997446667902058
23.94,0.997366181744051
23.96,0.997286901807702
23.98,0.997208856645007
24,0.99713207426952
24.02,0.997056582146553
24.04,0.99698240718361
24.06,0.996909575721048
24.08,0.996838113522978
24.1,0.996768045768405
24.12,0.99669939704261
24.14,0.996632191328774
24.16,0.996566451999862
24.18,0.996502201810741
24.2,0.996439462890564
24.22,0.996378256735405
24.24,0.996318604201152
24.26,0.996260525496661
24.28,0.996204040177174
24.3,0.996149167138002
24.32,0.996095924608468
24.34,0.996044330146128
24.36,0.995994400631257
24.38,0.995946152261607
24.4,0.99589960054744
24.42,0.995854760306831
24.44,0.995811645661257
24.46,0.995770270031454
24.48,0.995730646133553
24.5,0.995692785975503
24.52,0.995656700853767
24.54,0.995622401350298
24.56,0.995589897329807
24.58,0.995559197937299
24.6,0.995530311595904
24.62,0.995503246004981
24.64,0.995478008138515
24.66,0.99545460424379
24.68,0.995433039840347
24.7,0.995413319719226
24.72,0.995395447942493
24.74,0.995379427843046
24.76,0.995365262024705
24.78,0.995352952362584
24.8,0.995342500003744
24.82,0.995333905368126
24.84,0.995327168149763
24.86,0.995322287318273
24.88,0.995319261120623
24.9,0.995318087083181
24.92,0.99531876201403
24.94,0.995321282005562
24.96,0.995325642437349
24.98,0.995331837979272
25,0.995339862594931
25.02,0.995349709545314
25.04,0.99536137139274
25.06,0.99537484000505
25.08,0.995390106560079
25.1,0.995407161550369
25.12,0.995425994788153
25.14,0.995446595410579
25.16,0.9954689518852
25.18,0.995493052015705
25.2,0.995518882947897
25.22,0.995546431175918
25.24,0.995575682548711
25.26,0.995606622276729
25.28,0.995639234938863
25.3,0.995673504489622
25.32,0.995709414266524
25.34,0.995746946997725
25.36,0.995786084809865
25.38,0.995826809236132
25.4,0.995869101224545
25.42,0.995912941146445
25.44,0.995958308805199
25.46,0.996005183445104
25.48,0.996053543760493
25.5,0.996103367905038
25.52,0.996154633501248
25.54,0.996207317650151
25.56,0.996261396941168
25.58,0.99631684746216
25.6,0.996373644809653
25.62,0.996431764099246
25.64,0.996491179976168
25.66,0.996551866626015
25.68,0.996613797785638
25.7,0.996676946754189
25.72,0.996741286404312
25.74,0.99680678919349
25.76,0.996873427175518
25.78,0.996941172012128
25.8,0.997009994984731
25.82,0.9970798670063
25.84,0.997150758633363
25.86,0.997222640078118
25.88,0.997295481220661
25.9,0.997369251621321
25.92,0.997443920533097
25.94,0.997519456914189
25.96,0.997595829440629
25.98,0.99767300651899
26,0.997750956299187
26.02,0.997829646687346
26.04,0.997909045358751
26.06,0.997989119770859
26.08,0.998069837176368
26.1,0.998151164636352
26.12,0.998233069033445
26.14,0.998315517085063
26.16,0.998398475356679
26.18,0.998481910275128
26.2,0.99856578814194
26.22,0.998650075146703
26.24,0.998734737380447
26.26,0.998819740849037
26.28,0.998905051486583
26.3,0.998990635168851
26.32,0.999076457726669
26.34,0.99916248495934
26.36,0.999248682648029
26.38,0.999335016569145
26.4,0.999421452507695
26.42,0.999507956270618
26.44,0.999594493700078
26.46,0.999681030686734
26.48,0.999767533182953
26.5,0.999853967215987
26.52,0.999940298901098
26.54,1.00002649445462
26.56,1.00011252020695
26.58,1.00019834261553
26.6,1.00028392827764
26.62,1.00036924394326
26.64,1.00045425652773
26.66,1.00053893312438
26.68,1.00062324101709
26.7,1.00070714769269
26.72,1.00079062085331
26.74,1.00087362842862
26.76,1.00095613858791
26.78,1.00103811975217
26.8,1.00111954060592
26.82,1.00120037010898
26.84,1.00128057750816
26.86,1.00136013234869
26.88,1.00143900448568
26.9,1.00151716409527
26.92,1.00159458168579
26.94,1.00167122810863
26.96,1.0017470745691
26.98,1.00182209263703
27,1.00189625425721
27.02,1.00196953175977
27.04,1.00204189787027
27.06,1.00211332571969
27.08,1.00218378885423
27.1,1.0022532612449
27.12,1.00232171729701
27.14,1.00238913185938
27.16,1.00245548023342
27.18,1.002520738182
27.2,1.00258488193812
27.22,1.00264788821342
27.24,1.00270973420643
27.26,1.00277039761065
27.28,1.00282985662244
27.3,1.00288808994866
27.32,1.00294507681416
27.34,1.00300079696895
27.36,1.00305523069529
27.38,1.00310835881442
27.4,1.00316016269322
27.42,1.0032106242505
27.44,1.00325972596316
27.46,1.00330745087208
27.48,1.00335378258783
27.5,1.00339870529604
27.52,1.00344220376269
27.54,1.00348426333904
27.56,1.00352486996637
27.58,1.00356401018048
27.6,1.00360167111597
27.62,1.00363784051027
27.64,1.00367250670735
27.66,1.00370565866135
27.68,1.00373728593981
27.7,1.00376737872675
27.72,1.00379592782547
27.74,1.00382292466108
27.76,1.00384836128284
27.78,1.00387223036623
27.8,1.00389452521475
27.82,1.00391523976148
27.84,1.00393436857042
27.86,1.00395190683758
27.88,1.00396785039174
27.9,1.00398219569509
27.92,1.00399493984355
27.94,1.00400608056682
27.96,1.00401561622824
27.98,1.00402354582435
28,1.00402986898427
28.02,1.00403458596878
28.04,1.00403769766915
28.06,1.00403920560576
28.08,1.00403911192647
28.1,1.00403741940473
28.12,1.00403413143749
28.14,1.00402925204277
28.16,1.00402278585714
28.18,1.00401473813284
28.2,1.00400511473473
28.22,1.00399392213696
28.24,1.00398116741946
28.26,1.00396685826415
28.28,1.00395100295095
28.3,1.00393361035358
28.32,1.00391468993506
28.34,1.00389425174308
28.36,1.00387230640511
28.38,1.00384886512324
28.4,1.00382393966891
28.42,1.00379754237735
28.44,1.00376968614182
28.46,1.00374038440763
28.48,1.00370965116602
28.5,1.00367750094777
28.52,1.00364394881661
28.54,1.00360901036248
28.56,1.00357270169455
28.58,1.00353503943408
28.6,1.00349604070705
28.62,1.00345572313667
28.64,1.00341410483563
28.66,1.00337120439824
28.68,1.00332704089237
28.7,1.00328163385116
28.72,1.00323500326468
28.74,1.00318716957133
28.76,1.00313815364908
28.78,1.00308797680665
28.8,1.00303666077437
28.82,1.00298422769509
28.84,1.00293070011473
28.86,1.0028761009729
28.88,1.00282045359319
28.9,1.00276378167346
28.92,1.00270610927594
28.94,1.0026474608172
28.96,1.00258786105804
28.98,1.0025273350932
29,1.00246590834101
29.02,1.00240360653288
29.04,1.00234045570277
29.06,1.00227648217642
29.08,1.00221171256063
29.1,1.00214617373235
29.12,1.0020798928277
29.14,1.00201289723095
29.16,1.00194521456336
29.18,1.00187687267197
29.2,1.00180789961835
29.22,1.00173832366722
29.24,1.00166817327505
29.26,1.00159747707863
29.28,1.00152626388351
29.3,1.00145456265244
29.32,1.00138240249377
29.34,1.00130981264984
29.36,1.00123682248521
29.38,1.00116346147502
29.4,1.00108975919324
29.42,1.00101574530089
29.44,1.00094144953428
29.46,1.00086690169322
29.48,1.00079213162924
29.5,1.00071716923378
29.52,1.00064204442641
29.54,1.00056678714303
29.56,1.00049142732414
29.58,1.00041599490302
29.6,1.00034051979403
29.62,1.00026503188091
29.64,1.00018956100509
29.66,1.00011413695401
29.68,1.00003878944958
29.7,0.999963548136558
29.72,0.99988844257106
29.74,0.999813502209095
29.76,0.999738756395152
29.78,0.999664234350859
29.8,0.999589965163702
29.82,0.999515977775809
29.84,0.999442300972821
29.86,0.999368963372827
29.88,0.99929599341539
29.9,0.999223419350657
29.92,0.999151269228558
29.94,0.999079570888104
29.96,0.999008351946779
29.98,0.99893763979004
30,0.998867461560914


==> Figures_tex/Data/x3.csv <==
t,e
0,0.790516522346404
0.02,0.790516617934393
0.04,0.790516999873327
0.06,0.790517953725385
0.08,0.790519859475607
0.1,0.790523191121319
0.12,0.79052851619774
0.14,0.790536495213886
0.16,0.79054788097635
0.18,0.790563517781796
0.2,0.790584340461971
0.22,0.790611373267837
0.24,0.790645728582004
0.26,0.790688605451011
0.28,0.790741287931208
0.3,0.790805143243998
0.32,0.790881619738059
0.34,0.790972244657854
0.36,0.791078621719282
0.38,0.791202428494727
0.4,0.791345413611042
0.42,0.791509393765137
0.44,0.791696250562881
0.46,0.791907927187944
0.48,0.792146424908014
0.5,0.79241379942654
0.52,0.792712157088787
0.54,0.793043650951505
0.56,0.793410476725996
0.58,0.793814868604718
0.6,0.794259094981896
0.62,0.794745454078841
0.64,0.795276269484867
0.66,0.795853885624819
0.68,0.796480663164298
0.7,0.797158974363692
0.72,0.797891198392101
0.74,0.79867971661218
0.76,0.799526907846815
0.78,0.800435143638425
0.8,0.801406783511491
0.82,0.802444170248728
0.84,0.803549625191095
0.86,0.804725443571557
0.88,0.805973889892282
0.9,0.807297193354633
0.92,0.808697543351012
0.94,0.810177085027297
0.96,0.811737914924278
0.98,0.813382076706114
1,0.815111556983536
1.02,0.816928281239085
1.04,0.818834109861359
1.06,0.820830834294824
1.08,0.822920173311378
1.1,0.82510376940948
1.12,0.827383185346243
1.14,0.829759900807538
1.16,0.832235309220742
1.18,0.834810714714388
1.2,0.83748732922861
1.22,0.840266269779861
1.24,0.843148555883057
1.26,0.846135107133884
1.28,0.849226740953685
1.3,0.852424170498941
1.32,0.855728002737071
1.34,0.859138736689866
1.36,0.86265676184559
1.38,0.866282356740434
1.4,0.870015687709677
1.42,0.873856807808643
1.44,0.877805655903179
1.46,0.881862055929157
1.48,0.886025716320162
1.5,0.890296229602306
1.52,0.894673072154807
1.54,0.89915560413475
1.56,0.903743069564191
1.58,0.908434596577535
1.6,0.913229197826912
1.62,0.918125771043037
1.64,0.923123099748878
1.66,0.928219854123233
1.68,0.933414592011157
1.7,0.938705760078002
1.72,0.944091695103681
1.74,0.949570625413614
1.76,0.955140672442677
1.78,0.960799852428342
1.8,0.966546078229081
1.82,0.972377161264
1.84,0.978290813569559
1.86,0.984284649969159
1.88,0.990356190351263
1.9,0.996502862051702
1.92,1.00272200233568
1.94,1.00901086097499
1.96,1.01536660291593
1.98,1.02178631103321
2,1.0282669889654
2.02,1.03480556402708
2.04,1.04139889019324
2.06,1.04804375115102
2.08,1.05473686341437
2.1,1.06147487949673
2.12,1.06825439113724
2.14,1.07507193257574
2.16,1.08192398387203
2.18,1.08880697426467
2.2,1.09571728556496
2.22,1.1026512555814
2.24,1.1096051815703
2.26,1.11657532370804
2.28,1.12355790858069
2.3,1.13054913268666
2.32,1.13754516594811
2.34,1.14454215522707
2.36,1.15153622784205
2.38,1.15852349508118
2.4,1.16550005570794
2.42,1.17246199945568
2.44,1.17940541050705
2.46,1.18632637095476
2.48,1.19322096423997
2.5,1.20008527856503
2.52,1.20691541027685
2.54,1.21370746721791
2.56,1.22045757204151
2.58,1.22716186548821
2.6,1.23381650962051
2.62,1.2404176910128
2.64,1.24696162389378
2.66,1.25344455323885
2.68,1.25986275780952
2.7,1.26621255313783
2.72,1.27249029445297
2.74,1.27869237954818
2.76,1.28481525158563
2.78,1.29085540183718
2.8,1.29680937235929
2.82,1.3026737586
2.84,1.30844521193648
2.86,1.31412044214142
2.88,1.31969621977678
2.9,1.32516937851351
2.92,1.33053681737591
2.94,1.33579550290951
2.96,1.3409424712713
2.98,1.34597483024137
3,1.35088976115509
3.02,1.35568452075494
3.04,1.36035644296146
3.06,1.36490294056254
3.08,1.36932150682079
3.1,1.37360971699827
3.12,1.37776522979858
3.14,1.38178578872586
3.16,1.38566922336067
3.18,1.3894134505527
3.2,1.39301647553025
3.22,1.39647639292673
3.24,1.39979138772429
3.26,1.40295973611481
3.28,1.40597980627878
3.3,1.40885005908225
3.32,1.41156904869257
3.34,1.41413542311334
3.36,1.41654792463927
3.38,1.41880539023163
3.4,1.42090675181507
3.42,1.42285103649659
3.44,1.42463736670764
3.46,1.42626496027016
3.48,1.42773313038768
3.5,1.42904128556245
3.52,1.43018892943971
3.54,1.43117566058026
3.56,1.43200117216259
3.58,1.43266525161564
3.6,1.43316778018359
3.62,1.43350873242406
3.64,1.43368817564083
3.66,1.4337062692528
3.68,1.43356326410028
3.7,1.43325950169034
3.72,1.43279541338251
3.74,1.43217151951643
3.76,1.43138842848302
3.78,1.43044683574053
3.8,1.42934752277734
3.82,1.42809135602285
3.84,1.42667928570821
3.86,1.42511234467846
3.88,1.42339164715771
3.9,1.42151838746911
3.92,1.41949383871114
3.94,1.41731935139191
3.96,1.41499635202325
3.98,1.41252634167615
4,1.40991089449924
4.02,1.40715165620212
4.04,1.40425034250499
4.06,1.4012087375565
4.08,1.39802869232132
4.1,1.39471212293921
4.12,1.39126100905711
4.14,1.38767739213615
4.16,1.38396337373494
4.18,1.38012111377096
4.2,1.37615282876166
4.22,1.37206079004675
4.24,1.36784732199349
4.26,1.36351480018635
4.28,1.35906564960272
4.3,1.35450234277621
4.32,1.34982739794905
4.34,1.34504337721509
4.36,1.34015288465488
4.38,1.33515856446444
4.4,1.33006309907887
4.42,1.32486920729255
4.44,1.31957964237714
4.46,1.31419719019877
4.48,1.30872466733587
4.5,1.30316491919884
4.52,1.29752081815299
4.54,1.29179526164592
4.56,1.28599117034061
4.58,1.28011148625551
4.6,1.27415917091275
4.62,1.26813720349568
4.64,1.26204857901676
4.66,1.25589630649714
4.68,1.24968340715876
4.7,1.24341291263019
4.72,1.23708786316711
4.74,1.23071130588853
4.76,1.2242862930296
4.78,1.21781588021205
4.8,1.21130312473301
4.82,1.20475108387327
4.84,1.19816281322564
4.86,1.19154136504432
4.88,1.18488978661599
4.9,1.17821111865347
4.92,1.17150839371253
4.94,1.16478463463265
4.96,1.15804285300229
4.98,1.15128604764939
5,1.14451720315762
5.02,1.13773928840899
5.04,1.13095525515329
5.06,1.12416803660503
5.08,1.11738054606809
5.1,1.11059567558883
5.12,1.10381629463781
5.14,1.09704524882072
5.16,1.09028535861881
5.18,1.08353941815901
5.2,1.07681019401441
5.22,1.07010042403495
5.24,1.0634128162089
5.26,1.05675004755527
5.28,1.05011476304721
5.3,1.04350957456684
5.32,1.03693705989144
5.34,1.03039976171128
5.36,1.02390018667905
5.38,1.01744080449115
5.4,1.01102404700073
5.42,1.00465230736268
5.44,0.998327939210423
5.46,0.992053255864598
5.48,0.98583052957364
5.5,0.979661990786101
5.52,0.973549827454734
5.54,0.967496184372208
5.56,0.961503162538368
5.58,0.955572818558901
5.6,0.949707164075273
5.62,0.943908165225772
5.64,0.938177742137479
5.66,0.932517768448974
5.68,0.926930070863568
5.7,0.921416428732829
5.72,0.915978573670162
5.74,0.910618189194198
5.76,0.905336910401703
5.78,0.900136323669741
5.8,0.895017966386786
5.82,0.889983326712477
5.84,0.885033843365697
5.86,0.880170905440636
5.88,0.875395852250509
5.9,0.870709973198564
5.92,0.866114507676015
5.94,0.861610644986545
5.96,0.857199524296972
5.98,0.852882234613711
6,0.848659814784611
6.02,0.844533253525783
6.04,0.840503489472995
6.06,0.836571411257204
6.08,0.832737857603823
6.1,0.829003617455272
6.12,0.825369430116375
6.14,0.821835985422182
6.16,0.818403923927736
6.18,0.81507383711937
6.2,0.811846267647047
6.22,0.808721709577312
6.24,0.805700608666371
6.26,0.802783362652853
6.28,0.799970321569781
6.3,0.797261788075281
6.32,0.794658017801568
6.34,0.792159219721731
6.36,0.789765556533856
6.38,0.787477145061999
6.4,0.785294056673558
6.42,0.783216317712559
6.44,0.781243909948386
6.46,0.779376771039488
6.48,0.777614795011599
6.5,0.775957832749987
6.52,0.774405692505285
6.54,0.772958140412428
6.56,0.771614901022235
6.58,0.770375657845177
6.6,0.76924005390688
6.62,0.768207692314899
6.64,0.76727813683631
6.66,0.766450912485692
6.68,0.765725506123022
6.7,0.765101367061074
6.72,0.764577907681862
6.74,0.764154504061704
6.76,0.76383049660448
6.78,0.763605190682643
6.8,0.763477857285594
6.82,0.763447733674967
6.84,0.763514024046446
6.86,0.763675900197686
6.88,0.763932502201955
6.9,0.764282939087079
6.92,0.764726289519327
6.94,0.765261602491822
6.96,0.765887898017128
6.98,0.766604167823608
7,0.767409376055211
7.02,0.768302459974314
7.04,0.769282330667253
7.06,0.770347873752213
7.08,0.771497950089115
7.1,0.772731396491161
7.12,0.774047026437717
7.14,0.775443630788192
7.16,0.776919978496605
7.18,0.778474817326503
7.2,0.780106874565955
7.22,0.781814857742288
7.24,0.783597455336278
7.26,0.785453337495519
7.28,0.787381156746665
7.3,0.789379548706278
7.32,0.791447132790009
7.34,0.793582512919844
7.36,0.79578427822916
7.38,0.798051003765324
7.4,0.800381251189609
7.42,0.802773569474164
7.44,0.805226495595816
7.46,0.807738555226469
7.48,0.810308263419876
7.5,0.812934125294574
7.52,0.815614636712758
7.54,0.818348284954896
7.56,0.821133549389886
7.58,0.823968902140555
7.6,0.826852808744317
7.62,0.829783728808801
7.64,0.832760116662279
7.66,0.835780421998716
7.68,0.838843090517276
7.7,0.841946564556127
7.72,0.845089283720386
7.74,0.848269685504056
7.76,0.851486205905802
7.78,0.854737280038444
7.8,0.858021342732005
7.82,0.861336829130211
7.84,0.864682175280301
7.86,0.86805581871603
7.88,0.871456199033756
7.9,0.874881758461489
7.92,0.878330942420807
7.94,0.881802200081528
7.96,0.885293984909053
7.98,0.888804755204266
8,0.892332974635931
8.02,0.895877112765476
8.04,0.899435645564097
8.06,0.903007055922106
8.08,0.906589834150449
8.1,0.910182478474318
8.12,0.913783495518814
8.14,0.917391400786571
8.16,0.921004719127313
8.18,0.92462198519927
8.2,0.928241743922419
8.22,0.931862550923486
8.24,0.93548297297269
8.26,0.939101588412163
8.28,0.942716987576033
8.3,0.946327773202125
8.32,0.949932560835249
8.34,0.953529979222056
8.36,0.957118670697435
8.38,0.960697291562424
8.4,0.964264512453625
8.42,0.967819018704109
8.44,0.971359510695786
8.46,0.974884704203245
8.48,0.978393330729048
8.5,0.981884137830474
8.52,0.985355889437714
8.54,0.98880736616351
8.56,0.992237365604252
8.58,0.995644702632525
8.6,0.999028209681121
8.62,1.00238673701852
8.64,1.00571915301585
8.66,1.00902434440537
8.68,1.01230121653041
8.7,1.01554869358688
8.72,1.01876571885632
8.74,1.02195125493053
8.76,1.02510428392772
8.78,1.02822380770038
8.8,1.03130884803471
8.82,1.03435844684174
8.84,1.03737166634019
8.86,1.04034758923096
8.88,1.0432853188635
8.9,1.04618397939386
8.92,1.0490427159347
8.94,1.05186069469702
8.96,1.05463710312391
8.98,1.05737115001618
9,1.06006206565005
9.02,1.06270910188676
9.04,1.06531153227434
9.06,1.06786865214146
9.08,1.07037977868348
9.1,1.07284425104063
9.12,1.07526143036855
9.14,1.07763069990105
9.16,1.07995146500529
9.18,1.08222315322932
9.2,1.08444521434217
9.22,1.0866171203663
9.24,1.08873836560281
9.26,1.09080846664914
9.28,1.09282696240951
9.3,1.09479341409806
9.32,1.09670740523489
9.34,1.09856854163482
9.36,1.10037645138922
9.38,1.10213078484065
9.4,1.10383121455074
9.42,1.10547743526099
9.44,1.10706916384691
9.46,1.10860613926524
9.48,1.11008812249462
9.5,1.1115148964695
9.52,1.11288626600759
9.54,1.11420205773073
9.56,1.11546211997939
9.58,1.11666632272081
9.6,1.11781455745083
9.62,1.11890673708948
9.64,1.11994279587051
9.66,1.12092268922478
9.68,1.12184639365767
9.7,1.12271390662056
9.72,1.1235252463765
9.74,1.12428045186004
9.76,1.12497958253147
9.78,1.12562271822528
9.8,1.12620995899326
9.82,1.126741424942
9.84,1.12721725606506
9.86,1.12763761206986
9.88,1.12800267219927
9.9,1.12831263504815
9.92,1.12856771837477
9.94,1.12876815890722
9.96,1.12891421214504
9.98,1.12900615215589
10,1.12904427136764
10.02,1.12902888035567
10.04,1.12896030762574
10.06,1.12883889939227
10.08,1.12866501935237
10.1,1.12843904845544
10.12,1.12816138466862
10.14,1.12783244273812
10.16,1.12745265394653
10.18,1.1270224658661
10.2,1.1265423421083
10.22,1.12601276206949
10.24,1.12543422067298
10.26,1.12480722810751
10.28,1.12413230956221
10.3,1.12341000495818
10.32,1.12264086867678
10.34,1.12182546928465
10.36,1.1209643892557
10.38,1.12005822468998
10.4,1.11910758502971
10.42,1.11811309277241
10.44,1.1170753831813
10.46,1.11599510399313
10.48,1.11487291512333
10.5,1.11370948836885
10.52,1.11250550710852
10.54,1.11126166600129
10.56,1.10997867068216
10.58,1.10865723745615
10.6,1.10729809299032
10.62,1.10590197400383
10.64,1.10446962695634
10.66,1.10300180773464
10.68,1.10149928133783
10.7,1.09996282156092
10.72,1.09839321067711
10.74,1.09679123911882
10.76,1.09515770515753
10.78,1.0934934145825
10.8,1.09179918037862
10.82,1.09007582240331
10.84,1.08832416706267
10.86,1.08654504698696
10.88,1.08473930070554
10.9,1.08290777232127
10.92,1.08105131118463
10.94,1.07917077156746
10.96,1.07726701233663
10.98,1.0753408966276
11,1.07339329151797
11.02,1.07142506770122
11.04,1.06943709916065
11.06,1.06743026284361
11.08,1.06540543833625
11.1,1.06336350753865
11.12,1.06130535434075
11.14,1.05923186429881
11.16,1.05714392431284
11.18,1.05504242230486
11.2,1.05292824689819
11.22,1.05080228709788
11.24,1.04866543197227
11.26,1.04651857033592
11.28,1.04436259043392
11.3,1.04219837962766
11.32,1.04002682408218
11.34,1.03784880845525
11.36,1.03566521558817
11.38,1.03347692619843
11.4,1.03128481857436
11.42,1.02908976827179
11.44,1.02689264781284
11.46,1.02469432638697
11.48,1.0224956695543
11.5,1.02029753895134
11.52,1.01810079199926
11.54,1.01590628161462
11.56,1.01371485592286
11.58,1.01152735797451
11.6,1.00934462546417
11.62,1.00716749045248
11.64,1.00499677909102
11.66,1.00283331135028
11.68,1.00067790075084
11.7,0.998531354097727
11.72,0.996394471218058
11.74,0.994268044702131
11.76,0.99215285964792
11.78,0.990049693409121
11.8,0.987959315346799
11.82,0.98588248658471
11.84,0.983819959768366
11.86,0.981772478827921
11.88,0.979740778744931
11.9,0.977725585323068
11.92,0.975727614962846
11.94,0.973747574440427
11.96,0.971786160690566
11.98,0.969844060593752
12,0.967921950767616
12.02,0.96602049736266
12.04,0.964140355862349
12.06,0.962282170887649
12.08,0.960446576006037
12.1,0.958634193545058
12.12,0.956845634410458
12.14,0.955081497908961
12.16,0.95334237157573
12.18,0.951628831006553
12.2,0.949941439694807
12.22,0.948280748873235
12.24,0.946647297360583
12.26,0.945041611413137
12.28,0.943464204581189
12.3,0.941915577570475
12.32,0.940396218108624
12.34,0.938906600816635
12.36,0.937447187085436
12.38,0.936018424957523
12.4,0.934620749013744
12.42,0.933254580265219
12.44,0.931920326050441
12.46,0.930618379937574
12.48,0.929349121631969
12.5,0.928112916888912
12.52,0.92691011743163
12.54,0.92574106087456
12.56,0.924606070651902
12.58,0.923505455951463
12.6,0.922439511653804
12.62,0.921408518276693
12.64,0.920412741924875
12.66,0.919452434245165
12.68,0.918527832386857
12.7,0.917639158967459
12.72,0.916786622043742
12.74,0.91597041508812
12.76,0.915190716970322
12.78,0.914447691944389
12.8,0.913741489640955
12.82,0.913072245064818
12.84,0.912440078597785
12.86,0.911845096006773
12.88,0.911287388457158
12.9,0.910767032531346
12.92,0.910284090252552
12.94,0.909838609113762
12.96,0.909430622111855
12.98,0.909060147786866
13,0.908727190266353
13.02,0.90843173931485
13.04,0.90817377038837
13.06,0.907953244693922
13.08,0.907770109254022
13.1,0.907624296976149
13.12,0.907515726727112
13.14,0.907444303412298
13.16,0.90740991805975
13.18,0.907412447909033
13.2,0.907451756504861
13.22,0.907527693795413
13.24,0.907640096235313
13.26,0.907788786893219
13.28,0.907973575563962
13.3,0.908194258885203
13.32,0.908450620458536
13.34,0.908742430974987
13.36,0.909069448344866
13.38,0.909431417831894
13.4,0.909828072191566
13.42,0.910259131813669
13.44,0.910724304868917
13.46,0.911223287459618
13.48,0.911755763774322
13.5,0.91232140624638
13.52,0.912919875716348
13.54,0.913550821598165
13.56,0.914213882049038
13.58,0.914908684142966
13.6,0.915634844047825
13.62,0.91639196720594
13.64,0.917179648518086
13.66,0.917997472530814
13.68,0.918845013627056
13.7,0.91972183621991
13.72,0.920627494949538
13.74,0.921561534883087
13.76,0.92252349171757
13.78,0.923512891985605
13.8,0.924529253263951
13.82,0.925572084384729
13.84,0.926640885649287
13.86,0.927735149044574
13.88,0.928854358461983
13.9,0.929997989918545
13.92,0.931165511780402
13.94,0.932356384988474
13.96,0.933570063286217
13.98,0.934805993449397
14,0.93606361551779
14.02,0.937342363028711
14.04,0.938641663252282
14.06,0.939960937428358
14.08,0.941299601005006
14.1,0.942657063878463
14.12,0.944032730634456
14.14,0.945426000790822
14.16,0.946836269041304
14.18,0.948262925500463
14.2,0.949705355949577
14.22,0.951162942083471
14.24,0.95263506175815
14.26,0.954121089239171
14.28,0.955620395450636
14.3,0.957132348224732
14.32,0.958656312551712
14.34,0.960191650830226
14.36,0.96173772311791
14.38,0.963293887382145
14.4,0.964859499750876
14.42,0.96643391476342
14.44,0.96801648562115
14.46,0.969606564437976
14.48,0.971203502490522
14.5,0.972806650467916
14.52,0.974415358721087
14.54,0.976028977511493
14.56,0.977646857259182
14.58,0.979268348790088
14.6,0.98089280358249
14.62,0.982519574012522
14.64,0.984148013598667
14.66,0.985777477245131
14.68,0.98740732148401
14.7,0.989036904716178
14.72,0.990665587450783
14.74,0.992292732543296
14.76,0.993917705431998
14.78,0.995539874372844
14.8,0.997158610672607
14.82,0.998773288920219
14.84,1.00038328721624
14.86,1.00198798740036
14.88,1.00358677527686
14.9,1.00517904083792
14.92,1.00676417848483
14.94,1.00834158724675
14.96,1.0099106709973
14.98,1.01147083866859
15,1.01302150446283
15.02,1.01456208806128
15.04,1.01609201483063
15.06,1.01761071602665
15.08,1.01911762899497
15.1,1.02061219736913
15.12,1.02209387126558
15.14,1.0235621074758
15.16,1.02501636965529
15.18,1.02645612850943
15.2,1.02788086197627
15.22,1.02929005540592
15.24,1.0306832017368
15.26,1.03205980166835
15.28,1.03341936383054
15.3,1.03476140494968
15.32,1.03608545001093
15.34,1.03739103241699
15.36,1.03867769414343
15.38,1.03994498589009
15.4,1.04119246722892
15.42,1.04241970674798
15.44,1.04362628219164
15.46,1.04481178059692
15.48,1.04597579842589
15.5,1.04711794169419
15.52,1.04823782609552
15.54,1.04933507712214
15.56,1.05040933018126
15.58,1.05146023070743
15.6,1.05248743427074
15.62,1.05349060668087
15.64,1.054469424087
15.66,1.05542357307347
15.68,1.05635275075122
15.7,1.05725666484502
15.72,1.05813503377629
15.74,1.05898758674177
15.76,1.05981406378777
15.78,1.06061421588011
15.8,1.06138780496971
15.82,1.06213460405379
15.84,1.06285439723276
15.86,1.06354697976257
15.88,1.06421215810284
15.9,1.06484974996046
15.92,1.06545958432879
15.94,1.06604150152248
15.96,1.06659535320786
15.98,1.0671210024289
16,1.0676183236287
16.02,1.06808720266667
16.04,1.06852753683123
16.06,1.06893923484806
16.08,1.06932221688407
16.1,1.06967641454685
16.12,1.07000177087984
16.14,1.07029824035308
16.16,1.0705657888496
16.18,1.07080439364754
16.2,1.07101404339786
16.22,1.07119473809781
16.24,1.07134648906011
16.26,1.07146931887785
16.28,1.07156326138518
16.3,1.07162836161379
16.32,1.07166467574517
16.34,1.0716722710588
16.36,1.0716512258761
16.38,1.07160162950039
16.4,1.07152358215275
16.42,1.07141719490383
16.44,1.07128258960171
16.46,1.0711198987958
16.48,1.07092926565683
16.5,1.0707108438929
16.52,1.07046479766183
16.54,1.07019130147956
16.56,1.06989054012497
16.58,1.06956270854087
16.6,1.06920801173136
16.62,1.06882666465568
16.64,1.06841889211836
16.66,1.067984928656
16.68,1.06752501842047
16.7,1.0670394150588
16.72,1.06652838158972
16.74,1.06599219027682
16.76,1.0654311224986
16.78,1.06484546861523
16.8,1.06423552783226
16.82,1.06360160806126
16.84,1.06294402577742
16.86,1.06226310587426
16.88,1.06155918151545
16.9,1.06083259398379
16.92,1.06008369252751
16.94,1.05931283420382
16.96,1.05852038371985
16.98,1.05770671327112
17,1.0568722023774
17.02,1.0560172377163
17.04,1.05514221295441
17.06,1.05424752857622
17.08,1.05333359171079
17.1,1.05240081595639
17.12,1.05144962120298
17.14,1.05048043345272
17.16,1.04949368463867
17.18,1.04848981244148
17.2,1.0474692601045
17.22,1.04643247624708
17.24,1.04537991467627
17.26,1.04431203419707
17.28,1.0432292984211
17.3,1.04213217557401
17.32,1.04102113830147
17.34,1.03989666347399
17.36,1.03875923199064
17.38,1.03760932858157
17.4,1.03644744160965
17.42,1.03527406287116
17.44,1.0340896873956
17.46,1.03289481324483
17.48,1.03168994131142
17.5,1.03047557511652
17.52,1.02925222060709
17.54,1.02802038595281
17.56,1.0267805813425
17.58,1.02553331878038
17.6,1.02427911188199
17.62,1.02301847567015
17.64,1.02175192637071
17.66,1.02047998120842
17.68,1.0192031582029
17.7,1.01792197596479
17.72,1.01663695349215
17.74,1.01534860996724
17.76,1.01405746455366
17.78,1.01276403619406
17.8,1.01146884340839
17.82,1.01017240409276
17.84,1.0088752353191
17.86,1.00757785313558
17.88,1.00628077236791
17.9,1.00498450642158
17.92,1.00368956708518
17.94,1.0023964643347
17.96,1.00110570613917
17.98,0.999817798267374
18,0.998533244095987
18.02,0.997252544419062
18.04,0.995976197258966
18.06,0.994704697678854
18.08,0.993438537596725
18.1,0.99217820560115
18.12,0.990924186768721
18.14,0.989676962483295
18.16,0.988437010257101
18.18,0.987204803553774
18.2,0.985980811613369
18.22,0.984765499279435
18.24,0.983559326828197
18.26,0.982362749799916
18.28,0.981176218832483
18.3,0.980000179497303
18.32,0.978835072137531
18.34,0.977681331708724
18.36,0.976539387621945
18.38,0.975409663589398
18.4,0.974292577472626
18.42,0.973188541133342
18.44,0.972097960286937
18.46,0.971021234358709
18.48,0.969958756342877
18.5,0.968910912664414
18.52,0.967878083043756
18.54,0.966860640364429
18.56,0.965858950543634
18.58,0.96487337240584
18.6,0.963904257559428
18.62,0.962951950276416
18.64,0.962016787375315
18.66,0.961099098107156
18.68,0.96019920404471
18.7,0.959317418974954
18.72,0.958454048794806
18.74,0.957609391410169
18.76,0.956783736638306
18.78,0.955977366113587
18.8,0.955190553196633
18.82,0.954423562886881
18.84,0.953676651738598
18.86,0.952950067780375
18.88,0.952244050438113
18.9,0.951558830461531
18.92,0.950894629854218
18.94,0.950251661807237
18.96,0.949630130636317
18.98,0.949030231722627
19,0.94845215145717
19.02,0.947896067188791
19.04,0.947362147175823
19.06,0.946850550541376
19.08,0.946361427232287
19.1,0.945894917981718
19.12,0.94545115427544
19.14,0.945030258321776
19.16,0.944632343025229
19.18,0.944257511963785
19.2,0.943905859369901
19.22,0.943577470115163
19.24,0.943272419698633
19.26,0.942990774238858
19.28,0.942732590469555
19.3,0.942497915738956
19.32,0.942286788012803
19.34,0.942099235880999
19.36,0.941935278567881
19.38,0.941794925946125
19.4,0.941678178554257
19.42,0.941585027617759
19.44,0.941515455073754
19.46,0.941469433599254
19.48,0.94144692664295
19.5,0.941447888460524
19.52,0.941472264153466
19.54,0.941519989711364
19.56,0.941590992057659
19.58,0.941685189098819
19.6,0.941802489776924
19.62,0.941942794125625
19.64,0.942105993329449
19.66,0.942291969786422
19.68,0.942500597173976
19.7,0.942731740518113
19.72,0.94298525626578
19.74,0.943260992360434
19.76,0.943558788320759
19.78,0.94387847532248
19.8,0.944219876283267
19.82,0.944582805950657
19.84,0.944967070992974
19.86,0.945372470093206
19.88,0.945798794045778
19.9,0.946245825856198
19.92,0.946713340843522
19.94,0.947201106745588
19.96,0.947708883826982
19.98,0.948236424989682
20,0.948783475886335
20.02,0.949349775036108
20.04,0.949935053943082
20.06,0.950539037217116
20.08,0.951161442697143
20.1,0.951801981576839
20.12,0.952460358532617
20.14,0.953136271853881
20.16,0.953829413575497
20.18,0.954539469612418
20.2,0.9552661198964
20.22,0.956009038514774
20.24,0.956767893851185
20.26,0.957542348728263
20.28,0.958332060552163
20.3,0.959136681458894
20.32,0.959955858462411
20.34,0.960789233604378
20.36,0.961636444105553
20.38,0.962497122518736
20.4,0.963370896883213
20.42,0.96425739088063
20.44,0.965156223992239
20.46,0.966067011657451
20.48,0.96698936543363
20.5,0.96792289315706
20.52,0.968867199105033
20.54,0.969821884158974
20.56,0.970786545968553
20.58,0.971760779116713
20.6,0.972744175285544
20.62,0.97373632342294
20.64,0.974736809909979
20.66,0.975745218728949
20.68,0.976761131631954
20.7,0.977784128310045
20.72,0.978813786562795
20.74,0.979849682468265
20.76,0.980891390553272
20.78,0.981938483963927
20.8,0.982990534636337
20.82,0.984047113467436
20.84,0.985107790485859
20.86,0.986172135022801
20.88,0.987239715882794
20.9,0.988310101514332
20.92,0.989382860180281
20.94,0.99045756012801
20.96,0.991533769759168
20.98,0.99261105779906
21,0.993688993465536
21.02,0.994767146637336
21.04,0.995845088021843
21.06,0.996922389322148
21.08,0.997998623403392
21.1,0.999073364458303
21.12,1.00014618817188
21.14,1.00121667188516
21.16,1.00228439475796
21.18,1.00334893793066
21.2,1.00440988468476
21.22,1.00546682060238
21.24,1.00651933372447
21.26,1.00756701470775
21.28,1.00860945698033
21.3,1.00964625689586
21.32,1.0106770138863
21.34,1.01170133061316
21.36,1.01271881311707
21.38,1.01372907096589
21.4,1.014731717401
21.42,1.0157263694819
21.44,1.01671264822905
21.46,1.01769017876486
21.48,1.01865859045271
21.5,1.01961751703417
21.52,1.0205665967641
21.54,1.0215054725438
21.56,1.022433792052
21.58,1.02335120787378
21.6,1.02425737762726
21.62,1.0251519640881
21.64,1.02603463531168
21.66,1.02690506475306
21.68,1.02776293138447
21.7,1.0286079198105
21.72,1.02943972038077
21.74,1.03025802930023
21.76,1.0310625487368
21.78,1.03185298692664
21.8,1.03262905827666
21.82,1.0333904834645
21.84,1.03413698953587
21.86,1.03486830999915
21.88,1.03558418491728
21.9,1.03628436099692
21.92,1.03696859167483
21.94,1.03763663720141
21.96,1.03828826472145
21.98,1.03892324835199
22,1.03954136925726
22.02,1.04014241572082
22.04,1.04072618321463
22.06,1.04129247446527
22.08,1.04184109951714
22.1,1.04237187579269
22.12,1.04288462814959
22.14,1.04337918893495
22.16,1.04385539803644
22.18,1.04431310293036
22.2,1.04475215872667
22.22,1.04517242821093
22.24,1.04557378188309
22.26,1.04595609799331
22.28,1.04631926257451
22.3,1.04666316947192
22.32,1.04698772036951
22.34,1.04729282481318
22.36,1.04757840023098
22.38,1.04784437195008
22.4,1.04809067321063
22.42,1.04831724517658
22.44,1.04852403694322
22.46,1.04871100554173
22.48,1.04887811594054
22.5,1.04902534104357
22.52,1.0491526616854
22.54,1.0492600666233
22.56,1.04934755252622
22.58,1.04941512396059
22.6,1.0494627933732
22.62,1.04949058107088
22.64,1.04949851519723
22.66,1.04948663170628
22.68,1.04945497433312
22.7,1.04940359456158
22.72,1.04933255158891
22.74,1.04924191228746
22.76,1.04913175116348
22.78,1.04900215031299
22.8,1.04885319937472
22.82,1.04868499548024
22.84,1.04849764320114
22.86,1.04829125449356
22.88,1.04806594863971
22.9,1.04782185218684
22.92,1.0475590988833
22.94,1.04727782961201
22.96,1.04697819232119
22.98,1.04666034195249
23,1.04632444036647
23.02,1.04597065626554
23.04,1.04559916511431
23.06,1.04521014905751
23.08,1.04480379683538
23.1,1.04438030369664
23.12,1.04393987130907
23.14,1.04348270766778
23.16,1.04300902700108
23.18,1.04251904967415
23.2,1.04201300209048
23.22,1.04149111659106
23.24,1.04095363135147
23.26,1.04040079027692
23.28,1.03983284289511
23.3,1.03925004424719
23.32,1.03865265477674
23.34,1.03804094021677
23.36,1.03741517147491
23.38,1.03677562451679
23.4,1.03612258024759
23.42,1.03545632439195
23.44,1.03477714737211
23.46,1.03408534418452
23.48,1.03338121427484
23.5,1.03266506141139
23.52,1.03193719355724
23.54,1.03119792274075
23.56,1.03044756492485
23.58,1.029686439875
23.6,1.02891487102583
23.62,1.02813318534669
23.64,1.02734171320599
23.66,1.02654078823442
23.68,1.02573074718726
23.7,1.02491192980556
23.72,1.02408467867653
23.74,1.02324933909299
23.76,1.02240625891207
23.78,1.02155578841307
23.8,1.02069828015472
23.82,1.01983408883177
23.84,1.01896357113099
23.86,1.01808708558665
23.88,1.01720499243556
23.9,1.01631765347167
23.92,1.01542543190035
23.94,1.01452869219236
23.96,1.01362779993758
23.98,1.01272312169863
24,1.01181502486426
24.02,1.01090387750276
24.04,1.00999004821536
24.06,1.00907390598968
24.08,1.00815582005325
24.1,1.00723615972724
24.12,1.00631529428044
24.14,1.00539359278347
24.16,1.00447142396334
24.18,1.00354915605845
24.2,1.00262715667398
24.22,1.00170579263781
24.24,1.00078542985706
24.26,0.999866433175155
24.28,0.998949166229615
24.3,0.998033991310582
24.32,0.997121269220098
24.34,0.996211359132244
24.36,0.995304618454157
24.38,0.994401402687987
24.4,0.99350206529386
24.42,0.992606957553876
24.44,0.991716428437213
24.46,0.990830824466375
24.48,0.989950489584644
24.5,0.989075765024781
24.52,0.98820698917902
24.54,0.987344497470418
24.56,0.986488622225595
24.58,0.985639692548918
24.6,0.984798034198176
24.62,0.983963969461792
24.64,0.983137817037612
24.66,0.982319891913328
24.68,0.98151050524856
24.7,0.980709964258666
24.72,0.979918572100298
24.74,0.979136627758757
24.76,0.978364425937194
24.78,0.977602256947682
24.8,0.976850406604215
24.82,0.976109156117658
24.84,0.975378781992698
24.86,0.974659555926823
24.88,0.973951744711374
24.9,0.973255610134699
24.92,0.972571408887443
24.94,0.971899392470015
24.96,0.971239807102257
24.98,0.970592893635345
25,0.969958887465966
25.02,0.969338018452784
25.04,0.968730510835234
25.06,0.968136583154671
25.08,0.967556448177895
25.1,0.966990312823092
25.12,0.966438378088193
25.14,0.965900838981699
25.16,0.96537788445598
25.18,0.964869697343073
25.2,0.964376454293008
25.22,0.963898325714666
25.24,0.963435475719201
25.26,0.962988062066046
25.28,0.962556236111505
25.3,0.962140142759957
25.32,0.961739920417692
25.34,0.96135570094938
25.36,0.960987609637196
25.38,0.960635765142599
25.4,0.960300279470801
25.42,0.959981257937905
25.44,0.95967879914074
25.46,0.9593929949294
25.48,0.959123930382476
25.5,0.958871683785016
25.52,0.958636326609179
25.54,0.95841792349763
25.56,0.95821653224963
25.58,0.95803220380987
25.6,0.957864982260009
25.62,0.957714904812939
25.64,0.957582001809764
25.66,0.957466296719497
25.68,0.957367806141461
25.7,0.957286539810395
25.72,0.957222500604265
25.74,0.957175684554752
25.76,0.957146080860431
25.78,0.957133671902619
25.8,0.957138433263885
25.82,0.957160333749205
25.84,0.957199335409761
25.86,0.957255393569357
25.88,0.957328456853444
25.9,0.957418467220745
25.92,0.957525359997443
25.94,0.95764906391394
25.96,0.957789501144146
25.98,0.957946587347295
26,0.958120231712257
26.02,0.958310337004328
26.04,0.958516799614478
26.06,0.958739509611025
26.08,0.958978350793726
26.1,0.959233200750245
26.12,0.959503930914976
26.14,0.9597904066302
26.16,0.960092487209543
26.18,0.960410026003704
26.2,0.960742870468429
26.22,0.961090862234701
26.24,0.961453837181105
26.26,0.961831625508349
26.28,0.962224051815901
26.3,0.962630935180708
26.32,0.963052089237965
26.34,0.9634873222639
26.36,0.963936437260536
26.38,0.964399232042396
26.4,0.964875499325109
26.42,0.965365026815892
26.44,0.965867597305847
26.46,0.96638298876406
26.48,0.966910974433441
26.5,0.967451322928274
26.52,0.96800379833344
26.54,0.968568160305256
26.56,0.969144164173907
26.58,0.969731561047414
26.6,0.970330097917101
26.62,0.970939517764512
26.64,0.971559559669742
26.66,0.972189958921133
26.68,0.972830447126281
26.7,0.973480752324326
26.72,0.974140599099462
26.74,0.97480970869563
26.76,0.975487799132346
26.78,0.976174585321612
26.8,0.976869779185867
26.82,0.977573089776929
26.84,0.978284223395876
26.86,0.979002883713824
26.88,0.979728771893544
26.9,0.980461586711884
26.92,0.981201024682923
26.94,0.981946780181833
26.96,0.982698545569382
26.98,0.98345601131703
27,0.984218866132582
27.02,0.984986797086321
27.04,0.985759489737601
27.06,0.986536628261828
27.08,0.987317895577784
27.1,0.988102973475245
27.12,0.988891542742847
27.14,0.98968328329614
27.16,0.990477874305782
27.18,0.991274994325826
27.2,0.992074321422047
27.22,0.992875533300262
27.24,0.99367830743458
27.26,0.994482321195548
27.28,0.995287251978138
27.3,0.996092777329513
27.32,0.996898575076535
27.34,0.997704323452971
27.36,0.99850970122632
27.38,0.999314387824248
27.4,1.00011806346055
27.42,1.0009204092606
27.44,1.00172110738628
27.46,1.00251984116023
27.48,1.00331629518956
27.5,1.00411015548871
27.52,1.0049011096017
27.54,1.00568884672351
27.56,1.00647305782063
27.58,1.00725343575076
27.6,1.00802967538147
27.62,1.00880147370806
27.64,1.00956852997019
27.66,1.01033054576762
27.68,1.0110872251747
27.7,1.01183827485382
27.72,1.01258340416755
27.74,1.01332232528964
27.76,1.01405475331467
27.78,1.01478040636641
27.8,1.01549900570479
27.82,1.01621027583148
27.84,1.01691394459404
27.86,1.01760974328855
27.88,1.01829740676077
27.9,1.01897667350569
27.92,1.01964728576549
27.94,1.02030898962593
27.96,1.02096153511099
27.98,1.02160467627586
28,1.02223817129818
28.02,1.02286178256752
28.04,1.02347527677301
28.06,1.02407842498923
28.08,1.02467100276015
28.1,1.02525279018117
28.12,1.02582357197937
28.14,1.0263831375916
28.16,1.02693128124076
28.18,1.02746780200999
28.2,1.02799250391484
28.22,1.02850519597342
28.24,1.02900569227437
28.26,1.02949381204283
28.28,1.02996937970422
28.3,1.03043222494587
28.32,1.0308821827765
28.34,1.0313190935835
28.36,1.03174280318794
28.38,1.03215316289747
28.4,1.03255002955685
28.42,1.03293326559629
28.44,1.03330273907743
28.46,1.03365832373717
28.48,1.03399989902899
28.5,1.03432735016216
28.52,1.0346405681384
28.54,1.03493944978641
28.56,1.03522389779385
28.58,1.0354938207371
28.6,1.03574913310859
28.62,1.03598975534169
28.64,1.03621561383335
28.66,1.03642664096422
28.68,1.03662277511647
28.7,1.03680396068911
28.72,1.03697014811101
28.74,1.03712129385146
28.76,1.0372573604283
28.78,1.03737831641374
28.8,1.03748413643768
28.82,1.03757480118866
28.84,1.03765029741247
28.86,1.03771061790825
28.88,1.03775576152232
28.9,1.03778573313956
28.92,1.03780054367241
28.94,1.03780021004757
28.96,1.03778475519024
28.98,1.03775420800612
29,1.03770860336097
29.02,1.03764798205791
29.04,1.03757239081238
29.06,1.03748188222482
29.08,1.03737651475102
29.1,1.03725635267022
29.12,1.03712146605099
29.14,1.03697193071481
29.16,1.03680782819747
29.18,1.03662924570822
29.2,1.03643627608681
29.22,1.0362290177583
29.24,1.03600757468573
29.26,1.03577205632073
29.28,1.03552257755197
29.3,1.03525925865153
29.32,1.03498222521929
29.34,1.03469160812519
29.36,1.03438754344959
29.38,1.0340701724216
29.4,1.03373964135546
29.42,1.03339610158502
29.44,1.03303970939633
29.46,1.03267062595836
29.48,1.03228901725189
29.5,1.03189505399661
29.52,1.03148891157642
29.54,1.03107076996304
29.56,1.03064081363788
29.58,1.03019923151223
29.6,1.02974621684587
29.62,1.02928196716402
29.64,1.02880668417272
29.66,1.02832057367274
29.68,1.02782384547194
29.7,1.02731671329614
29.72,1.02679939469868
29.74,1.0262721109685
29.76,1.02573508703688
29.78,1.02518855138293
29.8,1.02463273593775
29.82,1.0240678759874
29.84,1.02349421007468
29.86,1.02291197989974
29.88,1.02232143021958
29.9,1.02172280874653
29.92,1.02111636604565
29.94,1.02050235543121
29.96,1.01988103286214
29.98,1.01925265683667
30,1.01861748828607


==> Figures_tex/Data/x4.csv <==
t,e
0,2.27914419211178
0.02,2.27914428409253
0.04,2.27914463053646
0.06,2.27914544486808
0.08,2.2791469737396
0.1,2.27914948108486
0.12,2.27915323386291
0.14,2.27915848941086
0.16,2.2791654843253
0.18,2.27917442479105
0.2,2.27918547827611
0.22,2.27919876651257
0.24,2.27921435968365
0.26,2.27923227173878
0.28,2.27925245675961
0.3,2.27927480630196
0.32,2.27929914764023
0.34,2.27932524284309
0.36,2.27935278861153
0.38,2.27938141681227
0.4,2.27941069564249
0.42,2.27944013136379
0.44,2.2794691705462
0.46,2.27949720276542
0.48,2.27952356369914
0.5,2.2795475385709
0.52,2.27956836589242
0.54,2.27958524145815
0.56,2.2795973225481
0.58,2.27960373229771
0.6,2.27960356419594
0.62,2.27959588667516
0.64,2.27957974775893
0.66,2.27955417973606
0.68,2.27951820383144
0.7,2.27947083484665
0.72,2.27941108574531
0.74,2.27933797216011
0.76,2.27925051680086
0.78,2.27914775374428
0.8,2.2790287325886
0.82,2.27889252245756
0.84,2.2787382158402
0.86,2.27856493225436
0.88,2.27837182172354
0.9,2.27815806805819
0.92,2.27792289193373
0.94,2.27766555375933
0.96,2.27738535633227
0.98,2.27708164727441
1,2.27675382124794
1.02,2.27640132194896
1.04,2.27602364387844
1.06,2.2756203338907
1.08,2.27519099252097
1.1,2.27473527509379
1.12,2.27425289261527
1.14,2.27374361245265
1.16,2.2732072588052
1.18,2.27264371297127
1.2,2.27205291341676
1.22,2.27143485565059
1.24,2.27078959191345
1.26,2.27011723068632
1.28,2.26941793602561
1.3,2.26869192673214
1.32,2.26793947536138
1.34,2.26716090708263
1.36,2.26635659839489
1.38,2.26552697570749
1.4,2.26467251379362
1.42,2.2637937341248
1.44,2.2628912030947
1.46,2.26196553014044
1.48,2.26101736576973
1.5,2.26004739950206
1.52,2.25905635773213
1.54,2.25804500152366
1.56,2.25701412434163
1.58,2.25596454973082
1.6,2.25489712894856
1.62,2.25381273855921
1.64,2.25271227799803
1.66,2.25159666711161
1.68,2.25046684368215
1.7,2.24932376094248
1.72,2.24816838508853
1.74,2.24700169279589
1.76,2.24582466874666
1.78,2.24463830317281
1.8,2.24344358942171
1.82,2.24224152154968
1.84,2.24103309194866
1.86,2.23981928901137
1.88,2.23860109483965
1.9,2.23737948300063
1.92,2.23615541633516
1.94,2.23492984482249
1.96,2.23370370350517
1.98,2.23247791047763
2,2.23125336494185
2.02,2.23003094533327
2.04,2.22881150751959
2.06,2.22759588307524
2.08,2.2263848776338
2.1,2.22517926932035
2.12,2.22397980726588
2.14,2.22278721020509
2.16,2.22160216515923
2.18,2.22042532620504
2.2,2.21925731333076
2.22,2.21809871138002
2.24,2.21695006908407
2.26,2.21581189818279
2.28,2.21468467263452
2.3,2.21356882791477
2.32,2.21246476040352
2.34,2.21137282686074
2.36,2.21029334398949
2.38,2.20922658808604
2.4,2.20817279477589
2.42,2.20713215883477
2.44,2.20610483409353
2.46,2.20509093342537
2.48,2.20409052881414
2.5,2.20310365150209
2.52,2.20213029221538
2.54,2.20117040146549
2.56,2.2002238899248
2.58,2.19929062887409
2.6,2.19837045072012
2.62,2.19746314958102
2.64,2.19656848193717
2.66,2.19568616734543
2.68,2.19481588921419
2.7,2.19395729563686
2.72,2.1931100002814
2.74,2.1922735833332
2.76,2.19144759248887
2.78,2.19063154399828
2.8,2.18982492375226
2.82,2.18902718841324
2.84,2.18823776658627
2.86,2.18745606002759
2.88,2.18668144488826
2.9,2.18591327298988
2.92,2.18515087313008
2.94,2.18439355241474
2.96,2.18364059761446
2.98,2.18289127654268
3,2.18214483945262
3.02,2.18140052045061
3.04,2.18065753892314
3.06,2.17991510097507
3.08,2.17917240087659
3.1,2.17842862251627
3.12,2.17768294085792
3.14,2.17693452339883
3.16,2.17618253162695
3.18,2.17542612247486
3.2,2.1746644497681
3.22,2.17389666566591
3.24,2.17312192209197
3.26,2.17233937215326
3.28,2.17154817154494
3.3,2.1707474799393
3.32,2.16993646235689
3.34,2.16911429051799
3.36,2.16828014417271
3.38,2.16743321240788
3.4,2.16657269492928
3.42,2.16569780331756
3.44,2.16480776225628
3.46,2.16390181073086
3.48,2.16297920319684
3.5,2.16203921071635
3.52,2.1610811220615
3.54,2.1601042447836
3.56,2.15910790624709
3.58,2.15809145462721
3.6,2.15705425987048
3.62,2.15599571461718
3.64,2.154915235085
3.66,2.15381226191308
3.68,2.15268626096601
3.7,2.15153672409696
3.72,2.1503631698696
3.74,2.14916514423834
3.76,2.14794222118643
3.78,2.14669400332177
3.8,2.14542012243001
3.82,2.14412023998487
3.84,2.14279404761558
3.86,2.14144126753125
3.88,2.14006165290234
3.9,2.13865498819915
3.92,2.13722108948749
3.94,2.13575980468181
3.96,2.13427101375579
3.98,2.13275462891089
4,2.13121059470304
4.02,2.12963888812798
4.04,2.1280395186655
4.06,2.12641252828324
4.08,2.12475799140044
4.1,2.12307601481224
4.12,2.12136673757519
4.14,2.11963033085447
4.16,2.11786699773365
4.18,2.1160769729876
4.2,2.11426052281943
4.22,2.11241794456198
4.24,2.11054956634507
4.26,2.10865574672892
4.28,2.10673687430502
4.3,2.10479336726497
4.32,2.10282567293855
4.34,2.10083426730171
4.36,2.09881965445556
4.38,2.09678236607738
4.4,2.09472296084456
4.42,2.09264202383251
4.44,2.09054016588764
4.46,2.08841802297639
4.48,2.08627625551141
4.5,2.08411554765586
4.52,2.08193660660709
4.54,2.07974016186055
4.56,2.07752696445528
4.58,2.07529778620177
4.6,2.07305341889359
4.62,2.07079467350362
4.64,2.06852237936619
4.66,2.06623738334605
4.68,2.06394054899536
4.7,2.06163275569977
4.72,2.05931489781466
4.74,2.05698788379257
4.76,2.05465263530301
4.78,2.05231008634552
4.8,2.04996118235723
4.82,2.0476068793158
4.84,2.04524814283883
4.86,2.04288594728077
4.88,2.04052127482825
4.9,2.03815511459491
4.92,2.03578846171663
4.94,2.03342231644814
4.96,2.03105768326187
4.98,2.02869556995015
5,2.02633698673135
5.02,2.02398294536121
5.04,2.02163445824979
5.06,2.01929253758535
5.08,2.01695819446553
5.1,2.0146324380369
5.12,2.01231627464365
5.14,2.01001070698598
5.16,2.00771673328906
5.18,2.00543534648332
5.2,2.00316753339658
5.22,2.00091427395877
5.24,1.99867654041994
5.26,1.99645529658198
5.28,1.99425149704485
5.3,1.9920660864677
5.32,1.98989999884553
5.34,1.98775415680187
5.36,1.98562947089786
5.38,1.98352683895838
5.4,1.98144714541552
5.42,1.97939126066981
5.44,1.97736004046968
5.46,1.97535432530938
5.48,1.97337493984585
5.5,1.97142269233464
5.52,1.96949837408541
5.54,1.96760275893706
5.56,1.96573660275285
5.58,1.96390064293565
5.6,1.96209559796357
5.62,1.96032216694606
5.64,1.9585810292007
5.66,1.95687284385076
5.68,1.95519824944357
5.7,1.9535578635899
5.72,1.95195228262427
5.74,1.95038208128632
5.76,1.94884781242318
5.78,1.94735000671286
5.8,1.94588917240861
5.82,1.94446579510423
5.84,1.94308033752024
5.86,1.94173323931075
5.88,1.94042491689108
5.9,1.93915576328583
5.92,1.93792614799737
5.94,1.93673641689454
5.96,1.93558689212137
5.98,1.93447787202567
6,1.93340963110727
6.02,1.93238241998559
6.04,1.93139646538645
6.06,1.93045197014779
6.08,1.92954911324397
6.1,1.92868804982853
6.12,1.92786891129489
6.14,1.92709180535496
6.16,1.92635681613509
6.18,1.92566400428919
6.2,1.92501340712857
6.22,1.92440503876835
6.24,1.92383889028978
6.26,1.92331492991836
6.28,1.92283310321734
6.3,1.92239333329606
6.32,1.92199552103296
6.34,1.92163954531271
6.36,1.92132526327715
6.38,1.92105251058953
6.4,1.92082110171179
6.42,1.92063083019431
6.44,1.92048146897779
6.46,1.92037277070688
6.48,1.92030446805497
6.5,1.9202762740599
6.52,1.92028788247007
6.54,1.92033896810046
6.56,1.92042918719825
6.58,1.92055817781751
6.6,1.92072556020256
6.62,1.92093093717955
6.64,1.92117389455584
6.66,1.92145400152677
6.68,1.92177081108924
6.7,1.92212386046198
6.72,1.92251267151164
6.74,1.92293675118476
6.76,1.92339559194474
6.78,1.92388867221373
6.8,1.92441545681886
6.82,1.9249753974424
6.84,1.92556793307547
6.86,1.92619249047494
6.88,1.926848484623
6.9,1.9275353191891
6.92,1.92825238699385
6.94,1.92899907047448
6.96,1.92977474215146
6.98,1.93057876509597
7,1.93141049339777
7.02,1.93226927263316
7.04,1.93315444033271
7.06,1.93406532644829
7.08,1.93500125381916
7.1,1.93596153863681
7.12,1.93694549090813
7.14,1.93795241491657
7.16,1.93898160968118
7.18,1.94003236941297
7.2,1.94110398396846
7.22,1.94219573930004
7.24,1.94330691790298
7.26,1.94443679925864
7.28,1.94558466027374
7.3,1.94674977571547
7.32,1.94793141864205
7.34,1.94912886082859
7.36,1.95034137318804
7.38,1.95156822618694
7.4,1.95280869025582
7.42,1.95406203619398
7.44,1.9553275355685
7.46,1.95660446110727
7.48,1.95789208708592
7.5,1.9591896897083
7.52,1.96049654748061
7.54,1.9618119415788
7.56,1.96313515620917
7.58,1.96446547896213
7.6,1.96580220115877
7.62,1.96714461819034
7.64,1.96849202985043
7.66,1.96984374065967
7.68,1.97119906018298
7.7,1.97255730333928
7.72,1.9739177907034
7.74,1.97527984880033
7.76,1.97664281039163
7.78,1.97800601475397
7.8,1.97936880794971
7.82,1.98073054308952
7.84,1.98209058058702
7.86,1.9834482884053
7.88,1.98480304229545
7.9,1.98615422602694
7.92,1.98750123160997
7.94,1.98884345950961
7.96,1.99018031885196
7.98,1.99151122762215
8,1.99283561285426
8.02,1.99415291081321
8.04,1.99546256716859
8.06,1.9967640371605
8.08,1.99805678575744
8.1,1.99934028780627
8.12,2.00061402817423
8.14,2.00187750188326
8.16,2.00313021423647
8.18,2.00437168093688
8.2,2.00560142819862
8.22,2.00681899285046
8.24,2.00802392243191
8.26,2.00921577528189
8.28,2.01039412062005
8.3,2.01155853862084
8.32,2.01270862048047
8.34,2.01384396847674
8.36,2.01496419602199
8.38,2.01606892770904
8.4,2.01715779935054
8.42,2.01823045801152
8.44,2.01928656203542
8.46,2.02032578106377
8.48,2.02134779604935
8.5,2.02235229926336
8.52,2.02333899429627
8.54,2.02430759605286
8.56,2.02525783074131
8.58,2.02618943585655
8.6,2.02710216015803
8.62,2.02799576364195
8.64,2.02887001750818
8.66,2.02972470412189
8.68,2.03055961697007
8.7,2.03137456061306
8.72,2.03216935063127
8.74,2.03294381356711
8.76,2.03369778686234
8.78,2.03443111879096
8.8,2.03514366838772
8.82,2.03583530537251
8.84,2.03650591007053
8.86,2.03715537332866
8.88,2.03778359642787
8.9,2.03839049099201
8.92,2.03897597889305
8.94,2.03953999215282
8.96,2.04008247284148
8.98,2.04060337297277
9,2.04110265439628
9.02,2.04158028868667
9.04,2.04203625703015
9.06,2.04247055010826
9.08,2.04288316797909
9.1,2.043274119956
9.12,2.04364342448405
9.14,2.04399110901424
9.16,2.04431720987557
9.18,2.04462177214521
9.2,2.04490484951671
9.22,2.04516650416652
9.24,2.04540680661882
9.26,2.04562583560882
9.28,2.04582367794458
9.3,2.04600042836757
9.32,2.04615618941195
9.34,2.04629107126269
9.36,2.04640519161273
9.38,2.04649867551912
9.4,2.04657165525839
9.42,2.04662427018112
9.44,2.04665666656587
9.46,2.04666899747251
9.48,2.04666142259512
9.5,2.04663410811441
9.52,2.04658722654992
9.54,2.04652095661187
9.56,2.04643548305292
9.58,2.04633099651984
9.6,2.04620769340513
9.62,2.04606577569876
9.64,2.04590545083996
9.66,2.04572693156927
9.68,2.04553043578087
9.7,2.04531618637512
9.72,2.04508441111164
9.74,2.04483534246274
9.76,2.04456921746736
9.78,2.0442862775856
9.8,2.04398676855386
9.82,2.04367094024061
9.84,2.04333904650293
9.86,2.04299134504373
9.88,2.04262809726984
9.9,2.04224956815096
9.92,2.04185602607942
9.94,2.04144774273095
9.96,2.04102499292639
9.98,2.04058805449438
10,2.04013720813513
10.02,2.03967273728525
10.04,2.03919492798364
10.06,2.0387040687386
10.08,2.03820045039599
10.1,2.03768436600865
10.12,2.03715611070701
10.14,2.03661598157094
10.16,2.03606427750284
10.18,2.03550129910197
10.2,2.03492734854019
10.22,2.03434272943882
10.24,2.03374774674705
10.26,2.03314270662148
10.28,2.03252791630713
10.3,2.03190368401983
10.32,2.03127031882989
10.34,2.03062813054723
10.36,2.02997742960787
10.38,2.02931852696186
10.4,2.02865173396257
10.42,2.02797736225738
10.44,2.02729572367988
10.46,2.02660713014337
10.48,2.02591189353587
10.5,2.0252103256165
10.52,2.02450273791333
10.54,2.02378944162263
10.56,2.02307074750952
10.58,2.02234696581009
10.6,2.02161840613494
10.62,2.02088537737408
10.64,2.02014818760331
10.66,2.01940714399196
10.68,2.01866255271212
10.7,2.01791471884913
10.72,2.01716394631363
10.74,2.01641053775489
10.76,2.01565479447555
10.78,2.01489701634775
10.8,2.01413750173067
10.82,2.01337654738932
10.84,2.01261444841484
10.86,2.01185149814603
10.88,2.01108798809226
10.9,2.01032420785775
10.92,2.00956044506711
10.94,2.00879698529229
10.96,2.0080341119807
10.98,2.00727210638479
11,2.00651124749282
11.02,2.00575181196093
11.04,2.00499407404651
11.06,2.00423830554282
11.08,2.00348477571488
11.1,2.00273375123661
11.12,2.00198549612916
11.14,2.00124027170057
11.16,2.00049833648658
11.18,1.99975994619268
11.2,1.99902535363736
11.22,1.99829480869657
11.24,1.99756855824938
11.26,1.99684684612482
11.28,1.99612991304987
11.3,1.99541799659866
11.32,1.99471133114284
11.34,1.99401014780303
11.36,1.99331467440154
11.38,1.9926251354161
11.4,1.99194175193488
11.42,1.99126474161248
11.44,1.99059431862716
11.46,1.98993069363916
11.48,1.98927407375013
11.5,1.98862466246365
11.52,1.98798265964689
11.54,1.98734826149337
11.56,1.98672166048677
11.58,1.98610304536592
11.6,1.98549260109078
11.62,1.98489050880956
11.64,1.98429694582695
11.66,1.98371208557336
11.68,1.98313609757529
11.7,1.98256914742675
11.72,1.98201139676177
11.74,1.98146300322796
11.76,1.98092412046115
11.78,1.98039489806111
11.8,1.97987548156833
11.82,1.97936601244181
11.84,1.97886662803802
11.86,1.97837746159083
11.88,1.97789864219257
11.9,1.97743029477606
11.92,1.97697254009784
11.94,1.97652549472234
11.96,1.97608927100716
11.98,1.97566397708941
12,1.97524971687314
12.02,1.97484659001778
12.04,1.97445469192768
12.06,1.97407411374272
12.08,1.97370494232994
12.1,1.97334726027632
12.12,1.97300114588254
12.14,1.97266667315787
12.16,1.97234391181607
12.18,1.97203292727246
12.2,1.97173378064195
12.22,1.97144652873823
12.24,1.97117122407397
12.26,1.97090791486215
12.28,1.97065664501844
12.3,1.97041745416463
12.32,1.97019037763323
12.34,1.96997544647303
12.36,1.96977268745584
12.38,1.96958212308425
12.4,1.96940377160053
12.42,1.96923764699652
12.44,1.96908375902473
12.46,1.96894211321038
12.48,1.96881271086468
12.5,1.96869554909904
12.52,1.96859062084048
12.54,1.96849791484808
12.56,1.96841741573048
12.58,1.96834910396451
12.6,1.9682929559149
12.62,1.96824894385503
12.64,1.96821703598879
12.66,1.96819719647351
12.68,1.96818938544397
12.7,1.96819355903744
12.72,1.96820966941987
12.74,1.96823766481307
12.76,1.96827748952298
12.78,1.96832908396902
12.8,1.96839238471447
12.82,1.96846732449792
12.84,1.96855383226574
12.86,1.96865183320562
12.88,1.96876124878117
12.9,1.96888199676747
12.92,1.96901399128772
12.94,1.9691571428509
12.96,1.96931135839042
12.98,1.96947654130381
13,1.96965259149334
13.02,1.96983940540773
13.04,1.97003687608477
13.06,1.97024489319495
13.08,1.97046334308603
13.1,1.9706921088286
13.12,1.97093107026254
13.14,1.97118010404451
13.16,1.97143908369621
13.18,1.97170787965374
13.2,1.97198635931771
13.22,1.97227438710436
13.24,1.97257182449743
13.26,1.97287853010106
13.28,1.97319435969341
13.3,1.97351916628117
13.32,1.97385280015494
13.34,1.97419510894532
13.36,1.97454593767991
13.38,1.97490512884104
13.4,1.97527252242423
13.42,1.97564795599752
13.44,1.97603126476139
13.46,1.97642228160952
13.48,1.97682083719016
13.5,1.97722675996829
13.52,1.97763987628834
13.54,1.97806001043762
13.56,1.97848698471035
13.58,1.97892061947237
13.6,1.97936073322633
13.62,1.97980714267755
13.64,1.98025966280039
13.66,1.98071810690515
13.68,1.98118228670551
13.7,1.98165201238642
13.72,1.98212709267251
13.74,1.9826073348969
13.76,1.98309254507046
13.78,1.98358252795147
13.8,1.98407708711568
13.82,1.98457602502667
13.84,1.98507914310664
13.86,1.98558624180743
13.88,1.98609712068185
13.9,1.98661157845531
13.92,1.98712941309763
13.94,1.98765042189516
13.96,1.98817440152297
13.98,1.98870114811731
14,1.98923045734817
14.02,1.98976212449195
14.04,1.99029594450428
14.06,1.99083171209282
14.08,1.99136922179016
14.1,1.99190826802675
14.12,1.99244864520377
14.14,1.99299014776601
14.16,1.99353257027464
14.18,1.99407570748001
14.2,1.99461935439413
14.22,1.99516330636327
14.24,1.99570735914016
14.26,1.99625130895615
14.28,1.99679495259311
14.3,1.99733808745507
14.32,1.99788051163961
14.34,1.99842202400895
14.36,1.99896242426074
14.38,1.99950151299845
14.4,2.00003909180146
14.42,2.00057496329468
14.44,2.00110893121781
14.46,2.0016408004941
14.48,2.00217037729866
14.5,2.00269746912628
14.52,2.00322188485869
14.54,2.00374343483129
14.56,2.00426193089931
14.58,2.00477718650335
14.6,2.00528901673432
14.62,2.0057972383977
14.64,2.00630167007716
14.66,2.00680213219742
14.68,2.00729844708649
14.7,2.00779043903707
14.72,2.00827793436721
14.74,2.00876076148022
14.76,2.0092387509237
14.78,2.00971173544777
14.8,2.01017955006243
14.82,2.01064203209407
14.84,2.01109902124104
14.86,2.01155035962829
14.88,2.01199589186109
14.9,2.01243546507783
14.92,2.0128689290017
14.94,2.01329613599154
14.96,2.01371694109151
14.98,2.01413120207981
15,2.01453877951635
15.02,2.01493953678924
15.04,2.01533334016029
15.06,2.01572005880937
15.08,2.01609956487757
15.1,2.01647173350933
15.12,2.0168364428933
15.14,2.01719357430208
15.16,2.01754301213076
15.18,2.01788464393423
15.2,2.01821836046331
15.22,2.01854405569957
15.24,2.018861626889
15.26,2.01917097457435
15.28,2.01947200262619
15.3,2.01976461827276
15.32,2.02004873212843
15.34,2.02032425822093
15.36,2.02059111401722
15.38,2.02084922044804
15.4,2.02109850193118
15.42,2.02133888639331
15.44,2.02157030529052
15.46,2.02179269362755
15.48,2.02200598997553
15.5,2.02221013648848
15.52,2.02240507891834
15.54,2.02259076662868
15.56,2.02276715260699
15.58,2.02293419347559
15.6,2.02309184950118
15.62,2.02324008460294
15.64,2.02337886635926
15.66,2.0235081660131
15.68,2.0236279584759
15.7,2.02373822233012
15.72,2.02383893983038
15.74,2.02393009690319
15.76,2.02401168314531
15.78,2.02408369182066
15.8,2.02414611985591
15.82,2.0241989678346
15.84,2.02424223998995
15.86,2.02427594419624
15.88,2.02430009195882
15.9,2.02431469840277
15.92,2.02431978226014
15.94,2.02431536585593
15.96,2.02430147509258
15.98,2.02427813943324
16,2.02424539188363
16.02,2.02420326897261
16.04,2.02415181073137
16.06,2.0240910606714
16.08,2.02402106576108
16.1,2.023941876401
16.12,2.02385354639807
16.14,2.02375613293823
16.16,2.02364969655803
16.18,2.02353430111491
16.2,2.02341001375625
16.22,2.02327690488723
16.24,2.02313504813745
16.26,2.02298452032641
16.28,2.0228254014278
16.3,2.02265777453261
16.32,2.02248172581112
16.34,2.02229734447378
16.36,2.022104722731
16.38,2.02190395575175
16.4,2.02169514162121
16.42,2.02147838129732
16.44,2.02125377856627
16.46,2.021021439997
16.48,2.0207814748947
16.5,2.02053399525334
16.52,2.02027911570723
16.54,2.02001695348164
16.56,2.01974762834254
16.58,2.01947126254536
16.6,2.01918798078302
16.62,2.01889791013295
16.64,2.01860118000337
16.66,2.01829792207878
16.68,2.01798827026459
16.7,2.01767236063106
16.72,2.01735033135647
16.74,2.01702232266955
16.76,2.01668847679128
16.78,2.01634893787597
16.8,2.01600385195173
16.82,2.01565336686031
16.84,2.0152976321963
16.86,2.0149367992459
16.88,2.01457102092494
16.9,2.01420045171659
16.92,2.0138252476084
16.94,2.01344556602902
16.96,2.01306156578436
16.98,2.01267340699342
17,2.01228125102366
17.02,2.01188526042605
17.04,2.01148559886981
17.06,2.01108243107671
17.08,2.01067592275528
17.1,2.01026624053456
17.12,2.00985355189777
17.14,2.00943802511569
17.16,2.00901982917988
17.18,2.00859913373578
17.2,2.00817610901562
17.22,2.00775092577128
17.24,2.00732375520706
17.26,2.0068947689124
17.28,2.0064641387946
17.3,2.00603203701149
17.32,2.00559863590423
17.34,2.00516410793003
17.36,2.00472862559512
17.38,2.00429236138768
17.4,2.00385548771102
17.42,2.00341817681683
17.44,2.00298060073872
17.46,2.00254293122585
17.48,2.00210533967696
17.5,2.00166799707448
17.52,2.00123107391912
17.54,2.0007947401646
17.56,2.00035916515287
17.58,1.9999245175496
17.6,1.9994909652801
17.62,1.99905867546565
17.64,1.99862781436028
17.66,1.99819854728796
17.68,1.99777103858036
17.7,1.99734545151507
17.72,1.99692194825434
17.74,1.99650068978443
17.76,1.99608183585549
17.78,1.99566554492205
17.8,1.99525197408419
17.82,1.99484127902925
17.84,1.99443361397432
17.86,1.99402913160933
17.88,1.99362798304092
17.9,1.99323031773699
17.92,1.992836283472
17.94,1.99244602627309
17.96,1.99205969036695
17.98,1.99167741812751
18,1.99129935002443
18.02,1.99092562457251
18.04,1.99055637828187
18.06,1.99019174560911
18.08,1.98983185890927
18.1,1.9894768483888
18.12,1.98912684205941
18.14,1.98878196569287
18.16,1.9884423427768
18.18,1.98810809447142
18.2,1.98777933956733
18.22,1.98745619444423
18.24,1.98713877303076
18.26,1.98682718676528
18.28,1.9865215445578
18.3,1.98622195275287
18.32,1.98592851509365
18.34,1.98564133268699
18.36,1.98536050396965
18.38,1.98508612467561
18.4,1.98481828780452
18.42,1.98455708359128
18.44,1.98430259947672
18.46,1.98405492007952
18.48,1.98381412716918
18.5,1.98358029964022
18.52,1.98335351348758
18.54,1.98313384178313
18.56,1.98292135465341
18.58,1.98271611925857
18.6,1.98251819977248
18.62,1.9823276573641
18.64,1.98214455018
18.66,1.98196893332812
18.68,1.98180085886276
18.7,1.9816403757708
18.72,1.98148752995908
18.74,1.9813423642431
18.76,1.98120491833689
18.78,1.98107522884412
18.8,1.98095332925044
18.82,1.98083924991708
18.84,1.98073301807564
18.86,1.98063465782416
18.88,1.98054419012434
18.9,1.98046163280011
18.92,1.9803870005373
18.94,1.98032030488462
18.96,1.98026155425585
18.98,1.98021075393318
19,1.98016790607188
19.02,1.98013300970606
19.04,1.98010606075576
19.06,1.9800870520351
19.08,1.98007597326174
19.1,1.98007281106747
19.12,1.98007754901001
19.14,1.98009016758595
19.16,1.9801106442449
19.18,1.98013895340475
19.2,1.98017506646813
19.22,1.98021895184
19.24,1.98027057494631
19.26,1.98032989825389
19.28,1.98039688129137
19.3,1.98047148067125
19.32,1.98055365011298
19.34,1.98064334046728
19.36,1.98074049974136
19.38,1.98084507312526
19.4,1.9809570030193
19.42,1.98107622906244
19.44,1.98120268816175
19.46,1.98133631452285
19.48,1.98147703968135
19.5,1.98162479253522
19.52,1.98177949937823
19.54,1.9819410839342
19.56,1.98210946739229
19.58,1.98228456844314
19.6,1.98246630331596
19.62,1.98265458581645
19.64,1.98284932736561
19.66,1.98305043703944
19.68,1.98325782160939
19.7,1.98347138558369
19.72,1.98369103124945
19.74,1.98391665871556
19.76,1.98414816595632
19.78,1.98438544885582
19.8,1.98462840125307
19.82,1.98487691498782
19.84,1.98513087994703
19.86,1.98539018411207
19.88,1.98565471360652
19.9,1.98592435274458
19.92,1.98619898408015
19.94,1.98647848845646
19.96,1.98676274505622
19.98,1.98705163145239
20,1.98734502365946
20.02,1.98764279618515
20.04,1.98794482208271
20.06,1.9882509730036
20.08,1.98856111925063
20.1,1.98887512983153
20.12,1.98919287251288
20.14,1.98951421387447
20.16,1.98983901936393
20.18,1.99016715335179
20.2,1.99049847918675
20.22,1.99083285925131
20.24,1.9911701550176
20.26,1.99151022710351
20.28,1.99185293532901
20.3,1.99219813877264
20.32,1.99254569582822
20.34,1.99289546426169
20.36,1.99324730126807
20.38,1.99360106352856
20.4,1.99395660726766
20.42,1.99431378831044
20.44,1.99467246213975
20.46,1.99503248395354
20.48,1.9953937087221
20.5,1.99575599124534
20.52,1.99611918620994
20.54,1.9964831482465
20.56,1.99684773198657
20.58,1.99721279211955
20.6,1.99757818344947
20.62,1.9979437609516
20.64,1.99830937982888
20.66,1.99867489556817
20.68,1.99904016399622
20.7,1.99940504133546
20.72,1.99976938425946
20.74,2.00013304994819
20.76,2.00049589614283
20.78,2.00085778120043
20.8,2.00121856414805
20.82,2.00157810473665
20.84,2.0019362634945
20.86,2.00229290178028
20.88,2.00264788183565
20.9,2.00300106683743
20.92,2.00335232094927
20.94,2.0037015093729
20.96,2.00404849839878
20.98,2.00439315545629
21,2.00473534916335
21.02,2.00507494937552
21.04,2.0054118272344
21.06,2.00574585521559
21.08,2.00607690717594
21.1,2.00640485840015
21.12,2.00672958564679
21.14,2.0070509671936
21.16,2.00736888288213
21.18,2.00768321416169
21.2,2.00799384413254
21.22,2.00830065758841
21.24,2.00860354105822
21.26,2.00890238284708
21.28,2.00919707307654
21.3,2.00948750372393
21.32,2.00977356866104
21.34,2.01005516369194
21.36,2.0103321865899
21.38,2.01060453713358
21.4,2.01087211714228
21.42,2.01113483051036
21.44,2.0113925832408
21.46,2.01164528347783
21.48,2.01189284153868
21.5,2.01213516994445
21.52,2.01237218344996
21.54,2.01260379907283
21.56,2.01282993612145
21.58,2.01305051622214
21.6,2.01326546334525
21.62,2.01347470383034
21.64,2.01367816641042
21.66,2.01387578223513
21.68,2.01406748489299
21.7,2.01425321043263
21.72,2.01443289738303
21.74,2.01460648677277
21.76,2.01477392214818
21.78,2.01493514959062
21.8,2.01509011773259
21.82,2.0152387777729
21.84,2.01538108349081
21.86,2.01551699125905
21.88,2.01564646005591
21.9,2.01576945147624
21.92,2.01588592974138
21.94,2.01599586170812
21.96,2.01609921687652
21.98,2.01619596739675
22,2.01628608807489
22.02,2.01636955637761
22.04,2.01644635243587
22.06,2.01651645904756
22.08,2.01657986167906
22.1,2.01663654846579
22.12,2.01668651021172
22.14,2.01672974038779
22.16,2.01676623512935
22.18,2.01679599323252
22.2,2.01681901614957
22.22,2.01683530798321
22.24,2.01684487547986
22.26,2.01684772802201
22.28,2.01684387761939
22.3,2.01683333889925
22.32,2.01681612909564
22.34,2.01679226803759
22.36,2.01676177813642
22.38,2.01672468437202
22.4,2.01668101427807
22.42,2.01663079792645
22.44,2.01657406791056
22.46,2.01651085932772
22.48,2.01644120976066
22.5,2.01636515925802
22.52,2.01628275031399
22.54,2.01619402784694
22.56,2.01609903917722
22.58,2.01599783400408
22.6,2.01589046438157
22.62,2.01577698469375
22.64,2.01565745162888
22.66,2.01553192415287
22.68,2.01540046348178
22.7,2.01526313305361
22.72,2.01511999849919
22.74,2.0149711276123
22.76,2.01481659031897
22.78,2.01465645864606
22.8,2.01449080668903
22.82,2.01431971057898
22.84,2.01414324844894
22.86,2.01396150039946
22.88,2.01377454846349
22.9,2.01358247657054
22.92,2.01338537051022
22.94,2.01318331789508
22.96,2.0129764081228
22.98,2.01276473233779
23,2.01254838339213
23.02,2.01232745580596
23.04,2.01210204572727
23.06,2.01187225089109
23.08,2.01163817057823
23.1,2.01139990557337
23.12,2.01115755812275
23.14,2.01091123189129
23.16,2.01066103191926
23.18,2.01040706457851
23.2,2.01014943752822
23.22,2.00988825967023
23.24,2.00962364110405
23.26,2.00935569308133
23.28,2.00908452796011
23.3,2.00881025915862
23.32,2.00853300110883
23.34,2.00825286920958
23.36,2.00796997977955
23.38,2.00768445000984
23.4,2.00739639791635
23.42,2.00710594229193
23.44,2.00681320265828
23.46,2.00651829921767
23.48,2.00622135280448
23.5,2.00592248483659
23.52,2.0056218172666
23.54,2.00531947253293
23.56,2.0050155735109
23.58,2.00471024346356
23.6,2.00440360599266
23.62,2.00409578498939
23.64,2.00378690458521
23.66,2.00347708910266
23.68,2.00316646300611
23.7,2.00285515085264
23.72,2.00254327724291
23.74,2.00223096677212
23.76,2.00191834398105
23.78,2.00160553330721
23.8,2.00129265903614
23.82,2.00097984525282
23.84,2.00066721579326
23.86,2.0003548941963
23.88,2.00004300365554
23.9,1.99973166697159
23.92,1.99942100650447
23.94,1.9991111441263
23.96,1.99880220117428
23.98,1.99849429840395
24,1.99818755594274
24.02,1.99788209324388
24.04,1.99757802904062
24.06,1.99727548130086
24.08,1.99697456718213
24.1,1.99667540298691
24.12,1.99637810411852
24.14,1.99608278503726
24.16,1.99578955921708
24.18,1.99549853910277
24.2,1.9952098360675
24.22,1.99492356037095
24.24,1.9946398211179
24.26,1.99435872621738
24.28,1.99408038234236
24.3,1.99380489488991
24.32,1.99353236794206
24.34,1.99326290422716
24.36,1.99299660508183
24.38,1.99273357041358
24.4,1.992473898664
24.42,1.99221768677262
24.44,1.9919650301414
24.46,1.99171602259991
24.48,1.99147075637114
24.5,1.99122932203805
24.52,1.99099180851079
24.54,1.99075830299466
24.56,1.99052889095874
24.58,1.99030365610529
24.6,1.99008268033993
24.62,1.9898660437425
24.64,1.98965382453872
24.66,1.98944609907267
24.68,1.98924294177995
24.7,1.98904442516175
24.72,1.98885061975965
24.74,1.98866159413123
24.76,1.98847741482654
24.78,1.98829814636539
24.8,1.98812385121543
24.82,1.98795458977109
24.84,1.98779042033345
24.86,1.98763139909082
24.88,1.98747758010029
24.9,1.9873290152701
24.92,1.98718575434293
24.94,1.98704784487999
24.96,1.98691533224606
24.98,1.98678825959538
25,1.98666666785846
25.02,1.98655059572974
25.04,1.98644007965619
25.06,1.98633515382681
25.08,1.98623585016299
25.1,1.98614219830982
25.12,1.98605422562828
25.14,1.98597195718837
25.16,1.98589541576311
25.18,1.98582462182347
25.2,1.98575959353423
25.22,1.98570034675073
25.24,1.98564689501653
25.26,1.98559924956197
25.28,1.98555741930369
25.3,1.98552141084501
25.32,1.98549122847722
25.34,1.9854668741818
25.36,1.98544834763353
25.38,1.98543564620448
25.4,1.98542876496895
25.42,1.98542769670924
25.44,1.98543243192235
25.46,1.98544295882756
25.48,1.98545926337488
25.5,1.98548132925437
25.52,1.98550913790638
25.54,1.98554266853259
25.56,1.98558189810794
25.58,1.98562680139343
25.6,1.98567735094976
25.62,1.98573351715178
25.64,1.98579526820381
25.66,1.98586257015579
25.68,1.98593538692021
25.7,1.98601368028988
25.72,1.98609740995652
25.74,1.9861865335301
25.76,1.98628100655902
25.78,1.98638078255098
25.8,1.98648581299472
25.82,1.98659604738248
25.84,1.98671143323314
25.86,1.98683191611621
25.88,1.98695743967646
25.9,1.98708794565931
25.92,1.9872233739369
25.94,1.98736366253488
25.96,1.98750874765986
25.98,1.98765856372751
26,1.98781304339141
26.02,1.98797211757239
26.04,1.98813571548868
26.06,1.98830376468653
26.08,1.98847619107152
26.1,1.98865291894045
26.12,1.98883387101381
26.14,1.98901896846879
26.16,1.98920813097288
26.18,1.98940127671798
26.2,1.98959832245506
26.22,1.98979918352933
26.24,1.99000377391586
26.26,1.99021200625575
26.28,1.99042379189271
26.3,1.99063904091012
26.32,1.99085766216853
26.34,1.99107956334355
26.36,1.99130465096419
26.38,1.99153283045153
26.4,1.99176400615782
26.42,1.99199808140593
26.44,1.99223495852909
26.46,1.99247453891103
26.48,1.99271672302637
26.5,1.99296141048133
26.52,1.99320850005471
26.54,1.99345788973914
26.56,1.99370947678259
26.58,1.99396315773001
26.6,1.99421882846534
26.62,1.99447638425357
26.64,1.99473571978306
26.66,1.99499672920798
26.68,1.99525930619092
26.7,1.99552334394562
26.72,1.99578873527976
26.74,1.99605537263793
26.76,1.99632314814463
26.78,1.9965919536473
26.8,1.99686168075943
26.82,1.99713222090368
26.84,1.99740346535506
26.86,1.99767530528396
26.88,1.99794763179933
26.9,1.99822033599169
26.92,1.99849330897613
26.94,1.99876644193524
26.96,1.99903962616191
26.98,1.99931275310206
27,1.99958571439721
27.02,1.99985840192695
27.04,2.00013070785118
27.06,2.00040252465226
27.08,2.0006737451769
27.1,2.00094426267787
27.12,2.00121397085548
27.14,2.00148276389884
27.16,2.00175053652681
27.18,2.00201718402875
27.2,2.00228260230493
27.22,2.00254668790664
27.24,2.00280933807602
27.26,2.00307045078553
27.28,2.00332992477706
27.3,2.00358765960068
27.32,2.00384355565307
27.34,2.00409751421546
27.36,2.00434943749124
27.38,2.00459922864314
27.4,2.00484679182992
27.42,2.00509203224269
27.44,2.0053348561407
27.46,2.0055751708867
27.48,2.0058128849818
27.5,2.00604790809981
27.52,2.00628015112111
27.54,2.00650952616593
27.56,2.00673594662714
27.58,2.00695932720248
27.6,2.00717958392622
27.62,2.00739663420024
27.64,2.00761039682456
27.66,2.00782079202719
27.68,2.00802774149349
27.7,2.00823116839483
27.72,2.0084309974166
27.74,2.0086271547857
27.76,2.00881956829723
27.78,2.00900816734065
27.8,2.00919288292521
27.82,2.00937364770467
27.84,2.00955039600146
27.86,2.00972306382997
27.88,2.00989158891932
27.9,2.01005591073529
27.92,2.01021597050158
27.94,2.01037171122035
27.96,2.01052307769204
27.98,2.0106700165344
28,2.01081247620083
28.02,2.01095040699797
28.04,2.01108376110247
28.06,2.01121249257707
28.08,2.01133655738591
28.1,2.01145591340897
28.12,2.0115705204559
28.14,2.0116803402789
28.16,2.01178533658494
28.18,2.01188547504712
28.2,2.01198072331529
28.22,2.01207105102582
28.24,2.01215642981062
28.26,2.01223683330532
28.28,2.01231223715673
28.3,2.01238261902935
28.32,2.01244795861123
28.34,2.01250823761896
28.36,2.0125634398018
28.38,2.01261355094508
28.4,2.0126585588728
28.42,2.01269845344934
28.44,2.01273322658043
28.46,2.01276287221332
28.48,2.01278738633609
28.5,2.01280676697621
28.52,2.01282101419828
28.54,2.01283013010095
28.56,2.0128341188131
28.58,2.01283298648915
28.6,2.01282674130363
28.62,2.01281539344495
28.64,2.0127989551084
28.66,2.01277744048831
28.68,2.01275086576952
28.7,2.01271924911805
28.72,2.0126826106709
28.74,2.01264097252529
28.76,2.01259435872695
28.78,2.01254279525776
28.8,2.01248631002264
28.82,2.01242493283567
28.84,2.01235869540548
28.86,2.01228763131998
28.88,2.01221177603023
28.9,2.01213116683377
28.92,2.01204584285713
28.94,2.01195584503766
28.96,2.01186121610474
28.98,2.0117620005602
29,2.01165824465819
29.02,2.01154999638428
29.04,2.01143730543399
29.06,2.01132022319065
29.08,2.01119880270256
29.1,2.01107309865968
29.12,2.01094316736954
29.14,2.01080906673264
29.16,2.01067085621725
29.18,2.01052859683361
29.2,2.01038235110757
29.22,2.01023218305363
29.24,2.01007815814753
29.26,2.00992034329819
29.28,2.00975880681919
29.3,2.00959361839972
29.32,2.00942484907504
29.34,2.00925257119643
29.36,2.0090768584007
29.38,2.00889778557917
29.4,2.00871542884629
29.42,2.00852986550775
29.44,2.0083411740282
29.46,2.00814943399853
29.48,2.0079547261028
29.5,2.00775713208475
29.52,2.00755673471394
29.54,2.00735361775154
29.56,2.00714786591578
29.58,2.0069395648471
29.6,2.00672880107291
29.62,2.00651566197212
29.64,2.00630023573935
29.66,2.00608261134891
29.68,2.00586287851845
29.7,2.00564112767244
29.72,2.00541744990538
29.74,2.00519193694482
29.76,2.00496468111417
29.78,2.00473577529532
29.8,2.00450531289114
29.82,2.00427338778775
29.84,2.0040400943167
29.86,2.00380552721704
29.88,2.00356978159726
29.9,2.00333295289712
29.92,2.00309513684945
29.94,2.00285642944184
29.96,2.00261692687832
29.98,2.00237672554098
30,2.00213592195162


==> Figures_tex/Data/x5.csv <==
t,e
0,2.38232596696881
0.02,2.38232597874529
0.04,2.38232601305103
0.06,2.3823260681117
0.08,2.382326119385
0.1,2.38232611054294
0.12,2.38232594563368
0.14,2.38232548237553
0.16,2.38232452653308
0.18,2.38232282732302
0.2,2.38232007379565
0.22,2.38231589213697
0.24,2.38230984383527
0.26,2.38230142465623
0.28,2.3822900643703
0.3,2.38227512717661
0.32,2.38225591276829
0.34,2.38223165798519
0.36,2.38220153900069
0.38,2.38216467399099
0.4,2.38212012623657
0.42,2.38206690760702
0.44,2.38200398238239
0.46,2.38193027136561
0.48,2.38184465624292
0.5,2.3817459841506
0.52,2.38163307240876
0.54,2.38150471338455
0.56,2.38135967944946
0.58,2.38119672799706
0.6,2.38101460648992
0.62,2.3808120575061
0.64,2.38058782375772
0.66,2.38034065305606
0.68,2.38006930319954
0.7,2.37977254676266
0.72,2.37944917576604
0.74,2.37909800620927
0.76,2.37871788245001
0.78,2.37830768141462
0.8,2.37786631662695
0.82,2.37739274204368
0.84,2.37688595568595
0.86,2.37634500305853
0.88,2.37576898034916
0.9,2.3751570374018
0.92,2.37450838045908
0.94,2.37382227467021
0.96,2.37309804636167
0.98,2.37233508506931
1,2.37153284533125
1.02,2.37069084824202
1.04,2.36980868276914
1.06,2.36888600683442
1.08,2.36792254816269
1.1,2.3669181049016
1.12,2.36587254601674
1.14,2.36478581146687
1.16,2.36365791216471
1.18,2.3624889297291
1.2,2.36127901603497
1.22,2.36002839256784
1.24,2.35873734958992
1.26,2.35740624512535
1.28,2.35603550377231
1.3,2.35462561534986
1.32,2.35317713338786
1.34,2.35169067346821
1.36,2.35016691142596
1.38,2.34860658141889
1.4,2.34701047387414
1.42,2.34537943332086
1.44,2.34371435611723
1.46,2.34201618808103
1.48,2.34028592203204
1.5,2.33852459525519
1.52,2.33673328689297
1.54,2.33491311527544
1.56,2.33306523519633
1.58,2.33119083514343
1.6,2.32929113449126
1.62,2.32736738066393
1.64,2.32542084627607
1.66,2.32345282625909
1.68,2.32146463498034
1.7,2.31945760336214
1.72,2.31743307600765
1.74,2.3153924083402
1.76,2.31333696376242
1.78,2.31126811084162
1.8,2.30918722052697
1.82,2.30709566340447
1.84,2.30499480699492
1.86,2.30288601310021
1.88,2.30077063520263
1.9,2.298650015922
1.92,2.29652548453489
1.94,2.29439835455997
1.96,2.29226992141353
1.98,2.29014146013842
2,2.28801422321
2.02,2.28588943842197
2.04,2.28376830685488
2.06,2.28165200092997
2.08,2.27954166255038
2.1,2.27743840133205
2.12,2.2753432929258
2.14,2.27325737743237
2.16,2.27118165791159
2.18,2.26911709898678
2.2,2.26706462554536
2.22,2.26502512153607
2.24,2.2629994288635
2.26,2.26098834637992
2.28,2.25899262897461
2.3,2.25701298676038
2.32,2.25505008435703
2.34,2.25310454027115
2.36,2.25117692637154
2.38,2.24926776745946
2.4,2.24737754093255
2.42,2.24550667654136
2.44,2.243655556237
2.46,2.24182451410863
2.48,2.24001383640904
2.5,2.23822376166661
2.52,2.23645448088185
2.54,2.23470613780662
2.56,2.23297882930376
2.58,2.23127260578522
2.6,2.2295874717263
2.62,2.2279233862537
2.64,2.226280263805
2.66,2.22465797485706
2.68,2.22305634672083
2.7,2.22147516439998
2.72,2.21991417151064
2.74,2.21837307125966
2.76,2.21685152747857
2.78,2.21534916571053
2.8,2.21386557434744
2.82,2.21240030581446
2.84,2.21095287779905
2.86,2.20952277452166
2.88,2.2081094480454
2.9,2.2067123196216
2.92,2.20533078106858
2.94,2.20396419618077
2.96,2.20261190216531
2.98,2.20127321110339
3,2.19994741143348
3.02,2.19863376945374
3.04,2.19733153084086
3.06,2.19603992218267
3.08,2.19475815252178
3.1,2.19348541490773
3.12,2.19222088795501
3.14,2.19096373740442
3.16,2.1897131176853
3.18,2.18846817347624
3.2,2.18722804126181
3.22,2.18599185088302
3.24,2.18475872707933
3.26,2.18352779101983
3.28,2.18229816182166
3.3,2.18106895805338
3.32,2.17983929922149
3.34,2.17860830723798
3.36,2.1773751078671
3.38,2.17613883214961
3.4,2.17489861780266
3.42,2.17365361059369
3.44,2.17240296568676
3.46,2.1711458489598
3.48,2.16988143829129
3.5,2.16860892481502
3.52,2.16732751414165
3.54,2.16603642754581
3.56,2.16473490311758
3.58,2.16342219687736
3.6,2.16209758385298
3.62,2.16076035911821
3.64,2.15940983879186
3.66,2.15804536099654
3.68,2.15666628677646
3.7,2.15527200097369
3.72,2.15386191306208
3.74,2.15243545793862
3.76,2.1509920966716
3.78,2.14953131720529
3.8,2.14805263502082
3.82,2.146555593753
3.84,2.14503976576301
3.86,2.14350475266665
3.88,2.14195018581838
3.9,2.1403757267509
3.92,2.13878106757049
3.94,2.1371659313083
3.96,2.13553007222752
3.98,2.13387327608701
4,2.13219536036142
4.02,2.13049617441825
4.04,2.12877559965232
4.06,2.1270335495779
4.08,2.12526996987922
4.1,2.12348483841972
4.12,2.12167816521072
4.14,2.11984999234007
4.16,2.11800039386154
4.18,2.11612947564546
4.2,2.11423737519161
4.22,2.11232426140491
4.24,2.11039033433478
4.26,2.10843582487906
4.28,2.10646099445333
4.3,2.10446613462643
4.32,2.10245156672325
4.34,2.10041764139562
4.36,2.0983647381623
4.38,2.09629326491906
4.4,2.09420365741988
4.42,2.09209637873019
4.44,2.08997191865335
4.46,2.08783079313128
4.48,2.08567354362036
4.5,2.08350073644367
4.52,2.08131296212072
4.54,2.07911083467557
4.56,2.07689499092472
4.58,2.07466608974563
4.6,2.07242481132708
4.62,2.07017185640251
4.64,2.06790794546737
4.66,2.06563381798166
4.68,2.06335023155873
4.7,2.06105796114143
4.72,2.05875779816677
4.74,2.05645054972011
4.76,2.05413703768003
4.78,2.0518180978549
4.8,2.04949457911226
4.82,2.04716734250211
4.84,2.044837260375
4.86,2.04250521549614
4.88,2.04017210015646
4.9,2.03783881528161
4.92,2.03550626953998
4.94,2.03317537845056
4.96,2.03084706349181
4.98,2.02852225121228
5,2.02620187234407
5.02,2.02388686091987
5.04,2.02157815339462
5.06,2.0192766877726
5.08,2.01698340274069
5.1,2.01469923680881
5.12,2.01242512745821
5.14,2.0101620102984
5.16,2.00791081823356
5.18,2.00567248063901
5.2,2.00344792254861
5.22,2.00123806385372
5.24,1.99904381851429
5.26,1.99686609378284
5.28,1.99470578944194
5.3,1.9925637970556
5.32,1.99044099923542
5.34,1.98833826892175
5.36,1.98625646868063
5.38,1.98419645001672
5.4,1.98215905270298
5.42,1.98014510412726
5.44,1.97815541865647
5.46,1.97619079701847
5.48,1.97425202570218
5.5,1.97233987637632
5.52,1.97045510532684
5.54,1.9685984529136
5.56,1.96677064304638
5.58,1.96497238268054
5.6,1.96320436133254
5.62,1.96146725061545
5.64,1.95976170379468
5.66,1.95808835536407
5.68,1.95644782064243
5.7,1.95484069539061
5.72,1.95326755544927
5.74,1.95172895639726
5.76,1.95022543323078
5.78,1.94875750006325
5.8,1.94732564984592
5.82,1.94593035410911
5.84,1.94457206272416
5.86,1.94325120368592
5.88,1.94196818291574
5.9,1.9407233840848
5.92,1.9395171684577
5.94,1.93834987475621
5.96,1.93722181904291
5.98,1.93613329462461
6,1.93508457197536
6.02,1.93407589867885
6.04,1.93310749938993
6.06,1.93217957581504
6.08,1.93129230671136
6.1,1.93044584790425
6.12,1.92964033232294
6.14,1.92887587005393
6.16,1.92815254841199
6.18,1.92747043202835
6.2,1.92682956295582
6.22,1.92622996079038
6.24,1.92567162280911
6.26,1.92515452412386
6.28,1.92467861785048
6.3,1.92424383529324
6.32,1.92385008614386
6.34,1.92349725869508
6.36,1.92318522006804
6.38,1.92291381645342
6.4,1.92268287336564
6.42,1.92249219590987
6.44,1.92234156906142
6.46,1.92223075795709
6.48,1.92215950819801
6.5,1.92212754616364
6.52,1.92213457933643
6.54,1.92218029663674
6.56,1.9222643687676
6.58,1.92238644856886
6.6,1.92254617138037
6.62,1.9227431554136
6.64,1.92297700213146
6.66,1.92324729663578
6.68,1.92355360806203
6.7,1.92389548998089
6.72,1.9242724808062
6.74,1.92468410420888
6.76,1.92512986953646
6.78,1.92560927223769
6.8,1.9261217942919
6.82,1.92666690464266
6.84,1.92724405963534
6.86,1.92785270345821
6.88,1.92849226858654
6.9,1.92916217622953
6.92,1.92986183677944
6.94,1.93059065026272
6.96,1.93134800679263
6.98,1.93213328702311
7,1.93294586260336
7.02,1.93378509663293
7.04,1.93465034411688
7.06,1.93554095242067
7.08,1.93645626172443
7.1,1.93739560547634
7.12,1.93835831084468
7.14,1.93934369916831
7.16,1.94035108640528
7.18,1.94137978357916
7.2,1.94242909722293
7.22,1.94349832982002
7.24,1.94458678024227
7.26,1.94569374418452
7.28,1.94681851459566
7.3,1.94796038210564
7.32,1.94911863544845
7.34,1.95029256188071
7.36,1.95148144759557
7.38,1.95268457813187
7.4,1.95390123877815
7.42,1.95513071497145
7.44,1.95637229269056
7.46,1.95762525884372
7.48,1.95888890165035
7.5,1.96016251101683
7.52,1.96144537890603
7.54,1.96273679970056
7.56,1.96403607055941
7.58,1.96534249176802
7.6,1.96665536708157
7.62,1.96797400406125
7.64,1.96929771440364
7.66,1.97062581426286
7.68,1.97195762456545
7.7,1.97329247131804
7.72,1.9746296859074
7.74,1.97596860539316
7.76,1.97730857279284
7.78,1.97864893735924
7.8,1.9799890548502
7.82,1.98132828779049
7.84,1.98266600572603
7.86,1.98400158547014
7.88,1.98533441134205
7.9,1.98666387539743
7.92,1.98798937765109
7.94,1.98931032629167
7.96,1.99062613788853
7.98,1.99193623759065
8,1.99324005931762
8.02,1.99453704594281
8.04,1.99582664946857
8.06,1.9971083311937
8.08,1.99838156187298
8.1,1.99964582186905
8.12,2.00090060129648
8.14,2.00214540015817
8.16,2.00337972847414
8.18,2.00460310640268
8.2,2.0058150643541
8.22,2.00701514309688
8.24,2.00820289385657
8.26,2.00937787840731
8.28,2.01053966915616
8.3,2.01168784922023
8.32,2.01282201249681
8.34,2.01394176372649
8.36,2.01504671854941
8.38,2.0161365035547
8.4,2.01721075632327
8.42,2.01826912546397
8.44,2.01931127064332
8.46,2.02033686260877
8.48,2.02134558320579
8.5,2.02233712538874
8.52,2.02331119322567
8.54,2.02426750189728
8.56,2.02520577768994
8.58,2.0261257579831
8.6,2.02702719123108
8.62,2.02790983693943
8.64,2.02877346563587
8.66,2.02961785883611
8.68,2.03044280900455
8.7,2.03124811950996
8.72,2.03203360457638
8.74,2.03279908922927
8.76,2.03354440923708
8.78,2.03426941104834
8.8,2.03497395172443
8.82,2.03565789886815
8.84,2.03632113054816
8.86,2.03696353521951
8.88,2.03758501164028
8.9,2.03818546878463
8.92,2.03876482575212
8.94,2.03932301167367
8.96,2.03985996561419
8.98,2.04037563647197
9,2.040869982875
9.02,2.04134297307434
9.04,2.0417945848346
9.06,2.0422248053218
9.08,2.04263363098855
9.1,2.04302106745673
9.12,2.04338712939789
9.14,2.04373184041133
9.16,2.04405523290008
9.18,2.04435734794479
9.2,2.04463823517582
9.22,2.04489795264343
9.24,2.04513656668631
9.26,2.04535415179851
9.28,2.04555079049488
9.3,2.04572657317519
9.32,2.04588159798682
9.34,2.04601597068648
9.36,2.04612980450061
9.38,2.04622321998498
9.4,2.0462963448833
9.42,2.04634931398505
9.44,2.04638226898256
9.46,2.04639535832751
9.48,2.04638873708688
9.5,2.04636256679842
9.52,2.04631701532574
9.54,2.04625225671313
9.56,2.04616847104013
9.58,2.046065844276
9.6,2.04594456813404
9.62,2.04580483992604
9.64,2.04564686241662
9.66,2.0454708436779
9.68,2.04527699694423
9.7,2.04506554046723
9.72,2.04483669737121
9.74,2.04459069550889
9.76,2.04432776731762
9.78,2.04404814967609
9.8,2.04375208376155
9.82,2.04343981490771
9.84,2.04311159246326
9.86,2.04276766965101
9.88,2.04240830342794
9.9,2.04203375434587
9.92,2.04164428641312
9.94,2.04124016695686
9.96,2.04082166648656
9.98,2.04038905855827
10,2.03994261963987
10.02,2.03948262897744
10.04,2.03900936846253
10.06,2.03852312250067
10.08,2.03802417788081
10.1,2.03751282364605
10.12,2.0369893509654
10.14,2.03645405300678
10.16,2.03590722481123
10.18,2.0353491631683
10.2,2.0347801664927
10.22,2.03420053470222
10.24,2.03361056909688
10.26,2.03301057223945
10.28,2.03240084783717
10.3,2.03178170062489
10.32,2.03115343624943
10.34,2.03051636115538
10.36,2.02987078247217
10.38,2.02921700790253
10.4,2.02855534561234
10.42,2.02788610412173
10.44,2.02720959219775
10.46,2.02652611874818
10.48,2.02583599271697
10.5,2.02513952298082
10.52,2.02443701824735
10.54,2.02372878695453
10.56,2.02301513717151
10.58,2.02229637650093
10.6,2.02157281198245
10.62,2.02084474999784
10.64,2.02011249617732
10.66,2.01937635530733
10.68,2.01863663123966
10.7,2.01789362680197
10.72,2.01714764370966
10.74,2.01639898247908
10.76,2.01564794234214
10.78,2.01489482116223
10.8,2.01413991535152
10.82,2.01338351978955
10.84,2.01262592774318
10.86,2.01186743078789
10.88,2.01110831873035
10.9,2.01034887953229
10.92,2.00958939923577
10.94,2.0088301618896
10.96,2.00807144947717
10.98,2.00731354184552
11,2.00655671663563
11.02,2.00580124921408
11.04,2.00504741260583
11.06,2.00429547742842
11.08,2.00354571182724
11.1,2.00279838141213
11.12,2.00205374919521
11.14,2.00131207552987
11.16,2.00057361805102
11.18,1.99983863161651
11.2,1.99910736824978
11.22,1.99838007708366
11.24,1.99765700430538
11.26,1.99693839310275
11.28,1.99622448361148
11.3,1.99551551286369
11.32,1.99481171473758
11.34,1.99411331990819
11.36,1.99342055579942
11.38,1.99273364653702
11.4,1.99205281290288
11.42,1.99137827229032
11.44,1.99071023866057
11.46,1.99004892250033
11.48,1.98939453078046
11.5,1.98874726691576
11.52,1.98810733072587
11.54,1.98747491839725
11.56,1.98685022244628
11.58,1.9862334316834
11.6,1.98562473117842
11.62,1.9850243022268
11.64,1.98443232231714
11.66,1.98384896509965
11.68,1.98327440035575
11.7,1.98270879396871
11.72,1.9821523078954
11.74,1.98160510013908
11.76,1.98106732472329
11.78,1.98053913166676
11.8,1.98002066695945
11.82,1.97951207253963
11.84,1.97901348627199
11.86,1.97852504192689
11.88,1.97804686916059
11.9,1.97757909349667
11.92,1.97712183630834
11.94,1.97667521480199
11.96,1.97623934200171
11.98,1.97581432673489
12,1.9754002736189
12.02,1.97499728304885
12.04,1.97460545118641
12.06,1.97422486994967
12.08,1.97385562700413
12.1,1.9734978057547
12.12,1.97315148533884
12.14,1.97281674062073
12.16,1.97249364218652
12.18,1.97218225634068
12.2,1.97188264510341
12.22,1.97159486620912
12.24,1.97131897310606
12.26,1.9710550149569
12.28,1.97080303664056
12.3,1.97056307875499
12.32,1.9703351776211
12.34,1.97011936528778
12.36,1.96991566953797
12.38,1.96972411389587
12.4,1.96954471763517
12.42,1.96937749578849
12.44,1.96922245915776
12.46,1.9690796143258
12.48,1.96894896366897
12.5,1.9688305053709
12.52,1.96872423343728
12.54,1.96863013771181
12.56,1.96854820389319
12.58,1.96847841355322
12.6,1.96842074415599
12.62,1.96837516907812
12.64,1.96834165763016
12.66,1.96832017507902
12.68,1.96831068267148
12.7,1.96831313765879
12.72,1.96832749332238
12.74,1.9683536990006
12.76,1.96839170011656
12.78,1.96844143820701
12.8,1.9685028509523
12.82,1.96857587220742
12.84,1.96866043203409
12.86,1.96875645673381
12.88,1.96886386888215
12.9,1.96898258736386
12.92,1.96911252740917
12.94,1.96925360063107
12.96,1.96940571506357
12.98,1.96956877520106
13,1.96974268203859
13.02,1.9699273331132
13.04,1.97012262254624
13.06,1.97032844108666
13.08,1.97054467615525
13.1,1.97077121188992
13.12,1.97100792919182
13.14,1.97125470577253
13.16,1.9715114162021
13.18,1.97177793195801
13.2,1.9720541214751
13.22,1.97233985019635
13.24,1.9726349806246
13.26,1.97293937237503
13.28,1.97325288222865
13.3,1.97357536418657
13.32,1.97390666952503
13.34,1.9742466468514
13.36,1.97459514216088
13.38,1.97495199889399
13.4,1.97531705799493
13.42,1.97569015797053
13.44,1.97607113495016
13.46,1.97645982274614
13.48,1.97685605291504
13.5,1.97725965481958
13.52,1.97767045569121
13.54,1.97808828069335
13.56,1.97851295298529
13.58,1.9789442937867
13.6,1.97938212244269
13.62,1.97982625648952
13.64,1.98027651172082
13.66,1.98073270225436
13.68,1.98119464059935
13.7,1.98166213772421
13.72,1.98213500312485
13.74,1.98261304489335
13.76,1.98309606978715
13.78,1.98358388329857
13.8,1.98407628972474
13.82,1.98457309223794
13.84,1.98507409295622
13.86,1.98557909301436
13.88,1.98608789263512
13.9,1.98660029120079
13.92,1.98711608732492
13.94,1.98763507892433
13.96,1.98815706329131
13.98,1.98868183716597
14,1.98920919680871
14.02,1.98973893807294
14.04,1.99027085647769
14.06,1.99080474728051
14.08,1.99134040555026
14.1,1.99187762624
14.12,1.99241620425983
14.14,1.99295593454974
14.16,1.99349661215238
14.18,1.99403803228576
14.2,1.99457999041581
14.22,1.99512228232885
14.24,1.9956647042039
14.26,1.99620705268471
14.28,1.99674912495175
14.3,1.99729071879377
14.32,1.99783163267927
14.34,1.9983716658275
14.36,1.99891061827933
14.38,1.99944829096763
14.4,1.99998448578735
14.42,2.0005190056652
14.44,2.00105165462888
14.46,2.00158223787589
14.48,2.00211056184188
14.5,2.00263643426847
14.52,2.00315966427055
14.54,2.00368006240305
14.56,2.00419744072714
14.58,2.00471161287581
14.6,2.00522239411884
14.62,2.00572960142713
14.64,2.00623305353634
14.66,2.00673257100984
14.68,2.00722797630098
14.7,2.00771909381453
14.72,2.00820574996747
14.74,2.00868777324887
14.76,2.00916499427906
14.78,2.00963724586788
14.8,2.01010436307219
14.82,2.01056618325233
14.84,2.01102254612788
14.86,2.01147329383231
14.88,2.01191827096684
14.9,2.01235732465326
14.92,2.01279030458576
14.94,2.0132170630818
14.96,2.01363745513196
14.98,2.01405133844869
15,2.01445857351408
15.02,2.01485902362647
15.04,2.01525255494608
15.06,2.01563903653938
15.08,2.0160183404225
15.1,2.01639034160331
15.12,2.01675491812251
15.14,2.01711195109346
15.16,2.01746132474078
15.18,2.01780292643785
15.2,2.01813664674301
15.22,2.01846237943454
15.24,2.01878002154445
15.26,2.0190894733909
15.28,2.01939063860945
15.3,2.01968342418301
15.32,2.01996774047046
15.34,2.02024350123396
15.36,2.02051062366503
15.38,2.0207690284092
15.4,2.02101863958941
15.42,2.02125938482801
15.44,2.02149119526745
15.46,2.02171400558963
15.48,2.02192775403382
15.5,2.02213238241327
15.52,2.02232783613045
15.54,2.02251406419085
15.56,2.0226910192155
15.58,2.02285865745198
15.6,2.02301693878416
15.62,2.02316582674043
15.64,2.02330528850064
15.66,2.02343529490159
15.68,2.02355582044112
15.7,2.02366684328083
15.72,2.02376834524735
15.74,2.02386031183229
15.76,2.02394273219073
15.78,2.02401559913835
15.8,2.02407890914713
15.82,2.02413266233973
15.84,2.0241768624824
15.86,2.0242115169766
15.88,2.02423663684913
15.9,2.02425223674102
15.92,2.02425833489496
15.94,2.02425495314139
15.96,2.02424211688327
15.98,2.02421985507946
16,2.02418820022681
16.02,2.02414718834089
16.04,2.0240968589354
16.06,2.02403725500029
16.08,2.02396842297857
16.1,2.02389041274182
16.12,2.02380327756444
16.14,2.02370707409663
16.16,2.02360186233611
16.18,2.02348770559859
16.2,2.02336467048706
16.22,2.02323282685976
16.24,2.0230922477971
16.26,2.02294300956724
16.28,2.02278519159061
16.3,2.02261887640323
16.32,2.02244414961887
16.34,2.02226109989016
16.36,2.02206981886847
16.38,2.02187040116287
16.4,2.02166294429784
16.42,2.02144754867004
16.44,2.02122431750405
16.46,2.020993356807
16.48,2.02075477532229
16.5,2.02050868448231
16.52,2.0202551983602
16.54,2.01999443362064
16.56,2.01972650946978
16.58,2.01945154760425
16.6,2.01916967215926
16.62,2.01888100965593
16.64,2.0185856889477
16.66,2.01828384116602
16.68,2.01797559966515
16.7,2.01766109996629
16.72,2.01734047970095
16.74,2.01701387855355
16.76,2.01668143820341
16.78,2.016343302266
16.8,2.01599961623359
16.82,2.01565052741526
16.84,2.01529618487633
16.86,2.01493673937721
16.88,2.0145723433117
16.9,2.01420315064476
16.92,2.01382931684983
16.94,2.01345099884563
16.96,2.01306835493257
16.98,2.01268154472864
17,2.01229072910504
17.02,2.01189607012137
17.04,2.01149773096045
17.06,2.01109587586293
17.08,2.01069067006148
17.1,2.01028227971483
17.12,2.00987087184153
17.14,2.00945661425348
17.16,2.00903967548934
17.18,2.00862022474769
17.2,2.00819843182018
17.22,2.00777446702444
17.24,2.00734850113707
17.26,2.00692070532644
17.28,2.00649125108553
17.3,2.00606031016481
17.32,2.00562805450505
17.34,2.0051946561703
17.36,2.00476028728084
17.38,2.00432511994634
17.4,2.00388932619911
17.42,2.00345307792745
17.44,2.00301654680932
17.46,2.00257990424611
17.48,2.00214332129668
17.5,2.0017069686117
17.52,2.0012710163682
17.54,2.00083563420452
17.56,2.00040099115555
17.58,1.9999672555883
17.6,1.99953459513798
17.62,1.99910317664434
17.64,1.99867316608853
17.66,1.99824472853044
17.68,1.99781802804647
17.7,1.9973932276678
17.72,1.9969704893193
17.74,1.9965499737588
17.76,1.99613184051715
17.78,1.99571624783872
17.8,1.9953033526226
17.82,1.99489331036442
17.84,1.99448627509881
17.86,1.99408239934262
17.88,1.99368183403873
17.9,1.99328472850073
17.92,1.9928912303582
17.94,1.99250148550288
17.96,1.99211563803553
17.98,1.99173383021368
18,1.99135620240015
18.02,1.99098289301242
18.04,1.99061403847288
18.06,1.99024977315995
18.08,1.98989022936008
18.1,1.98953553722071
18.12,1.9891858247041
18.14,1.98884121754215
18.16,1.98850183919217
18.18,1.98816781079362
18.2,1.98783925112585
18.22,1.98751627656685
18.24,1.987199001053
18.26,1.98688753603991
18.28,1.98658199046422
18.3,1.98628247070654
18.32,1.98598908055543
18.34,1.98570192117246
18.36,1.9854210910584
18.38,1.98514668602046
18.4,1.98487879914068
18.42,1.98461752074548
18.44,1.98436293837631
18.46,1.98411513676142
18.48,1.98387419778886
18.5,1.98364020048057
18.52,1.98341322096769
18.54,1.98319333246705
18.56,1.98298060525879
18.58,1.98277510666524
18.6,1.98257690103094
18.62,1.98238604970393
18.64,1.98220261101818
18.66,1.98202664027725
18.68,1.98185818973921
18.7,1.98169730860272
18.72,1.98154404299436
18.74,1.98139843595718
18.76,1.98126052744052
18.78,1.98113035429093
18.8,1.9810079502445
18.82,1.98089334592027
18.84,1.98078656881492
18.86,1.98068764329872
18.88,1.98059659061269
18.9,1.98051342886694
18.92,1.98043817304029
18.94,1.9803708349811
18.96,1.98031142340932
18.98,1.98025994391973
19,1.98021639898643
19.02,1.98018078796849
19.04,1.98015310711689
19.06,1.98013334958255
19.08,1.98012150542562
19.1,1.98011756162594
19.12,1.98012150209468
19.14,1.98013330768716
19.16,1.9801529562168
19.18,1.9801804224703
19.2,1.98021567822388
19.22,1.98025869226073
19.24,1.98030943038955
19.26,1.98036785546424
19.28,1.98043392740468
19.3,1.98050760321861
19.32,1.98058883702464
19.34,1.98067758007627
19.36,1.98077378078705
19.38,1.98087738475674
19.4,1.98098833479852
19.42,1.9811065709673
19.44,1.98123203058893
19.46,1.9813646482905
19.48,1.98150435603163
19.5,1.98165108313665
19.52,1.98180475632786
19.54,1.98196529975963
19.56,1.98213263505352
19.58,1.98230668133425
19.6,1.98248735526656
19.62,1.98267457109305
19.64,1.98286824067278
19.66,1.98306827352074
19.68,1.98327457684823
19.7,1.98348705560393
19.72,1.9837056125159
19.74,1.98393014813424
19.76,1.98416056087459
19.78,1.98439674706232
19.8,1.98463860097753
19.82,1.98488601490063
19.84,1.98513887915868
19.86,1.98539708217243
19.88,1.98566051050393
19.9,1.98592904890477
19.92,1.98620258036503
19.94,1.98648098616267
19.96,1.98676414591359
19.98,1.9870519376222
20,1.98734423773252
20.02,1.98764092117976
20.04,1.98794186144243
20.06,1.98824693059484
20.08,1.98855599936013
20.1,1.98886893716365
20.12,1.98918561218674
20.14,1.98950589142092
20.16,1.98982964072241
20.18,1.99015672486697
20.2,1.9904870076051
20.22,1.99082035171745
20.24,1.99115661907054
20.26,1.99149567067274
20.28,1.99183736673044
20.3,1.9921815667044
20.32,1.99252812936632
20.34,1.99287691285555
20.36,1.99322777473591
20.38,1.99358057205263
20.4,1.99393516138941
20.42,1.99429139892545
20.44,1.99464914049264
20.46,1.99500824163271
20.48,1.99536855765434
20.5,1.9957299436903
20.52,1.99609225475456
20.54,1.99645534579924
20.56,1.99681907177159
20.58,1.9971832876707
20.6,1.99754784860428
20.62,1.99791260984508
20.64,1.99827742688725
20.66,1.99864215550247
20.68,1.99900665179586
20.7,1.99937077226164
20.72,1.99973437383853
20.74,2.00009731396486
20.76,2.0004594506334
20.78,2.0008206424458
20.8,2.00118074866678
20.82,2.00153962927784
20.84,2.00189714503069
20.86,2.00225315750018
20.88,2.00260752913687
20.9,2.00296012331912
20.92,2.00331080440471
20.94,2.003659437782
20.96,2.00400588992057
20.98,2.00435002842131
21,2.00469172206602
21.02,2.00503084086643
21.04,2.00536725611263
21.06,2.00570084042088
21.08,2.0060314677809
21.1,2.00635901360243
21.12,2.00668335476118
21.14,2.00700436964413
21.16,2.00732193819414
21.18,2.00763594195388
21.2,2.00794626410898
21.22,2.00825278953055
21.24,2.00855540481692
21.26,2.00885399833457
21.28,2.00914846025839
21.3,2.00943868261106
21.32,2.00972455930167
21.34,2.01000598616357
21.36,2.01028286099133
21.38,2.01055508357686
21.4,2.01082255574474
21.42,2.01108518138665
21.44,2.01134286649489
21.46,2.01159551919511
21.48,2.01184304977803
21.5,2.01208537073034
21.52,2.01232239676464
21.54,2.01255404484847
21.56,2.01278023423237
21.58,2.01300088647707
21.6,2.01321592547962
21.62,2.01342527749864
21.64,2.01362887117856
21.66,2.01382663757292
21.68,2.01401851016661
21.7,2.01420442489721
21.72,2.01438432017526
21.74,2.01455813690354
21.76,2.01472581849539
21.78,2.01488731089194
21.8,2.01504256257836
21.82,2.01519152459908
21.84,2.01533415057201
21.86,2.01547039670164
21.88,2.01560022179124
21.9,2.01572358725387
21.92,2.01584045712246
21.94,2.01595079805884
21.96,2.01605457936166
21.98,2.0161517729733
22,2.01624235348578
22.02,2.01632629814553
22.04,2.01640358685723
22.06,2.01647420218648
22.08,2.01653812936152
22.1,2.01659535627389
22.12,2.01664587347798
22.14,2.01668967418966
22.16,2.01672675428374
22.18,2.01675711229052
22.2,2.01678074939123
22.22,2.01679766941247
22.24,2.0168078788196
22.26,2.01681138670918
22.28,2.01680820480031
22.3,2.01679834742505
22.32,2.01678183151774
22.34,2.0167586766034
22.36,2.01672890478514
22.38,2.01669254073051
22.4,2.01664961165697
22.42,2.01660014731634
22.44,2.01654417997826
22.46,2.01648174441278
22.48,2.01641287787195
22.5,2.01633762007045
22.52,2.01625601316538
22.54,2.01616810173505
22.56,2.01607393275689
22.58,2.01597355558451
22.6,2.01586702192378
22.62,2.01575438580813
22.64,2.01563570357295
22.66,2.0155110338291
22.68,2.01538043743564
22.7,2.0152439774717
22.72,2.01510171920755
22.74,2.01495373007485
22.76,2.01480007963612
22.78,2.01464083955344
22.8,2.01447608355637
22.82,2.01430588740915
22.84,2.01413032887714
22.86,2.01394948769253
22.88,2.01376344551939
22.9,2.013572285918
22.92,2.01337609430846
22.94,2.01317495793374
22.96,2.01296896582204
22.98,2.01275820874844
23,2.01254277919607
23.02,2.01232277131663
23.04,2.01209828089029
23.06,2.01186940528505
23.08,2.01163624341562
23.1,2.01139889570167
23.12,2.01115746402562
23.14,2.01091205168995
23.16,2.01066276337396
23.18,2.01040970509017
23.2,2.01015298414023
23.22,2.00989270907036
23.24,2.00962898962645
23.26,2.00936193670878
23.28,2.0090916623263
23.3,2.00881827955062
23.32,2.00854190246965
23.34,2.00826264614092
23.36,2.00798062654463
23.38,2.00769596053635
23.4,2.0074087657996
23.42,2.00711916079803
23.44,2.00682726472751
23.46,2.00653319746794
23.48,2.00623707953494
23.5,2.00593903203131
23.52,2.00563917659841
23.54,2.0053376353674
23.56,2.00503453091032
23.58,2.00472998619118
23.6,2.00442412451693
23.62,2.00411706948835
23.64,2.00380894495099
23.66,2.00349987494607
23.68,2.00318998366134
23.7,2.00287939538206
23.72,2.00256823444196
23.74,2.00225662517431
23.76,2.00194469186304
23.78,2.00163255869398
23.8,2.00132034970628
23.82,2.00100818874385
23.84,2.00069619940709
23.86,2.00038450500475
23.88,2.00007322850594
23.9,1.99976249249244
23.92,1.99945241911121
23.94,1.99914313002714
23.96,1.99883474637608
23.98,1.9985273887182
24,1.99822117699157
24.02,1.99791623046618
24.04,1.99761266769819
24.06,1.99731060648459
24.08,1.9970101638183
24.1,1.9967114558435
24.12,1.99641459781157
24.14,1.9961197040373
24.16,1.99582688785559
24.18,1.99553626157868
24.2,1.99524793645373
24.22,1.994962022621
24.24,1.99467862907248
24.26,1.99439786361104
24.28,1.99411983281014
24.3,1.9938446419741
24.32,1.99357239509889
24.34,1.99330319483354
24.36,1.99303714244214
24.38,1.99277433776645
24.4,1.9925148791891
24.42,1.99225886359743
24.44,1.99200638634809
24.46,1.99175754123208
24.48,1.99151242044069
24.5,1.99127111453199
24.52,1.99103371239804
24.54,1.99080030123287
24.56,1.99057096650108
24.58,1.99034579190725
24.6,1.99012485936607
24.62,1.98990824897325
24.64,1.98969603897708
24.66,1.98948830575092
24.68,1.9892851237664
24.7,1.98908656556733
24.72,1.9888927017446
24.74,1.98870360091168
24.76,1.98851932968108
24.78,1.9883399526416
24.8,1.98816553233636
24.82,1.98799612924174
24.84,1.98783180174715
24.86,1.98767260613557
24.88,1.9875185965651
24.9,1.98736982505125
24.92,1.98722634145013
24.94,1.98708819344256
24.96,1.98695542651898
24.98,1.98682808396536
25,1.98670620684985
25.02,1.98658983401046
25.04,1.98647900204354
25.06,1.98637374529324
25.08,1.98627409584175
25.1,1.98618008350061
25.12,1.98609173580276
25.14,1.98600907799561
25.16,1.98593213303497
25.18,1.98586092157991
25.2,1.98579546198848
25.22,1.98573577031443
25.24,1.98568186030477
25.26,1.98563374339821
25.28,1.98559142872463
25.3,1.98555492310533
25.32,1.98552423105425
25.34,1.98549935478009
25.36,1.9854802941893
25.38,1.98546704689
25.4,1.9854596081968
25.42,1.98545797113647
25.44,1.98546212645453
25.46,1.98547206262273
25.48,1.98548776584741
25.5,1.98550922007868
25.52,1.98553640702056
25.54,1.98556930614192
25.56,1.9856078946883
25.58,1.98565214769458
25.6,1.98570203799849
25.62,1.985757536255
25.64,1.98581861095148
25.66,1.98588522842374
25.68,1.98595735287282
25.7,1.98603494638273
25.72,1.98611796893878
25.74,1.98620637844694
25.76,1.98630013075376
25.78,1.98639917966725
25.8,1.98650347697844
25.82,1.98661297248365
25.84,1.98672761400764
25.86,1.98684734742737
25.88,1.98697211669654
25.9,1.98710186387088
25.92,1.98723652913404
25.94,1.98737605082431
25.96,1.98752036546189
25.98,1.98766940777694
26,1.98782311073819
26.02,1.98798140558229
26.04,1.9881442218437
26.06,1.9883114873853
26.08,1.9884831284295
26.1,1.98865906959002
26.12,1.98883923390424
26.14,1.9890235428661
26.16,1.98921191645954
26.18,1.98940427319253
26.2,1.98960053013155
26.22,1.98980060293669
26.24,1.99000440589709
26.26,1.99021185196706
26.28,1.99042285280247
26.3,1.99063731879772
26.32,1.99085515912312
26.34,1.99107628176264
26.36,1.99130059355214
26.38,1.99152800021794
26.4,1.99175840641579
26.42,1.99199171577018
26.44,1.99222783091399
26.46,1.99246665352851
26.48,1.9927080843837
26.5,1.99295202337882
26.52,1.99319836958327
26.54,1.99344702127774
26.56,1.99369787599558
26.58,1.9939508305644
26.6,1.9942057811479
26.62,1.99446262328787
26.64,1.9947212519464
26.66,1.99498156154819
26.68,1.99524344602308
26.7,1.99550679884867
26.72,1.99577151309305
26.74,1.99603748145761
26.76,1.99630459631998
26.78,1.99657274977695
26.8,1.99684183368753
26.82,1.99711173971594
26.84,1.99738235937467
26.86,1.99765358406751
26.88,1.99792530513258
26.9,1.99819741388527
26.92,1.99846980166117
26.94,1.99874235985889
26.96,1.99901497998284
26.98,1.99928755368581
27,1.99955997281153
27.02,1.99983212943703
27.04,2.00010391591483
27.06,2.00037522491501
27.08,2.00064594946704
27.1,2.00091598300141
27.12,2.00118521939109
27.14,2.00145355299266
27.16,2.0017208786873
27.18,2.00198709192139
27.2,2.00225208874691
27.22,2.00251576586151
27.24,2.00277802064828
27.26,2.00303875121513
27.28,2.00329785643394
27.3,2.00355523597922
27.32,2.00381079036648
27.34,2.00406442099017
27.36,2.00431603016124
27.38,2.00456552114428
27.4,2.0048127981942
27.42,2.00505776659249
27.44,2.00530033268303
27.46,2.00554040390738
27.48,2.00577788883965
27.5,2.00601269722078
27.52,2.00624473999246
27.54,2.00647392933032
27.56,2.00670017867678
27.58,2.00692340277322
27.6,2.00714351769165
27.62,2.00736044086578
27.64,2.00757409112153
27.66,2.00778438870696
27.68,2.00799125532152
27.7,2.00819461414478
27.72,2.00839438986444
27.74,2.00859050870381
27.76,2.00878289844855
27.78,2.0089714884728
27.8,2.00915620976462
27.82,2.0093369949508
27.84,2.00951377832094
27.86,2.00968649585088
27.88,2.00985508522537
27.9,2.0100194858601
27.92,2.01017963892301
27.94,2.01033548735478
27.96,2.01048697588877
27.98,2.01063405107003
28,2.0107766612737
28.02,2.01091475672264
28.04,2.01104828950422
28.06,2.0111772135865
28.08,2.01130148483351
28.1,2.01142106101982
28.12,2.01153590184432
28.14,2.01164596894328
28.16,2.01175122590251
28.18,2.01185163826885
28.2,2.0119471735608
28.22,2.01203780127839
28.24,2.01212349291222
28.26,2.01220422195177
28.28,2.01227996389284
28.3,2.0123506962442
28.32,2.01241639853351
28.34,2.0124770523123
28.36,2.01253264116029
28.38,2.01258315068882
28.4,2.01262856854346
28.42,2.01266888440592
28.44,2.01270408999499
28.46,2.01273417906686
28.48,2.01275914741447
28.5,2.01277899286621
28.52,2.01279371528366
28.54,2.01280331655869
28.56,2.01280780060964
28.58,2.01280717337679
28.6,2.01280144281699
28.62,2.01279061889754
28.64,2.01277471358923
28.66,2.01275374085868
28.68,2.01272771665985
28.7,2.01269665892477
28.72,2.01266058755355
28.74,2.01261952440361
28.76,2.01257349327812
28.78,2.01252251991375
28.8,2.01246663196764
28.82,2.01240585900361
28.84,2.0123402324777
28.86,2.01226978572293
28.88,2.01219455393338
28.9,2.01211457414751
28.92,2.01202988523087
28.94,2.01194052785799
28.96,2.01184654449368
28.98,2.01174797937361
29,2.01164487848426
29.02,2.01153728954212
29.04,2.01142526197234
29.06,2.0113088468867
29.08,2.0111880970609
29.1,2.01106306691129
29.12,2.01093381247098
29.14,2.01080039136529
29.16,2.01066286278669
29.18,2.0105212874691
29.2,2.01037572766161
29.22,2.01022624710172
29.24,2.01007291098791
29.26,2.00991578595181
29.28,2.00975494002974
29.3,2.00959044263374
29.32,2.00942236452221
29.34,2.0092507777699
29.36,2.00907575573757
29.38,2.00889737304109
29.4,2.00871570552011
29.42,2.00853083020635
29.44,2.00834282529136
29.46,2.00815177009398
29.48,2.00795774502731
29.5,2.00776083156534
29.52,2.00756111220924
29.54,2.00735867045321
29.56,2.00715359075004
29.58,2.00694595847637
29.6,2.00673585989754
29.62,2.00652338213227
29.64,2.0063086131169
29.66,2.00609164156951
29.68,2.00587255695366
29.7,2.00565144944198
29.72,2.00542840987945
29.74,2.00520352974653
29.76,2.00497690112208
29.78,2.00474861664607
29.8,2.0045187694821
29.82,2.00428745327989
29.84,2.00405476213744
29.86,2.00382079056326
29.88,2.00358563343832
29.9,2.00334938597807
29.92,2.00311214369421
29.94,2.00287400235656
29.96,2.00263505795475
29.98,2.00239540665999
30,2.00215514478669


==> Figures_tex/Data/x6.csv <==
t,e
0,1.96637798245207
0.02,1.96637784731693
0.04,1.96637732693619
0.06,1.96637607518842
0.08,1.96637366777761
0.1,1.9663696190015
0.12,1.96636339750479
0.14,1.96635444106398
0.16,1.96634217044568
0.18,1.96632600237555
0.2,1.9663053616512
0.22,1.96627969242911
0.24,1.96624846871282
0.26,1.96621120406736
0.28,1.96616746058286
0.3,1.96611685710879
0.32,1.96605907677887
0.34,1.96599387384583
0.36,1.96592107984425
0.38,1.96584060909929
0.4,1.96575246359856
0.42,1.96565673724422
0.44,1.96555361950217
0.46,1.96544339846529
0.48,1.96532646334746
0.5,1.96520330642559
0.52,1.96507452444662
0.54,1.96494081951697
0.56,1.96480299949195
0.58,1.96466197788301
0.6,1.96451877330083
0.62,1.96437450845247
0.64,1.96423040871134
0.66,1.96408780027846
0.68,1.96394810795408
0.7,1.96381285253885
0.72,1.96368364788361
0.74,1.96356219760741
0.76,1.96345029150307
0.78,1.9633498016499
0.8,1.96326267825307
0.82,1.96319094522931
0.84,1.96313669555822
0.86,1.96310208641879
0.88,1.96308933413034
0.9,1.96310070891705
0.92,1.9631385295149
0.94,1.96320515764
0.96,1.96330299233649
0.98,1.96343446422246
1,1.96360202965153
1.02,1.96380816480782
1.04,1.96405535975131
1.06,1.96434611243049
1.08,1.96468292267847
1.1,1.96506828620865
1.12,1.96550468862528
1.14,1.96599459946382
1.16,1.96654046627574
1.18,1.96714470877148
1.2,1.96780971303519
1.22,1.96853782582408
1.24,1.96933134896457
1.26,1.9701925338573
1.28,1.97112357610193
1.3,1.97212661025257
1.32,1.97320370471381
1.34,1.97435685678682
1.36,1.97558798787454
1.38,1.97689893885421
1.4,1.97829146562489
1.42,1.97976723483743
1.44,1.98132781981311
1.46,1.98297469665737
1.48,1.98470924057371
1.5,1.98653272238305
1.52,1.98844630525257
1.54,1.99045104163811
1.56,1.99254787044321
1.58,1.99473761439775
1.6,1.99702097765826
1.62,1.99939854363179
1.64,2.00187077302449
1.66,2.00443800211585
1.68,2.00710044125865
1.7,2.00985817360487
1.72,2.01271115405658
1.74,2.01565920844121
1.76,2.01870203290954
1.78,2.02183919355473
1.8,2.02507012625024
1.82,2.02839413670411
1.84,2.03181040072664
1.86,2.03531796470842
1.88,2.03891574630509
1.9,2.04260253532498
1.92,2.04637699481564
1.94,2.05023766234479
1.96,2.05418295147111
1.98,2.05821115339992
2,2.06232043881886
2.02,2.06650885990801
2.04,2.07077435251917
2.06,2.07511473851853
2.08,2.07952772828694
2.1,2.08401092337178
2.12,2.08856181928436
2.14,2.09317780843654
2.16,2.09785618321036
2.18,2.10259413915413
2.2,2.10738877829854
2.22,2.11223711258621
2.24,2.11713606740804
2.26,2.12208248523975
2.28,2.12707312937181
2.3,2.13210468772618
2.32,2.13717377675301
2.34,2.14227694540074
2.36,2.14741067915281
2.38,2.15257140412424
2.4,2.15775549121174
2.42,2.16295926029036
2.44,2.16817898445053
2.46,2.17341089426874
2.48,2.17865118210572
2.5,2.18389600642556
2.52,2.18914149612977
2.54,2.19438375489997
2.56,2.19961886554339
2.58,2.20484289433503
2.6,2.21005189535088
2.62,2.21524191478648
2.64,2.22040899525515
2.66,2.22554918006065
2.68,2.23065851743889
2.7,2.23573306476356
2.72,2.24076889271067
2.74,2.24576208937731
2.76,2.25070876434964
2.78,2.25560505271592
2.8,2.26044711901993
2.82,2.26523116115073
2.84,2.26995341416466
2.86,2.27461015403563
2.88,2.27919770133012
2.9,2.28371242480322
2.92,2.28815074491236
2.94,2.29250913724553
2.96,2.296784135861
2.98,2.30097233653553
3,2.30507039991851
3.02,2.30907505458944
3.04,2.31298310001638
3.06,2.31679140941316
3.08,2.32049693249344
3.1,2.32409669811963
3.12,2.32758781684501
3.14,2.33096748334756
3.16,2.33423297875419
3.18,2.33738167285394
3.2,2.34041102619946
3.22,2.34331859209547
3.24,2.34610201847383
3.26,2.34875904965443
3.28,2.35128752799148
3.3,2.353685395405
3.32,2.35595069479728
3.34,2.35808157135431
3.36,2.36007627373239
3.38,2.36193315513007
3.4,2.36365067424589
3.42,2.36522739612246
3.44,2.36666199287741
3.46,2.36795324432212
3.48,2.36910003846902
3.5,2.3701013719285
3.52,2.37095635019643
3.54,2.37166418783375
3.56,2.3722242085391
3.58,2.37263584511616
3.6,2.37289863933713
3.62,2.3730122417039
3.64,2.37297641110863
3.66,2.37279101439545
3.68,2.37245602582525
3.7,2.37197152644535
3.72,2.371337703366
3.74,2.37055484894598
3.76,2.36962335988914
3.78,2.36854373625428
3.8,2.36731658038049
3.82,2.36594259573023
3.84,2.3644225856525
3.86,2.36275745206855
3.88,2.3609481940824
3.9,2.35899590651875
3.92,2.35690177839068
3.94,2.3546670912997
3.96,2.35229321777072
3.98,2.34978161952445
4,2.34713384568979
4.02,2.34435153095896
4.04,2.34143639368775
4.06,2.3383902339438
4.08,2.33521493150522
4.1,2.33191244381252
4.12,2.32848480387619
4.14,2.32493411814275
4.16,2.32126256432183
4.18,2.31747238917693
4.2,2.3135659062824
4.22,2.30954549374935
4.24,2.30541359192298
4.26,2.30117270105392
4.28,2.29682537894612
4.3,2.29237423858387
4.32,2.2878219457403
4.34,2.28317121657003
4.36,2.27842481518821
4.38,2.27358555123852
4.4,2.26865627745234
4.42,2.26363988720166
4.44,2.25853931204778
4.46,2.25335751928825
4.48,2.24809750950418
4.5,2.24276231411016
4.52,2.23735499290891
4.54,2.23187863165272
4.56,2.22633633961386
4.58,2.22073124716576
4.6,2.21506650337713
4.62,2.20934527362084
4.64,2.20357073719937
4.66,2.19774608498873
4.68,2.1918745171026
4.7,2.18595924057832
4.72,2.18000346708653
4.74,2.17401041066586
4.76,2.16798328548449
4.78,2.1619253036298
4.8,2.15583967292774
4.82,2.14972959479329
4.84,2.1435982621132
4.86,2.1374488571625
4.88,2.13128454955584
4.9,2.12510849423492
4.92,2.11892382949308
4.94,2.11273367503812
4.96,2.10654113009436
4.98,2.10034927154493
5,2.09416115211507
5.02,2.08797979859742
5.04,2.08180821011999
5.06,2.07564935645763
5.08,2.06950617638755
5.1,2.06338157608967
5.12,2.0572784275923
5.14,2.05119956726366
5.16,2.04514779434974
5.18,2.03912586955895
5.2,2.03313651369392
5.22,2.0271824063307
5.24,2.02126618454578
5.26,2.01539044169105
5.28,2.00955772621693
5.3,2.00377054054379
5.32,1.99803133998177
5.34,1.99234253169906
5.36,1.9867064737386
5.38,1.98112547408322
5.4,1.97560178976911
5.42,1.9701376260475
5.44,1.96473513559444
5.46,1.95939641776841
5.48,1.95412351791559
5.5,1.94891842672252
5.52,1.9437830796158
5.54,1.93871935620852
5.56,1.93372907979309
5.58,1.92881401687995
5.6,1.92397587678193
5.62,1.91921631124351
5.64,1.91453691411482
5.66,1.90993922106953
5.68,1.90542470936634
5.7,1.9009947976534
5.72,1.89665084581497
5.74,1.89239415485992
5.76,1.88822596685118
5.78,1.88414746487569
5.8,1.88015977305396
5.82,1.87626395658878
5.84,1.87246102185212
5.86,1.86875191650959
5.88,1.86513752968178
5.9,1.86161869214154
5.92,1.85819617654653
5.94,1.85487069770628
5.96,1.85164291288279
5.98,1.84851342212403
6,1.84548276862937
6.02,1.84255143914624
6.04,1.83971986439697
6.06,1.83698841953525
6.08,1.834357424631
6.1,1.8318271451831
6.12,1.8293977926589
6.14,1.82706952505975
6.16,1.82484244751158
6.18,1.82271661287979
6.2,1.82069202240739
6.22,1.81876862637567
6.24,1.81694632478646
6.26,1.81522496806501
6.28,1.81360435778283
6.3,1.81208424739939
6.32,1.81066434302193
6.34,1.80934430418253
6.36,1.80812374463149
6.38,1.80700223314624
6.4,1.8059792943549
6.42,1.80505440957366
6.44,1.80422701765709
6.46,1.80349651586066
6.48,1.80286226071456
6.5,1.802323568908
6.52,1.80187971818326
6.54,1.80152994823866
6.56,1.80127346163965
6.58,1.80110942473725
6.6,1.80103696859315
6.62,1.8010551899106
6.64,1.80116315197045
6.66,1.8013598855716
6.68,1.8016443899751
6.7,1.8020156338512
6.72,1.80247255622878
6.74,1.80301406744635
6.76,1.80363905010396
6.78,1.80434636001552
6.8,1.80513482716072
6.82,1.80600325663607
6.84,1.80695042960438
6.86,1.80797510424208
6.88,1.8090760166839
6.9,1.81025188196423
6.92,1.81150139495472
6.94,1.81282323129752
6.96,1.81421604833368
6.98,1.81567848602622
7,1.81720916787735
7.02,1.81880670183938
7.04,1.82046968121895
7.06,1.82219668557399
7.08,1.82398628160313
7.1,1.82583702402708
7.12,1.82774745646159
7.14,1.82971611228167
7.16,1.83174151547662
7.18,1.83382218149562
7.2,1.83595661808346
7.22,1.83814332610619
7.24,1.84038080036628
7.26,1.84266753040712
7.28,1.84500200130644
7.3,1.84738269445862
7.32,1.84980808834538
7.34,1.85227665929478
7.36,1.85478688222837
7.38,1.8573372313961
7.4,1.85992618109894
7.42,1.86255220639902
7.44,1.86521378381712
7.46,1.86790939201729
7.48,1.87063751247862
7.5,1.87339663015385
7.52,1.8761852341149
7.54,1.87900181818503
7.56,1.88184488155771
7.58,1.88471292940203
7.6,1.88760447345459
7.62,1.8905180325979
7.64,1.89345213342509
7.66,1.8964053107911
7.68,1.89937610835012
7.7,1.90236307907947
7.72,1.90536478578976
7.74,1.90837980162142
7.76,1.91140671052759
7.78,1.91444410774344
7.8,1.91749060024185
7.82,1.92054480717564
7.84,1.92360536030629
7.86,1.92667090441927
7.88,1.92974009772597
7.9,1.93281161225243
7.92,1.93588413421486
7.94,1.93895636438203
7.96,1.94202701842472
7.98,1.9450948272522
8,1.94815853733596
8.02,1.95121691102078
8.04,1.9542687268232
8.06,1.95731277971755
8.08,1.96034788140977
8.1,1.96337286059891
8.12,1.96638656322673
8.14,1.96938785271537
8.16,1.97237561019322
8.18,1.97534873470932
8.2,1.97830614343624
8.22,1.98124677186167
8.24,1.98416957396897
8.26,1.98707352240672
8.28,1.98995760864749
8.3,1.99282084313595
8.32,1.99566225542667
8.34,1.99848089431144
8.36,2.00127582793672
8.38,2.00404614391094
8.4,2.00679094940225
8.42,2.00950937122657
8.44,2.01220055592633
8.46,2.01486366983993
8.48,2.01749789916225
8.5,2.02010244999628
8.52,2.02267654839604
8.54,2.02521944040111
8.56,2.02773039206277
8.58,2.0302086894621
8.6,2.03265363872003
8.62,2.03506456599979
8.64,2.03744081750159
8.66,2.03978175945006
8.68,2.04208677807439
8.7,2.04435527958143
8.72,2.04658669012189
8.74,2.04878045574996
8.76,2.05093604237622
8.78,2.05305293571436
8.8,2.05513064122165
8.82,2.05716868403336
8.84,2.0591666088914
8.86,2.06112398006723
8.88,2.06304038127925
8.9,2.06491541560484
8.92,2.06674870538718
8.94,2.06853989213701
8.96,2.07028863642954
8.98,2.07199461779656
9,2.07365753461397
9.02,2.07527710398488
9.04,2.07685306161837
9.06,2.07838516170412
9.08,2.07987317678296
9.1,2.0813168976136
9.12,2.08271613303554
9.14,2.08407070982837
9.16,2.08538047256762
9.18,2.08664528347715
9.2,2.08786502227835
9.22,2.08903958603623
9.24,2.09016888900241
9.26,2.0912528624553
9.28,2.09229145453746
9.3,2.09328463009027
9.32,2.09423237048605
9.34,2.09513467345772
9.36,2.09599155292608
9.38,2.09680303882479
9.4,2.09756917692329
9.42,2.0982900286475
9.44,2.09896567089865
9.46,2.09959619587014
9.48,2.10018171086264
9.5,2.1007223380974
9.52,2.10121821452797
9.54,2.10166949165032
9.56,2.10207633531145
9.58,2.10243892551661
9.6,2.10275745623518
9.62,2.10303213520519
9.64,2.10326318373671
9.66,2.10345083651405
9.68,2.10359534139689
9.7,2.10369695922031
9.72,2.10375596359399
9.74,2.10377264070031
9.76,2.10374728909177
9.78,2.10368021948745
9.8,2.10357175456882
9.82,2.10342222877475
9.84,2.10323198809593
9.86,2.10300138986864
9.88,2.10273080256788
9.9,2.10242060560011
9.92,2.10207118909535
9.94,2.10168295369887
9.96,2.10125631036252
9.98,2.1007916801356
10,2.10028949395541
10.02,2.09975019243746
10.04,2.09917422566547
10.06,2.09856205298102
10.08,2.09791414277303
10.1,2.09723097226708
10.12,2.09651302731445
10.14,2.09576080218115
10.16,2.09497479933679
10.18,2.09415552924328
10.2,2.09330351014364
10.22,2.09241926785058
10.24,2.09150333553525
10.26,2.09055625351581
10.28,2.08957856904619
10.3,2.08857083610483
10.32,2.08753361518347
10.34,2.08646747307606
10.36,2.08537298266784
10.38,2.08425072272444
10.4,2.08310127768123
10.42,2.08192523743278
10.44,2.08072319712258
10.46,2.0794957569329
10.48,2.07824352187496
10.5,2.07696710157925
10.52,2.07566711008625
10.54,2.07434416563733
10.56,2.07299889046602
10.58,2.0716319105896
10.6,2.07024385560101
10.62,2.06883535846118
10.64,2.06740705529173
10.66,2.06595958516803
10.68,2.06449358991279
10.7,2.06300971389002
10.72,2.06150860379949
10.74,2.05999090847168
10.76,2.0584572786633
10.78,2.05690836685321
10.8,2.05534482703909
10.82,2.05376731453452
10.84,2.0521764857668
10.86,2.05057299807532
10.88,2.04895750951061
10.9,2.04733067863409
10.92,2.0456931643185
10.94,2.04404562554909
10.96,2.04238872122553
10.98,2.04072310996466
11,2.03904944990399
11.02,2.03736839850611
11.04,2.03568061236391
11.06,2.03398674700671
11.08,2.03228745670737
11.1,2.03058339429031
11.12,2.02887521094049
11.14,2.0271635560135
11.16,2.02544907684661
11.18,2.02373241857098
11.2,2.02201422392491
11.22,2.02029513306831
11.24,2.0185757833983
11.26,2.01685680936607
11.28,2.01513884229496
11.3,2.01342251019982
11.32,2.01170843760774
11.34,2.00999724538007
11.36,2.00828955053592
11.38,2.00658596607696
11.4,2.00488710081387
11.42,2.0031935591941
11.44,2.00150594113131
11.46,1.99982484183635
11.48,1.99815085164984
11.5,1.99648455587641
11.52,1.99482653462068
11.54,1.99317736262492
11.56,1.99153760910851
11.58,1.98990783760924
11.6,1.98828860582639
11.62,1.98668046546578
11.64,1.98508396208672
11.66,1.98349963495096
11.68,1.98192801687358
11.7,1.98036963407602
11.72,1.97882500604118
11.74,1.97729464537061
11.76,1.97577905764395
11.78,1.97427874128047
11.8,1.97279418740304
11.82,1.97132587970418
11.84,1.96987429431464
11.86,1.96843989967419
11.88,1.96702315640497
11.9,1.96562451718716
11.92,1.96424442663721
11.94,1.96288332118859
11.96,1.96154162897512
11.98,1.96021976971682
12,1.95891815460851
12.02,1.95763718621105
12.04,1.95637725834522
12.06,1.95513875598846
12.08,1.95392205517435
12.1,1.95272752289485
12.12,1.9515555170055
12.14,1.95040638613343
12.16,1.94928046958831
12.18,1.94817809727625
12.2,1.94709958961672
12.22,1.94604525746238
12.24,1.94501540202212
12.26,1.94401031478701
12.28,1.94303027745942
12.3,1.94207556188533
12.32,1.94114642998968
12.34,1.94024313371499
12.36,1.93936591496313
12.38,1.9385150055404
12.4,1.93769062710577
12.42,1.93689299112244
12.44,1.93612229881276
12.46,1.93537874111634
12.48,1.93466249865161
12.5,1.93397374168069
12.52,1.93331263007762
12.54,1.93267931330004
12.56,1.93207393036417
12.58,1.93149660982333
12.6,1.93094746974979
12.62,1.93042661772014
12.64,1.92993415080402
12.66,1.92947015555643
12.68,1.92903470801341
12.7,1.92862787369124
12.72,1.92824970758909
12.74,1.92790025419523
12.76,1.92757954749662
12.78,1.92728761099208
12.8,1.9270244577089
12.82,1.92679009022297
12.84,1.92658450068236
12.86,1.92640767083443
12.88,1.92625957205634
12.9,1.92614016538917
12.92,1.92604940157532
12.94,1.92598722109956
12.96,1.92595355423332
12.98,1.92594832108264
13,1.92597143163933
13.02,1.92602278583566
13.04,1.92610227360242
13.06,1.92620977493033
13.08,1.92634515993482
13.1,1.92650828892413
13.12,1.92669901247076
13.14,1.92691717148617
13.16,1.9271625972988
13.18,1.92743511173524
13.2,1.92773452720475
13.22,1.92806064678685
13.24,1.92841326432213
13.26,1.9287921645062
13.28,1.92919712298668
13.3,1.92962790646334
13.32,1.93008427279119
13.34,1.9305659710866
13.36,1.93107274183643
13.38,1.93160431700997
13.4,1.93216042017389
13.42,1.93274076660992
13.44,1.93334506343541
13.46,1.93397300972663
13.48,1.93462429664475
13.5,1.93529860756453
13.52,1.93599561820563
13.54,1.93671499676648
13.56,1.93745640406068
13.58,1.93821949365589
13.6,1.93900391201516
13.62,1.93980929864059
13.64,1.9406352862194
13.66,1.94148150077216
13.68,1.94234756180334
13.7,1.94323308245396
13.72,1.94413766965637
13.74,1.94506092429109
13.76,1.94600244134559
13.78,1.94696181007506
13.8,1.94793861416503
13.82,1.9489324318958
13.84,1.94994283630859
13.86,1.95096939537346
13.88,1.95201167215878
13.9,1.95306922500225
13.92,1.95414160768353
13.94,1.95522836959817
13.96,1.95632905593298
13.98,1.95744320784269
14,1.95857036262784
14.02,1.95971005391387
14.04,1.96086181183122
14.06,1.9620251631966
14.08,1.96319963169507
14.1,1.96438473806318
14.12,1.96558000027277
14.14,1.96678493371567
14.16,1.96799905138899
14.18,1.96922186408108
14.2,1.970452880558
14.22,1.9716916077505
14.24,1.97293755094139
14.26,1.9741902139532
14.28,1.97544909933621
14.3,1.97671370855654
14.32,1.97798354218448
14.34,1.97925810008276
14.36,1.98053688159488
14.38,1.98181938573333
14.4,1.98310511136757
14.42,1.98439355741189
14.44,1.98568422301287
14.46,1.98697660773651
14.48,1.98827021175487
14.5,1.98956453603223
14.52,1.99085908251065
14.54,1.99215335429481
14.56,1.99344685583623
14.58,1.99473909311658
14.6,1.99602957383016
14.62,1.99731780756548
14.64,1.99860330598578
14.66,1.99988558300849
14.68,2.00116415498354
14.7,2.0024385408705
14.72,2.00370826241435
14.74,2.00497284432005
14.76,2.00623181442554
14.78,2.00748470387342
14.8,2.00873104728097
14.82,2.00997038290862
14.84,2.0112022528268
14.86,2.01242620308097
14.88,2.01364178385496
14.9,2.01484854963237
14.92,2.01604605935616
14.94,2.01723387658618
14.96,2.01841156965475
14.98,2.0195787118201
15,2.02073488141772
15.02,2.02187966200951
15.04,2.02301264253063
15.06,2.02413341743411
15.08,2.0252415868331
15.1,2.02633675664064
15.12,2.02741853870709
15.14,2.02848655095498
15.16,2.02954041751127
15.18,2.03057976883712
15.2,2.03160424185493
15.22,2.03261348007268
15.24,2.03360713370557
15.26,2.03458485979487
15.28,2.03554632232395
15.3,2.03649119233142
15.32,2.03741914802137
15.34,2.03832987487072
15.36,2.03922306573355
15.38,2.04009842094238
15.4,2.04095564840649
15.42,2.04179446370706
15.44,2.04261459018931
15.46,2.04341575905136
15.48,2.04419770943002
15.5,2.04496018848333
15.52,2.0457029514699
15.54,2.04642576182496
15.56,2.04712839123313
15.58,2.04781061969793
15.6,2.04847223560793
15.62,2.04911303579958
15.64,2.04973282561662
15.66,2.0503314189662
15.68,2.05090863837151
15.7,2.05146431502109
15.72,2.05199828881463
15.74,2.05251040840537
15.76,2.0530005312391
15.78,2.05346852358958
15.8,2.05391426059064
15.82,2.05433762626473
15.84,2.05473851354795
15.86,2.05511682431171
15.88,2.05547246938086
15.9,2.05580536854827
15.92,2.05611545058603
15.94,2.05640265325313
15.96,2.05666692329963
15.98,2.05690821646741
16,2.0571264974874
16.02,2.05732174007341
16.04,2.05749392691245
16.06,2.05764304965165
16.08,2.05776910888173
16.1,2.05787211411705
16.12,2.05795208377228
16.14,2.05800904513566
16.16,2.05804303433889
16.18,2.05805409632368
16.2,2.05804228480494
16.22,2.05800766223071
16.24,2.05795029973874
16.26,2.0578702771098
16.28,2.05776768271782
16.3,2.05764261347673
16.32,2.05749517478412
16.34,2.05732548046181
16.36,2.05713365269317
16.38,2.05691982195742
16.4,2.05668412696083
16.42,2.05642671456488
16.44,2.05614773971142
16.46,2.05584736534481
16.48,2.05552576233121
16.5,2.05518310937493
16.52,2.05481959293187
16.54,2.05443540712021
16.56,2.0540307536283
16.58,2.05360584161979
16.6,2.05316088763605
16.62,2.05269611549604
16.64,2.05221175619337
16.66,2.05170804779103
16.68,2.05118523531341
16.7,2.05064357063594
16.72,2.0500833123723
16.74,2.04950472575925
16.76,2.0489080825391
16.78,2.04829366083994
16.8,2.04766174505365
16.82,2.0470126257117
16.84,2.04634659935889
16.86,2.04566396842494
16.88,2.04496504109415
16.9,2.04425013117305
16.92,2.04351955795618
16.94,2.04277364608998
16.96,2.04201272543495
16.98,2.04123713092602
17,2.04044720243129
17.02,2.03964328460912
17.04,2.0388257267637
17.06,2.03799488269907
17.08,2.03715111057175
17.1,2.036294772742
17.12,2.03542623562369
17.14,2.03454586953297
17.16,2.03365404853577
17.18,2.03275115029412
17.2,2.03183755591138
17.22,2.03091364977657
17.24,2.02997981940758
17.26,2.02903645529368
17.28,2.02808395073712
17.3,2.02712270169391
17.32,2.02615310661409
17.34,2.02517556628115
17.36,2.02419048365107
17.38,2.02319826369077
17.4,2.0221993132161
17.42,2.02119404072954
17.44,2.02018285625751
17.46,2.01916617118746
17.48,2.01814439810483
17.5,2.0171179506298
17.52,2.01608724325405
17.54,2.0150526911775
17.56,2.01401471014517
17.58,2.01297371628409
17.6,2.01193012594048
17.62,2.0108843555172
17.64,2.00983682131144
17.66,2.00878793935289
17.68,2.00773812524234
17.7,2.0066877939907
17.72,2.00563735985877
17.74,2.00458723619744
17.76,2.00353783528875
17.78,2.00248956818763
17.8,2.00144284456444
17.82,2.00039807254843
17.84,1.99935565857211
17.86,1.99831600721662
17.88,1.99727952105813
17.9,1.99624660051539
17.92,1.99521764369838
17.94,1.99419304625826
17.96,1.99317320123855
17.98,1.9921584989276
18,1.99114932671257
18.02,1.99014606893472
18.04,1.98914910674628
18.06,1.98815881796881
18.08,1.98717557695323
18.1,1.98619975444138
18.12,1.98523171742944
18.14,1.98427182903295
18.16,1.9833204483537
18.18,1.9823779303485
18.2,1.98144462569972
18.22,1.98052088068794
18.24,1.97960703706642
18.26,1.97870343193772
18.28,1.97781039763232
18.3,1.9769282615894
18.32,1.97605734623974
18.34,1.97519796889087
18.36,1.97435044161439
18.38,1.97351507113565
18.4,1.97269215872566
18.42,1.97188200009545
18.44,1.97108488529268
18.46,1.97030109860087
18.48,1.96953091844089
18.5,1.96877461727506
18.52,1.96803246151377
18.54,1.96730471142458
18.56,1.96659162104402
18.58,1.96589343809186
18.6,1.96521040388817
18.62,1.96454275327294
18.64,1.96389071452843
18.66,1.96325450930428
18.68,1.96263435254526
18.7,1.96203045242191
18.72,1.96144301026387
18.74,1.96087222049602
18.76,1.96031827057755
18.78,1.95978134094372
18.8,1.95926160495059
18.82,1.95875922882256
18.84,1.95827437160288
18.86,1.95780718510694
18.88,1.9573578138786
18.9,1.95692639514935
18.92,1.95651305880047
18.94,1.95611792732806
18.96,1.95574111581114
18.98,1.95538273188256
19,1.95504287570299
19.02,1.95472163993782
19.04,1.95441910973702
19.06,1.95413536271803
19.08,1.95387046895155
19.1,1.95362449095036
19.12,1.95339748366105
19.14,1.95318949445876
19.16,1.95300056314487
19.18,1.95283072194767
19.2,1.9526799955259
19.22,1.95254840097531
19.24,1.95243594783817
19.26,1.9523426381156
19.28,1.95226846628292
19.3,1.95221341930783
19.32,1.95217747667155
19.34,1.95216061039273
19.36,1.95216278505432
19.38,1.95218395783326
19.4,1.9522240785329
19.42,1.9522830896184
19.44,1.95236092625473
19.46,1.95245751634759
19.48,1.95257278058698
19.5,1.95270663249352
19.52,1.95285897846749
19.54,1.95302971784053
19.56,1.95321874292995
19.58,1.95342593909573
19.6,1.95365118480005
19.62,1.95389435166945
19.64,1.95415530455948
19.66,1.95443390162184
19.68,1.95472999437408
19.7,1.95504342777163
19.72,1.95537404028234
19.74,1.95572166396333
19.76,1.9560861245402
19.78,1.95646724148857
19.8,1.95686482811786
19.82,1.9572786916573
19.84,1.95770863334414
19.86,1.95815444851405
19.88,1.9586159266936
19.9,1.95909285169479
19.92,1.95958500171168
19.94,1.96009214941895
19.96,1.96061406207249
19.98,1.96115050161179
20,1.96170122476428
20.02,1.96226598315146
20.04,1.96284452339682
20.06,1.96343658723545
20.08,1.96404191162534
20.1,1.96466022886042
20.12,1.96529126668499
20.14,1.9659347484099
20.16,1.96659039303008
20.18,1.96725791534356
20.2,1.96793702607191
20.22,1.96862743198201
20.24,1.96932883600908
20.26,1.970040937381
20.28,1.97076343174381
20.3,1.97149601128836
20.32,1.97223836487804
20.34,1.97299017817754
20.36,1.97375113378264
20.38,1.97452091135087
20.4,1.97529918773313
20.42,1.97608563710608
20.44,1.97687993110532
20.46,1.97768173895931
20.48,1.97849072762396
20.5,1.9793065619178
20.52,1.98012890465777
20.54,1.98095741679543
20.56,1.98179175755378
20.58,1.98263158456426
20.6,1.98347655400432
20.62,1.98432632073513
20.64,1.98518053843957
20.66,1.98603885976045
20.68,1.98690093643878
20.7,1.98776641945219
20.72,1.98863495915332
20.74,1.98950620540822
20.76,1.99037980773459
20.78,1.99125541543998
20.8,1.99213267775975
20.82,1.99301124399474
20.84,1.99389076364872
20.86,1.99477088656544
20.88,1.99565126306527
20.9,1.99653154408144
20.92,1.99741138129567
20.94,1.99829042727336
20.96,1.99916833559806
20.98,2.00004476100535
21,2.00091935951595
21.02,2.00179178856813
21.04,2.00266170714924
21.06,2.00352877592642
21.08,2.00439265737636
21.1,2.00525301591413
21.12,2.00610951802101
21.14,2.0069618323712
21.16,2.00780962995748
21.18,2.00865258421571
21.2,2.00949037114811
21.22,2.01032266944531
21.24,2.01114916060713
21.26,2.01196952906196
21.28,2.01278346228485
21.3,2.01359065091413
21.32,2.01439078886655
21.34,2.01518357345095
21.36,2.01596870548038
21.38,2.01674588938262
21.4,2.01751483330905
21.42,2.0182752492419
21.44,2.0190268530998
21.46,2.01976936484147
21.48,2.02050250856784
21.5,2.02122601262212
21.52,2.0219396096882
21.54,2.02264303688707
21.56,2.02333603587134
21.58,2.02401835291781
21.6,2.02468973901806
21.62,2.02534994996699
21.64,2.02599874644938
21.66,2.02663589412426
21.68,2.02726116370732
21.7,2.02787433105102
21.72,2.0284751772227
21.74,2.02906348858036
21.76,2.02963905684633
21.78,2.03020167917863
21.8,2.03075115824013
21.82,2.03128730226537
21.84,2.03180992512509
21.86,2.03231884638845
21.88,2.0328138913829
21.9,2.03329489125167
21.92,2.03376168300885
21.94,2.03421410959214
21.96,2.03465201991312
21.98,2.03507526890513
22,2.03548371756865
22.02,2.03587723301428
22.04,2.03625568850321
22.06,2.03661896348522
22.08,2.03696694363419
22.1,2.03729952088111
22.12,2.03761659344455
22.14,2.03791806585865
22.16,2.03820384899859
22.18,2.03847386010347
22.2,2.03872802279674
22.22,2.03896626710401
22.24,2.03918852946841
22.26,2.03939475276333
22.28,2.03958488630266
22.3,2.03975888584849
22.32,2.03991671361626
22.34,2.04005833827737
22.36,2.04018373495928
22.38,2.04029288524307
22.4,2.04038577715846
22.42,2.04046240517636
22.44,2.04052277019887
22.46,2.04056687954679
22.48,2.04059474694467
22.5,2.04060639250334
22.52,2.04060184269998
22.54,2.04058113035579
22.56,2.04054429461111
22.58,2.04049138089822
22.6,2.04042244091166
22.62,2.04033753257618
22.64,2.04023672001231
22.66,2.04012007349954
22.68,2.0399876694372
22.7,2.03983959030296
22.72,2.0396759246091
22.74,2.03949676685643
22.76,2.03930221748595
22.78,2.03909238282835
22.8,2.03886737505121
22.82,2.03862731210404
22.84,2.03837231766117
22.86,2.03810252106248
22.88,2.03781805725205
22.9,2.03751906671469
22.92,2.03720569541041
22.94,2.03687809470693
22.96,2.03653642131014
22.98,2.03618083719257
23,2.03581150952001
23.02,2.03542861057616
23.04,2.0350323176854
23.06,2.03462281313385
23.08,2.03420028408841
23.1,2.03376492251429
23.12,2.03331692509057
23.14,2.03285649312425
23.16,2.03238383246253
23.18,2.03189915340351
23.2,2.03140267060534
23.22,2.03089460299371
23.24,2.030375173668
23.26,2.0298446098058
23.28,2.02930314256615
23.3,2.02875100699123
23.32,2.02818844190691
23.34,2.02761568982177
23.36,2.02703299682504
23.38,2.02644061248321
23.4,2.02583878973553
23.42,2.02522778478832
23.44,2.0246078570082
23.46,2.02397926881434
23.48,2.02334228556958
23.5,2.02269717547068
23.52,2.02204420943767
23.54,2.02138366100223
23.56,2.02071580619536
23.58,2.02004092343418
23.6,2.01935929340803
23.62,2.01867119896391
23.64,2.01797692499123
23.66,2.01727675830596
23.68,2.01657098753429
23.7,2.01585990299571
23.72,2.01514379658571
23.74,2.01442296165797
23.76,2.01369769290628
23.78,2.01296828624611
23.8,2.01223503869587
23.82,2.01149824825803
23.84,2.01075821379995
23.86,2.01001523493469
23.88,2.00926961190169
23.9,2.00852164544738
23.92,2.00777163670584
23.94,2.00701988707955
23.96,2.00626669812015
23.98,2.00551237140942
24,2.00475720844047
24.02,2.00400151049908
24.04,2.00324557854543
24.06,2.00248971309613
24.08,2.00173421410659
24.1,2.00097938085387
24.12,2.00022551181993
24.14,1.99947290457554
24.16,1.99872185566452
24.18,1.99797266048882
24.2,1.99722561319408
24.22,1.99648100655597
24.24,1.99573913186721
24.26,1.99500027882542
24.28,1.99426473542175
24.3,1.99353278783037
24.32,1.9928047202989
24.34,1.99208081503975
24.36,1.99136135212245
24.38,1.99064660936705
24.4,1.98993686223852
24.42,1.98923238374227
24.44,1.98853344432089
24.46,1.98784031175196
24.48,1.98715325104716
24.5,1.98647252435261
24.52,1.98579839085052
24.54,1.98513110666214
24.56,1.98447092475213
24.58,1.98381809483427
24.6,1.98317286327866
24.62,1.98253547302038
24.64,1.9819061634696
24.66,1.98128517042334
24.68,1.98067272597868
24.7,1.98006905844762
24.72,1.97947439227361
24.74,1.97888894794968
24.76,1.97831294193829
24.78,1.97774658659288
24.8,1.9771900900812
24.82,1.97664365631038
24.84,1.97610748485381
24.86,1.97558177087988
24.88,1.97506670508249
24.9,1.97456247361353
24.92,1.97406925801719
24.94,1.97358723516622
24.96,1.97311657720012
24.98,1.9726574514653
25,1.97221002045726
25.02,1.97177444176468
25.04,1.97135086801561
25.06,1.9709394468257
25.08,1.97054032074845
25.1,1.97015362722752
25.12,1.96977949855121
25.14,1.96941806180892
25.16,1.96906943884985
25.18,1.96873374624374
25.2,1.9684110952438
25.22,1.96810159175175
25.24,1.96780533628506
25.26,1.96752242394632
25.28,1.96725294439488
25.3,1.96699698182052
25.32,1.96675461491947
25.34,1.96652591687254
25.36,1.96631095532548
25.38,1.96610979237157
25.4,1.96592248453633
25.42,1.96574908276461
25.44,1.96558963240973
25.46,1.96544417322491
25.48,1.96531273935694
25.5,1.96519535934202
25.52,1.96509205610382
25.54,1.96500284695377
25.56,1.96492774359355
25.58,1.96486675211977
25.6,1.96481987303085
25.62,1.96478710123608
25.64,1.96476842606694
25.66,1.96476383129045
25.68,1.96477329512482
25.7,1.96479679025721
25.72,1.9648342838636
25.74,1.96488573763085
25.76,1.96495110778086
25.78,1.96503034509685
25.8,1.9651233949517
25.82,1.96523019733842
25.84,1.9653506869027
25.86,1.9654847929774
25.88,1.96563243961924
25.9,1.96579354564734
25.92,1.96596802468391
25.94,1.9661557851968
25.96,1.96635673054406
25.98,1.96657075902045
26,1.96679776390584
26.02,1.96703763351553
26.04,1.96729025125242
26.06,1.96755549566103
26.08,1.96783324048335
26.1,1.96812335471654
26.12,1.96842570267229
26.14,1.96874014403806
26.16,1.96906653393993
26.18,1.9694047230072
26.2,1.9697545574387
26.22,1.97011587907063
26.24,1.97048852544606
26.26,1.97087232988608
26.28,1.97126712156238
26.3,1.97167272557139
26.32,1.97208896300998
26.34,1.97251565105248
26.36,1.97295260302924
26.38,1.97339962850651
26.4,1.97385653336769
26.42,1.97432311989593
26.44,1.97479918685796
26.46,1.97528452958925
26.48,1.97577894008029
26.5,1.97628220706413
26.52,1.97679411610503
26.54,1.97731444968824
26.56,1.97784298731078
26.58,1.97837950557337
26.6,1.97892377827327
26.62,1.97947557649807
26.64,1.98003466872046
26.66,1.98060082089387
26.68,1.98117379654888
26.7,1.98175335689053
26.72,1.98233926089631
26.74,1.98293126541495
26.76,1.98352912526583
26.78,1.98413259333907
26.8,1.98474142069619
26.82,1.9853553566714
26.84,1.98597414897333
26.86,1.98659754378728
26.88,1.98722528587792
26.9,1.9878571186924
26.92,1.98849278446374
26.94,1.98913202431466
26.96,1.98977457836157
26.98,1.99042018581888
27,1.99106858510345
27.02,1.99171951393921
27.04,1.99237270946189
27.06,1.99302790832386
27.08,1.99368484679889
27.1,1.99434326088703
27.12,1.99500288641934
27.14,1.99566345916256
27.16,1.99632471492366
27.18,1.99698638965416
27.2,1.99764821955429
27.22,1.99830994117687
27.24,1.99897129153088
27.26,1.9996320081847
27.28,2.00029182936896
27.3,2.00095049407902
27.32,2.00160774217691
27.34,2.00226331449283
27.36,2.00291695292612
27.38,2.00356840054558
27.4,2.0042174016893
27.42,2.0048637020637
27.44,2.00550704884199
27.46,2.00614719076181
27.48,2.00678387822221
27.5,2.00741686337971
27.52,2.00804590024362
27.54,2.00867074477042
27.56,2.00929115495725
27.58,2.00990689093448
27.6,2.01051771505725
27.62,2.01112339199604
27.64,2.01172368882613
27.66,2.01231837511606
27.68,2.01290722301489
27.7,2.01349000733839
27.72,2.01406650565394
27.74,2.01463649836435
27.76,2.01519976879035
27.78,2.01575610325179
27.8,2.0163052911476
27.82,2.0168471250344
27.84,2.01738140070367
27.86,2.01790791725765
27.88,2.01842647718373
27.9,2.01893688642742
27.92,2.01943895446388
27.94,2.01993249436787
27.96,2.02041732288227
27.98,2.02089326048496
28,2.02136013145423
28.02,2.0218177639325
28.04,2.02226598998846
28.06,2.02270464567756
28.08,2.02313357110087
28.1,2.0235526104622
28.12,2.02396161212355
28.14,2.02436042865888
28.16,2.024748916906
28.18,2.02512693801687
28.2,2.02549435750603
28.22,2.02585104529723
28.24,2.02619687576829
28.26,2.02653172779412
28.28,2.02685548478792
28.3,2.02716803474048
28.32,2.02746927025765
28.34,2.02775908859597
28.36,2.02803739169634
28.38,2.02830408621583
28.4,2.02855908355757
28.42,2.02880229989877
28.44,2.02903365621675
28.46,2.02925307831304
28.48,2.02946049683561
28.5,2.0296558472991
28.52,2.02983907010308
28.54,2.03001011054843
28.56,2.03016891885168
28.58,2.03031545015744
28.6,2.03044966454888
28.62,2.03057152705618
28.64,2.03068100766306
28.66,2.03077808131139
28.68,2.0308627279037
28.7,2.03093493230392
28.72,2.03099468433595
28.74,2.03104197878046
28.76,2.03107681536964
28.78,2.03109919877999
28.8,2.03110913862324
28.82,2.03110664943528
28.84,2.0310917506632
28.86,2.03106446665033
28.88,2.03102482661951
28.9,2.03097286465431
28.92,2.03090861967848
28.94,2.0308321354334
28.96,2.03074346045378
28.98,2.03064264804144
29,2.03052975623721
29.02,2.03040484779111
29.04,2.03026799013059
29.06,2.03011925532706
29.08,2.02995872006057
29.1,2.02978646558281
29.12,2.02960257767823
29.14,2.02940714662355
29.16,2.02920026714547
29.18,2.02898203837674
29.2,2.02875256381051
29.22,2.02851195125305
29.24,2.02826031277482
29.26,2.02799776465994
29.28,2.02772442735407
29.3,2.0274404254107
29.32,2.0271458874359
29.34,2.02684094603158
29.36,2.02652573773721
29.38,2.0262004029701
29.4,2.02586508596419
29.42,2.0255199347075
29.44,2.02516510087811
29.46,2.02480073977879
29.48,2.02442701027033
29.5,2.0240440747035
29.52,2.02365209884978
29.54,2.02325125183083
29.56,2.02284170604669
29.58,2.02242363710284
29.6,2.02199722373608
29.62,2.02156264773927
29.64,2.02112009388497
29.66,2.02066974984802
29.68,2.0202118061271
29.7,2.01974645596522
29.72,2.01927389526933
29.74,2.01879432252889
29.76,2.01830793873363
29.78,2.01781494729039
29.8,2.01731555393911
29.82,2.01680996666803
29.84,2.01629839562817
29.86,2.01578105304695
29.88,2.01525815314127
29.9,2.01472991202979
29.92,2.0141965476447
29.94,2.01365827964274
29.96,2.01311532931587
29.98,2.0125679195012
30,2.01201627449063


==> Figures_tex/Data/x7.csv <==
t,e
0,1.9552100420411
0.02,1.95520991746202
0.04,1.95520945128681
0.06,1.95520836311294
0.08,1.95520633536748
0.1,1.95520303691259
0.12,1.95519814424784
0.14,1.95519136049714
0.16,1.95518243235038
0.18,1.95517116511497
0.2,1.95515743601806
0.22,1.95514120588811
0.24,1.95512252933307
0.26,1.95510156352247
0.28,1.95507857567156
0.3,1.95505394931772
0.32,1.95502818947196
0.34,1.95500192672193
0.36,1.95497592035703
0.38,1.95495106058098
0.4,1.95492836987264
0.42,1.9549090035516
0.44,1.95489424960143
0.46,1.95488552780008
0.48,1.95488438820399
0.5,1.95489250902984
0.52,1.95491169397515
0.54,1.9549438690174
0.56,1.95499107872862
0.58,1.95505548214131
0.6,1.95513934819958
0.62,1.95524505082797
0.64,1.95537506364927
0.66,1.95553195438126
0.68,1.95571837894125
0.7,1.95593707528618
0.72,1.95619085701522
0.74,1.95648260676073
0.76,1.95681526939265
0.78,1.9571918450606
0.8,1.95761538209712
0.82,1.95808896980474
0.84,1.95861573114891
0.86,1.959198815378
0.88,1.95984139059093
0.9,1.96054663627236
0.92,1.96131773581461
0.94,1.96215786904488
0.96,1.9630702047756
0.98,1.96405789339522
1,1.96512405951592
1.02,1.96627179469433
1.04,1.96750415024025
1.06,1.96882413012835
1.08,1.97023468402654
1.1,1.97173870045454
1.12,1.97333900008521
1.14,1.97503832920081
1.16,1.9768393533155
1.18,1.97874465097492
1.2,1.98075670774294
1.22,1.98287791038507
1.24,1.98511054125751
1.26,1.98745677290986
1.28,1.98991866290942
1.3,1.99249814889379
1.32,1.99519704385837
1.34,1.99801703168444
1.36,2.00095966291317
1.38,2.00402635076999
1.4,2.00721836744352
1.42,2.01053684062245
1.44,2.01398275029338
1.46,2.01755692580183
1.48,2.02126004317849
1.5,2.02509262273183
1.52,2.02905502690801
1.54,2.03314745841832
1.56,2.037369958634
1.58,2.04172240624794
1.6,2.04620451620186
1.62,2.0508158388778
1.64,2.05555575955165
1.66,2.06042349810657
1.68,2.06541810900343
1.7,2.07053848150507
1.72,2.07578334015109
1.74,2.08115124547898
1.76,2.08664059498772
1.78,2.09224962433916
1.8,2.09797640879239
1.82,2.10381886486605
1.84,2.10977475222315
1.86,2.11584167577294
1.88,2.1220170879837
1.9,2.12829829140069
1.92,2.13468244136273
1.94,2.14116654891104
1.96,2.14774748388377
1.98,2.15442197818922
2,2.161186629251
2.02,2.16803790361787
2.04,2.17497214073126
2.06,2.18198555684296
2.08,2.18907424907574
2.1,2.1962341996194
2.12,2.20346128005469
2.14,2.21075125579759
2.16,2.21809979065629
2.18,2.22550245149334
2.2,2.23295471298517
2.22,2.24045196247148
2.24,2.2479895048869
2.26,2.25556256776719
2.28,2.26316630632247
2.3,2.27079580857009
2.32,2.27844610051942
2.34,2.28611215140145
2.36,2.29378887893562
2.38,2.30147115462684
2.4,2.30915380908535
2.42,2.3168316373626
2.44,2.32449940429599
2.46,2.33215184985573
2.48,2.33978369448716
2.5,2.34738964444183
2.52,2.35496439709098
2.54,2.36250264621509
2.56,2.36999908726325
2.58,2.37744842257653
2.6,2.38484536656923
2.62,2.39218465086255
2.64,2.39946102936497
2.66,2.40666928329404
2.68,2.41380422613441
2.7,2.42086070852696
2.72,2.42783362308431
2.74,2.43471790912795
2.76,2.44150855734253
2.78,2.44820061434294
2.8,2.45478918715018
2.82,2.46126944757194
2.84,2.46763663648421
2.86,2.47388606801034
2.88,2.48001313359413
2.9,2.48601330596381
2.92,2.49188214298387
2.94,2.49761529139189
2.96,2.50320849041778
2.98,2.50865757528301
3,2.51395848057741
3.02,2.51910724351162
3.04,2.52410000704325
3.06,2.52893302287494
3.08,2.53360265432286
3.1,2.53810537905425
3.12,2.54243779169283
3.14,2.54659660629097
3.16,2.5505786586679
3.18,2.55438090861311
3.2,2.55800044195456
3.22,2.56143447249125
3.24,2.56468034378993
3.26,2.56773553084593
3.28,2.57059764160825
3.3,2.57326441836899
3.32,2.57573373901771
3.34,2.57800361816109
3.36,2.58007220810866
3.38,2.58193779972529
3.4,2.58359882315149
3.42,2.58505384839246
3.44,2.58630158577709
3.46,2.5873408862883
3.48,2.58817074176593
3.5,2.58879028498393
3.52,2.58919878960321
3.54,2.58939567000211
3.56,2.58938048098613
3.58,2.58915291737895
3.6,2.58871281349671
3.62,2.58806014250749
3.64,2.58719501567846
3.66,2.58611768151264
3.68,2.5848285247778
3.7,2.58332806542966
3.72,2.5816169574322
3.74,2.57969598747712
3.76,2.57756607360545
3.78,2.57522826373367
3.8,2.57268373408708
3.82,2.56993378754312
3.84,2.5669798518875
3.86,2.56382347798571
3.88,2.560466337873
3.9,2.55691022276545
3.92,2.55315704099519
3.94,2.54920881587253
3.96,2.54506768347809
3.98,2.54073589038769
4,2.53621579133307
4.02,2.53150984680136
4.04,2.52662062057633
4.06,2.52155077722422
4.08,2.51630307952738
4.1,2.51088038586841
4.12,2.50528564756802
4.14,2.4995219061793
4.16,2.4935922907416
4.18,2.48750001499673
4.2,2.48124837457052
4.22,2.47484074412258
4.24,2.46828057446709
4.26,2.46157138966757
4.28,2.45471678410831
4.3,2.44772041954533
4.32,2.44058602213961
4.34,2.43331737947529
4.36,2.42591833756555
4.38,2.41839279784878
4.4,2.41074471417768
4.42,2.40297808980389
4.44,2.39509697436056
4.46,2.38710546084549
4.48,2.37900768260718
4.5,2.37080781033617
4.52,2.36251004906412
4.54,2.35411863517276
4.56,2.34563783341514
4.58,2.33707193395118
4.6,2.32842524939982
4.62,2.31970211190973
4.64,2.31090687025076
4.66,2.30204388692787
4.68,2.29311753531975
4.7,2.28413219684376
4.72,2.2750922581491
4.74,2.26600210833998
4.76,2.25686613623042
4.78,2.24768872763234
4.8,2.23847426267852
4.82,2.22922711318197
4.84,2.21995164003316
4.86,2.21065219063639
4.88,2.20133309638691
4.9,2.19199867018975
4.92,2.18265320402177
4.94,2.17330096653792
4.96,2.16394620072283
4.98,2.15459312158888
5,2.14524591392163
5.02,2.13590873007363
5.04,2.12658568780742
5.06,2.11728086818855
5.08,2.10799831352947
5.1,2.09874202538484
5.12,2.08951596259909
5.14,2.08032403940663
5.16,2.07117012358554
5.18,2.06205803466484
5.2,2.05299154218618
5.22,2.04397436402006
5.24,2.03501016473704
5.26,2.0261025540342
5.28,2.01725508521704
5.3,2.00847125373715
5.32,1.99975449578559
5.34,1.99110818694224
5.36,1.9825356408811
5.38,1.97404010813157
5.4,1.96562477489556
5.42,1.95729276192061
5.44,1.94904712342855
5.46,1.94089084609984
5.48,1.93282684811319
5.5,1.92485797824032
5.52,1.91698701499548
5.54,1.90921666583962
5.56,1.9015495664385
5.58,1.89398827997477
5.6,1.88653529651326
5.62,1.87919303241925
5.64,1.87196382982903
5.66,1.86484995617252
5.68,1.85785360374709
5.7,1.85097688934221
5.72,1.84422185391433
5.74,1.83759046231124
5.76,1.8310846030454
5.78,1.82470608811545
5.8,1.81845665287533
5.82,1.81233795595015
5.84,1.80635157919825
5.86,1.80049902771849
5.88,1.7947817299022
5.9,1.78920103752882
5.92,1.78375822590457
5.94,1.77845449404327
5.96,1.77329096488838
5.98,1.76826868557564
6,1.76338862773519
6.02,1.75865168783248
6.04,1.75405868754703
6.06,1.74961037418812
6.08,1.74530742114656
6.1,1.74115042838159
6.12,1.73713992294203
6.14,1.73327635952077
6.16,1.72956012104159
6.18,1.72599151927754
6.2,1.72257079549974
6.22,1.71929812115594
6.24,1.71617359857756
6.26,1.71319726171464
6.28,1.7103690768975
6.3,1.70768894362423
6.32,1.70515669537325
6.34,1.70277210043972
6.36,1.70053486279513
6.38,1.698444622969
6.4,1.69650095895179
6.42,1.69470338711823
6.44,1.69305136316991
6.46,1.69154428309651
6.48,1.69018148415453
6.5,1.68896224586285
6.52,1.68788579101402
6.54,1.68695128670059
6.56,1.6861578453555
6.58,1.68550452580571
6.6,1.68499033433827
6.62,1.68461422577788
6.64,1.68437510457525
6.66,1.68427182590533
6.68,1.68430319677467
6.7,1.68446797713707
6.72,1.68476488101685
6.74,1.68519257763878
6.76,1.68574969256411
6.78,1.68643480883178
6.8,1.68724646810427
6.82,1.68818317181717
6.84,1.68924338233192
6.86,1.69042552409095
6.88,1.69172798477456
6.9,1.69314911645887
6.92,1.69468723677422
6.94,1.69634063006337
6.96,1.69810754853882
6.98,1.69998621343873
7,1.70197481618082
7.02,1.70407151951364
7.04,1.70627445866466
7.06,1.7085817424847
7.08,1.710991454588
7.1,1.71350165448762
7.12,1.71611037872552
7.14,1.71881564199683
7.16,1.72161543826796
7.18,1.72450774188793
7.2,1.72749050869257
7.22,1.73056167710117
7.24,1.73371916920507
7.26,1.73696089184793
7.28,1.74028473769706
7.3,1.74368858630579
7.32,1.74717030516609
7.34,1.75072775075154
7.36,1.75435876954986
7.38,1.75806119908512
7.4,1.76183286892903
7.42,1.76567160170106
7.44,1.76957521405725
7.46,1.77354151766731
7.48,1.77756832017981
7.5,1.78165342617523
7.52,1.78579463810654
7.54,1.78998975722734
7.56,1.79423658450704
7.58,1.79853292153311
7.6,1.80287657140022
7.62,1.80726533958592
7.64,1.81169703481295
7.66,1.81616946989781
7.68,1.82068046258561
7.7,1.82522783637105
7.72,1.82980942130534
7.74,1.83442305478902
7.76,1.83906658235065
7.78,1.84373785841111
7.8,1.84843474703364
7.82,1.8531551226594
7.84,1.8578968708286
7.86,1.86265788888711
7.88,1.86743608667847
7.9,1.8722293872214
7.92,1.87703572737265
7.94,1.88185305847526
7.96,1.88667934699219
7.98,1.8915125751254
8,1.89635074142022
8.02,1.90119186135525
8.04,1.90603396791763
8.06,1.91087511216383
8.08,1.91571336376587
8.1,1.92054681154326
8.12,1.92537356398031
8.14,1.93019174972934
8.16,1.93499951809943
8.18,1.93979503953106
8.2,1.94457650605657
8.22,1.94934213174655
8.24,1.95409015314224
8.26,1.9588188296741
8.28,1.96352644406642
8.3,1.9682113027284
8.32,1.97287173613141
8.34,1.97750609917293
8.36,1.98211277152688
8.38,1.98669015798079
8.4,1.99123668875966
8.42,1.99575081983684
8.44,2.00023103323182
8.46,2.00467583729527
8.48,2.00908376698129
8.5,2.01345338410703
8.52,2.01778327759989
8.54,2.02207206373235
8.56,2.02631838634447
8.58,2.03052091705443
8.6,2.03467835545703
8.62,2.03878942931031
8.64,2.04285289471058
8.66,2.04686753625577
8.68,2.0508321671974
8.7,2.05474562958129
8.72,2.058606794377
8.74,2.06241456159639
8.76,2.06616786040117
8.78,2.06986564919979
8.8,2.0735069157337
8.82,2.0770906771531
8.84,2.08061598008246
8.86,2.08408190067573
8.88,2.08748754466162
8.9,2.09083204737887
8.92,2.09411457380179
8.94,2.09733431855617
8.96,2.10049050592572
8.98,2.10358238984902
9,2.10660925390744
9.02,2.10957041130379
9.04,2.11246520483217
9.06,2.11529300683886
9.08,2.11805321917462
9.1,2.12074527313842
9.12,2.12336862941272
9.14,2.12592277799052
9.16,2.12840723809413
9.18,2.1308215580861
9.2,2.13316531537206
9.22,2.13543811629589
9.24,2.13763959602723
9.26,2.13976941844147
9.28,2.14182727599229
9.3,2.14381288957701
9.32,2.1457260083947
9.34,2.14756640979737
9.36,2.14933389913409
9.38,2.15102830958848
9.4,2.15264950200944
9.42,2.15419736473531
9.44,2.15567181341162
9.46,2.15707279080254
9.48,2.15840026659603
9.5,2.15965423720298
9.52,2.16083472555028
9.54,2.16194178086809
9.56,2.16297547847126
9.58,2.16393591953513
9.6,2.1648232308658
9.62,2.16563756466486
9.64,2.16637909828888
9.66,2.1670480340036
9.68,2.16764459873299
9.7,2.1681690438033
9.72,2.16862164468215
9.74,2.16900270071281
9.76,2.16931253484373
9.78,2.16955149335348
9.8,2.16971994557108
9.82,2.169818283592
9.84,2.16984692198971
9.86,2.16980629752308
9.88,2.16969686883959
9.9,2.16951911617451
9.92,2.16927354104609
9.94,2.16896066594692
9.96,2.16858103403154
9.98,2.16813520880032
10,2.16762377377981
10.02,2.16704733219958
10.04,2.16640650666563
10.06,2.1657019388306
10.08,2.1649342890606
10.1,2.16410423609908
10.12,2.16321247672757
10.14,2.16225972542349
10.16,2.16124671401514
10.18,2.1601741913339
10.2,2.15904292286375
10.22,2.15785369038822
10.24,2.15660729163487
10.26,2.15530453991733
10.28,2.15394626377499
10.3,2.15253330661059
10.32,2.1510665263255
10.34,2.14954679495313
10.36,2.14797499829021
10.38,2.14635203552637
10.4,2.14467881887179
10.42,2.14295627318324
10.44,2.14118533558854
10.46,2.1393669551094
10.48,2.137502092283
10.5,2.13559171878209
10.52,2.13363681703389
10.54,2.13163837983793
10.56,2.1295974099827
10.58,2.12751491986138
10.6,2.12539193108673
10.62,2.12322947410512
10.64,2.12102858780995
10.66,2.11879031915434
10.68,2.11651572276342
10.7,2.11420586054618
10.72,2.11186180130689
10.74,2.10948462035643
10.76,2.10707539912333
10.78,2.10463522476488
10.8,2.1021651897782
10.82,2.09966639161146
10.84,2.09713993227532
10.86,2.09458691795473
10.88,2.0920084586211
10.9,2.08940566764496
10.92,2.08677966140929
10.94,2.08413155892346
10.96,2.08146248143803
10.98,2.07877355206039
11,2.0760658953714
11.02,2.07334063704305
11.04,2.0705989034574
11.06,2.06784182132662
11.08,2.06507051731457
11.1,2.06228611765963
11.12,2.05948974779928
11.14,2.05668253199614
11.16,2.05386559296586
11.18,2.05104005150682
11.2,2.0482070261317
11.22,2.0453676327011
11.24,2.04252298405934
11.26,2.03967418967233
11.28,2.03682235526784
11.3,2.03396858247818
11.32,2.03111396848525
11.34,2.0282596056683
11.36,2.0254065812543
11.38,2.02255597697108
11.4,2.01970886870332
11.42,2.01686632615155
11.44,2.01402941249408
11.46,2.01119918405217
11.48,2.00837668995838
11.5,2.0055629718282
11.52,2.00275906343514
11.54,1.99996599038927
11.56,1.99718476981933
11.58,1.99441641005858
11.6,1.99166191033426
11.62,1.98892226046103
11.64,1.98619844053826
11.66,1.98349142065135
11.68,1.98080216057708
11.7,1.97813160949323
11.72,1.97548070569239
11.74,1.97285037630009
11.76,1.97024153699742
11.78,1.96765509174803
11.8,1.9650919325298
11.82,1.96255293907112
11.84,1.96003897859183
11.86,1.95755090554908
11.88,1.95508956138794
11.9,1.95265577429702
11.92,1.95025035896903
11.94,1.94787411636652
11.96,1.94552783349264
11.98,1.94321228316724
12,1.94092822380811
12.02,1.93867639921769
12.04,1.93645753837508
12.06,1.93427235523356
12.08,1.93212154852363
12.1,1.93000580156157
12.12,1.92792578206372
12.14,1.92588214196639
12.16,1.92387551725148
12.18,1.92190652777796
12.2,1.91997577711912
12.22,1.91808385240576
12.24,1.91623132417522
12.26,1.9144187462265
12.28,1.91264665548128
12.3,1.91091557185106
12.32,1.90922599811035
12.34,1.90757841977601
12.36,1.90597330499273
12.38,1.90441110442471
12.4,1.90289225115353
12.42,1.90141716058234
12.44,1.89998623034619
12.46,1.89859984022882
12.48,1.8972583520856
12.5,1.89596210977296
12.52,1.89471143908403
12.54,1.89350664769077
12.56,1.8923480250924
12.58,1.89123584257023
12.6,1.89017035314895
12.62,1.88915179156425
12.64,1.88818037423691
12.66,1.88725629925323
12.68,1.88637974635197
12.7,1.88555087691763
12.72,1.88476983398014
12.74,1.88403674222097
12.76,1.88335170798564
12.78,1.88271481930255
12.8,1.88212614590827
12.82,1.88158573927905
12.84,1.88109363266881
12.86,1.8806498411533
12.88,1.88025436168064
12.9,1.87990717312811
12.92,1.87960823636513
12.94,1.87935749432249
12.96,1.87915487206776
12.98,1.8790002768868
13,1.8788935983714
13.02,1.87883470851304
13.04,1.87882346180257
13.06,1.87885969533595
13.08,1.87894322892595
13.1,1.87907386521966
13.12,1.87925138982194
13.14,1.87947557142459
13.16,1.8797461619413
13.18,1.88006289664831
13.2,1.88042549433062
13.22,1.88083365743387
13.24,1.88128707222165
13.26,1.88178540893828
13.28,1.88232832197701
13.3,1.88291545005349
13.32,1.88354641638448
13.34,1.88422082887176
13.36,1.88493828029113
13.38,1.88569834848645
13.4,1.88650059656861
13.42,1.88734457311938
13.44,1.88822981240002
13.46,1.88915583456469
13.48,1.89012214587839
13.5,1.89112823893945
13.52,1.89217359290657
13.54,1.89325767373009
13.56,1.89437993438763
13.58,1.89553981512388
13.6,1.8967367436945
13.62,1.89797013561396
13.64,1.89923939440736
13.66,1.900543911866
13.68,1.90188306830667
13.7,1.9032562328345
13.72,1.90466276360944
13.74,1.90610200811596
13.76,1.90757330343618
13.78,1.90907597652615
13.8,1.9106093444952
13.82,1.9121727148883
13.84,1.91376538597122
13.86,1.91538664701855
13.88,1.9170357786043
13.9,1.91871205289504
13.92,1.92041473394553
13.94,1.92214307799655
13.96,1.92389633377503
13.98,1.92567374279628
14,1.92747453966804
14.02,1.92929795239659
14.04,1.93114320269445
14.06,1.93300950628975
14.08,1.93489607323714
14.1,1.93680210823
14.12,1.93872681091404
14.14,1.94066937620193
14.16,1.94262899458908
14.18,1.94460485247019
14.2,1.94659613245675
14.22,1.94860201369511
14.24,1.95062167218514
14.26,1.95265428109932
14.28,1.95469901110216
14.3,1.95675503066979
14.32,1.95882150640967
14.34,1.96089760338018
14.36,1.96298248541017
14.38,1.96507531541811
14.4,1.96717525573087
14.42,1.96928146840206
14.44,1.97139311552966
14.46,1.97350935957286
14.48,1.97562936366815
14.5,1.97775229194431
14.52,1.97987730983636
14.54,1.98200358439825
14.56,1.98413028461426
14.58,1.98625658170889
14.6,1.98838164945527
14.62,1.99050466448181
14.64,1.9926248065771
14.66,1.99474125899293
14.68,1.99685320874526
14.7,1.99895984691309
14.72,2.00106036893514
14.74,2.00315397490411
14.76,2.00523986985855
14.78,2.00731726407223
14.8,2.00938537334073
14.82,2.01144341926544
14.84,2.01349062953454
14.86,2.01552623820115
14.88,2.01754948595837
14.9,2.01955962041113
14.92,2.0215558963449
14.94,2.02353757599094
14.96,2.02550392928815
14.98,2.02745423414142
15,2.02938777667634
15.02,2.03130385149015
15.04,2.03320176189897
15.06,2.03508082018109
15.08,2.03694034781632
15.1,2.03877967572123
15.12,2.04059814448037
15.14,2.04239510457315
15.16,2.04416991659651
15.18,2.04592195148321
15.2,2.04765059071564
15.22,2.04935522653518
15.24,2.05103526214693
15.26,2.05269011191978
15.28,2.05431920158185
15.3,2.055921968411
15.32,2.05749786142065
15.34,2.05904634154059
15.36,2.06056688179285
15.38,2.06205896746257
15.4,2.06352209626378
15.42,2.06495577850006
15.44,2.06635953722001
15.46,2.06773290836747
15.48,2.06907544092655
15.5,2.07038669706124
15.52,2.07166625224972
15.54,2.07291369541326
15.56,2.07412862903968
15.58,2.07531066930133
15.6,2.07645944616756
15.62,2.07757460351171
15.64,2.07865579921241
15.66,2.07970270524943
15.68,2.0807150077938
15.7,2.08169240729235
15.72,2.08263461854655
15.74,2.08354137078573
15.76,2.08441240773454
15.78,2.08524748767471
15.8,2.08604638350114
15.82,2.08680888277223
15.84,2.08753478775444
15.86,2.08822391546116
15.88,2.08887609768583
15.9,2.08949118102929
15.92,2.0900690269214
15.94,2.09060951163693
15.96,2.09111252630574
15.98,2.09157797691717
16,2.09200578431876
16.02,2.09239588420934
16.04,2.09274822712626
16.06,2.09306277842718
16.08,2.09333951826598
16.1,2.09357844156325
16.12,2.09377955797103
16.14,2.09394289183205
16.16,2.0940684821334
16.18,2.0941563824547
16.2,2.09420666091073
16.22,2.09421940008867
16.24,2.0941946969799
16.26,2.09413266290642
16.28,2.09403342344191
16.3,2.09389711832754
16.32,2.0937239013825
16.34,2.09351394040931
16.36,2.09326741709401
16.38,2.09298452690124
16.4,2.09266547896416
16.42,2.09231049596956
16.44,2.09191981403784
16.46,2.0914936825982
16.48,2.09103236425894
16.5,2.09053613467305
16.52,2.09000528239906
16.54,2.08944010875721
16.56,2.08884092768109
16.58,2.08820806556475
16.6,2.08754186110537
16.62,2.08684266514153
16.64,2.08611084048723
16.66,2.08534676176163
16.68,2.08455081521467
16.7,2.0837233985486
16.72,2.08286492073552
16.74,2.08197580183096
16.76,2.0810564727837
16.78,2.08010737524177
16.8,2.07912896135476
16.82,2.07812169357262
16.84,2.07708604444087
16.86,2.07602249639246
16.88,2.07493154153623
16.9,2.07381368144218
16.92,2.07266942692361
16.94,2.0714992978161
16.96,2.07030382275365
16.98,2.06908353894183
17,2.06783899192823
17.02,2.06657073537018
17.04,2.06527933079989
17.06,2.06396534738708
17.08,2.06262936169925
17.1,2.06127195745964
17.12,2.05989372530291
17.14,2.05849526252885
17.16,2.05707717285397
17.18,2.05564006616128
17.2,2.05418455824816
17.22,2.05271127057266
17.24,2.05122082999809
17.26,2.04971386853616
17.28,2.04819102308874
17.3,2.04665293518827
17.32,2.04510025073708
17.34,2.04353361974549
17.36,2.04195369606908
17.38,2.04036113714493
17.4,2.03875660372721
17.42,2.03714075962201
17.44,2.03551427142168
17.46,2.03387780823863
17.48,2.03223204143881
17.5,2.03057764437497
17.52,2.02891529211966
17.54,2.0272456611983
17.56,2.02556942932224
17.58,2.023887275122
17.6,2.02219987788072
17.62,2.02050791726806
17.64,2.01881207307448
17.66,2.01711302494614
17.68,2.01541145212043
17.7,2.01370803316233
17.72,2.01200344570151
17.74,2.01029836617057
17.76,2.00859346954419
17.78,2.00688942907954
17.8,2.00518691605793
17.82,2.00348659952776
17.84,2.00178914604906
17.86,2.00009521943942
17.88,1.99840548052169
17.9,1.99672058687334
17.92,1.99504119257774
17.94,1.99336794797723
17.96,1.99170149942837
17.98,1.99004248905914
18,1.98839155452845
18.02,1.9867493287879
18.04,1.98511643984584
18.06,1.98349351053402
18.08,1.98188115827666
18.1,1.98027999486219
18.12,1.97869062621776
18.14,1.97711365218638
18.16,1.97554966630711
18.18,1.97399925559809
18.2,1.97246300034257
18.22,1.97094147387817
18.24,1.96943524238917
18.26,1.96794486470213
18.28,1.96647089208482
18.3,1.96501386804853
18.32,1.96357432815383
18.34,1.9621527998199
18.36,1.96074980213737
18.38,1.95936584568493
18.4,1.95800143234958
18.42,1.95665705515067
18.44,1.95533319806782
18.46,1.95403033587269
18.48,1.95274893396477
18.5,1.95148944821112
18.52,1.95025232479019
18.54,1.94903800003979
18.56,1.94784690030921
18.58,1.94667944181552
18.6,1.94553603050417
18.62,1.94441706191387
18.64,1.94332292104589
18.66,1.9422539822376
18.68,1.94121060904059
18.7,1.94019315410322
18.72,1.93920195905757
18.74,1.93823735441106
18.76,1.93729965944259
18.78,1.93638918210325
18.8,1.93550621892167
18.82,1.93465105491406
18.84,1.93382396349888
18.86,1.93302520641626
18.88,1.93225503365207
18.9,1.93151368336682
18.92,1.93080138182925
18.94,1.93011834335474
18.96,1.92946477024846
18.98,1.92884085275337
19,1.92824676900299
19.02,1.92768268497902
19.04,1.92714875447376
19.06,1.92664511905734
19.08,1.92617190804985
19.1,1.92572923849823
19.12,1.92531721515799
19.14,1.92493593047981
19.16,1.92458546460093
19.18,1.92426588534133
19.2,1.92397724820475
19.22,1.92371959638448
19.24,1.92349296077395
19.26,1.92329735998209
19.28,1.92313280035338
19.3,1.92299927599276
19.32,1.92289676879509
19.34,1.92282524847947
19.36,1.92278467262806
19.38,1.92277498672971
19.4,1.92279612422805
19.42,1.92284800657431
19.44,1.92293054328459
19.46,1.9230436320017
19.48,1.9231871585615
19.5,1.9233609970637
19.52,1.92356500994703
19.54,1.92379904806885
19.56,1.9240629507891
19.58,1.92435654605848
19.6,1.92467965051099
19.62,1.9250320695606
19.64,1.92541359750211
19.66,1.92582401761614
19.68,1.9262631022782
19.7,1.92673061307172
19.72,1.92722630090508
19.74,1.92774990613261
19.76,1.92830115867933
19.78,1.92887977816954
19.8,1.92948547405924
19.82,1.93011794577205
19.84,1.93077688283893
19.86,1.93146196504134
19.88,1.93217286255798
19.9,1.93290923611488
19.92,1.93367073713893
19.94,1.93445700791469
19.96,1.93526768174439
19.98,1.93610238311117
20,1.93696072784535
20.02,1.93784232329376
20.04,1.93874676849199
20.06,1.93967365433957
20.08,1.94062256377788
20.1,1.94159307197087
20.12,1.94258474648838
20.14,1.94359714749205
20.16,1.94462982792372
20.18,1.94568233369629
20.2,1.94675420388686
20.22,1.94784497093221
20.24,1.94895416082638
20.26,1.9500812933204
20.28,1.95122588212404
20.3,1.95238743510947
20.32,1.95356545451677
20.34,1.95475943716128
20.36,1.95596887464251
20.38,1.95719325355477
20.4,1.95843205569924
20.42,1.95968475829753
20.44,1.96095083420649
20.46,1.96222975213441
20.48,1.96352097685824
20.5,1.96482396944204
20.52,1.96613818745633
20.54,1.96746308519838
20.56,1.96879811391332
20.58,1.970142722016
20.6,1.97149635531346
20.62,1.97285845722802
20.64,1.97422846902077
20.66,1.9756058300155
20.68,1.97698997782289
20.7,1.97838034856493
20.72,1.97977637709946
20.74,1.98117749724471
20.76,1.98258314200385
20.78,1.98399274378931
20.8,1.98540573464698
20.82,1.98682154647997
20.84,1.98823961127208
20.86,1.98965936131073
20.88,1.9910802294093
20.9,1.99250164912883
20.92,1.99392305499903
20.94,1.99534388273833
20.96,1.99676356947318
20.98,1.9981815539562
21,1.99959727678337
21.02,2.00101018060999
21.04,2.00241971036545
21.06,2.0038253134666
21.08,2.00522644002977
21.1,2.00662254308134
21.12,2.00801307876667
21.14,2.0093975065574
21.16,2.01077528945711
21.18,2.01214589420509
21.2,2.01350879147829
21.22,2.01486345609131
21.24,2.01620936719437
21.26,2.0175460084692
21.28,2.01887286832272
21.3,2.02018944007859
21.32,2.02149522216628
21.34,2.02278971830797
21.36,2.02407243770282
21.38,2.02534289520885
21.4,2.02660061152221
21.42,2.02784511335378
21.44,2.0290759336031
21.46,2.03029261152955
21.48,2.0314946929206
21.5,2.03268173025733
21.52,2.03385328287687
21.54,2.03500891713186
21.56,2.03614820654694
21.58,2.037270731972
21.6,2.03837608173232
21.62,2.0394638517755
21.64,2.04053364581511
21.66,2.04158507547096
21.68,2.04261776040609
21.7,2.04363132846029
21.72,2.04462541578015
21.74,2.04559966694561
21.76,2.04655373509301
21.78,2.04748728203447
21.8,2.04839997837368
21.82,2.04929150361803
21.84,2.050161546287
21.86,2.05100980401687
21.88,2.05183598366158
21.9,2.05263980138983
21.92,2.05342098277836
21.94,2.05417926290131
21.96,2.05491438641571
21.98,2.05562610764311
22,2.05631419064714
22.02,2.05697840930722
22.04,2.05761854738824
22.06,2.05823439860624
22.08,2.05882576669
22.1,2.05939246543874
22.12,2.05993431877559
22.14,2.06045116079711
22.16,2.06094283581868
22.18,2.06140919841582
22.2,2.0618501134614
22.22,2.06226545615871
22.24,2.06265511207052
22.26,2.06301897714389
22.28,2.06335695773098
22.3,2.06366897060566
22.32,2.06395494297608
22.34,2.06421481249304
22.36,2.06444852725436
22.38,2.064656045805
22.4,2.06483733713326
22.42,2.06499238066274
22.44,2.06512116624033
22.46,2.06522369412008
22.48,2.06529997494304
22.5,2.06535002971307
22.52,2.06537388976863
22.54,2.06537159675058
22.56,2.06534320256599
22.58,2.06528876934798
22.6,2.06520836941166
22.62,2.06510208520617
22.64,2.06497000926277
22.66,2.06481224413916
22.68,2.0646289023599
22.7,2.06442010635306
22.72,2.06418598838318
22.74,2.06392669048035
22.76,2.0636423643657
22.78,2.06333317137323
22.8,2.06299928236796
22.82,2.06264087766056
22.84,2.06225814691834
22.86,2.06185128907287
22.88,2.061420512224
22.9,2.06096603354061
22.92,2.0604880791578
22.94,2.05998688407097
22.96,2.05946269202643
22.98,2.05891575540891
23,2.05834633512584
23.02,2.05775470048848
23.04,2.05714112909002
23.06,2.05650590668063
23.08,2.05584932703953
23.1,2.0551716918442
23.12,2.05447331053666
23.14,2.05375450018699
23.16,2.05301558535411
23.18,2.0522568979439
23.2,2.0514787770646
23.22,2.05068156887979
23.24,2.04986562645876
23.26,2.04903130962449
23.28,2.04817898479928
23.3,2.04730902484801
23.32,2.04642180891922
23.34,2.04551772228399
23.36,2.04459715617269
23.38,2.04366050760973
23.4,2.04270817924632
23.42,2.0417405791913
23.44,2.04075812084019
23.46,2.03976122270243
23.48,2.03875030822695
23.5,2.03772580562608
23.52,2.036688147698
23.54,2.03563777164759
23.56,2.03457511890597
23.58,2.03350063494868
23.6,2.03241476911257
23.62,2.03131797441154
23.64,2.03021070735117
23.66,2.02909342774228
23.68,2.0279665985136
23.7,2.02683068552343
23.72,2.02568615737062
23.74,2.02453348520473
23.76,2.0233731425356
23.78,2.02220560504221
23.8,2.02103135038118
23.82,2.01985085799477
23.84,2.01866460891847
23.86,2.01747308558842
23.88,2.0162767716485
23.9,2.01507615175745
23.92,2.01387171139572
23.94,2.01266393667258
23.96,2.01145331413313
23.98,2.01024033056559
24,2.00902547280884
24.02,2.00780922756018
24.04,2.00659208118364
24.06,2.00537451951862
24.08,2.00415702768918
24.1,2.00294008991389
24.12,2.00172418931636
24.14,2.00050980773662
24.16,1.99929742554324
24.18,1.99808752144643
24.2,1.99688057231207
24.22,1.99567705297684
24.24,1.99447743606442
24.26,1.99328219180295
24.28,1.9920917878437
24.3,1.99090668908109
24.32,1.98972735747412
24.34,1.98855425186922
24.36,1.98738782782471
24.38,1.98622853743682
24.4,1.98507682916734
24.42,1.98393314767307
24.44,1.98279793363701
24.46,1.98167162360147
24.48,1.98055464980298
24.5,1.97944744000935
24.52,1.97835041735859
24.54,1.9772640002001
24.56,1.97618860193787
24.58,1.97512463087602
24.6,1.97407249006654
24.62,1.97303257715938
24.64,1.9720052842549
24.66,1.97099099775884
24.68,1.96999009823966
24.7,1.96900296028854
24.72,1.96802995238187
24.74,1.96707143674649
24.76,1.96612776922748
24.78,1.96519929915886
24.8,1.96428636923691
24.82,1.96338931539645
24.84,1.96250846668989
24.86,1.96164414516928
24.88,1.96079666577123
24.9,1.95996633620493
24.92,1.95915345684311
24.94,1.95835832061613
24.96,1.95758121290916
24.98,1.95682241146249
25,1.95608218627507
25.02,1.95536079951119
25.04,1.95465850541047
25.06,1.95397555020105
25.08,1.95331217201617
25.1,1.95266860081398
25.12,1.9520450583008
25.14,1.95144175785765
25.16,1.9508589044703
25.18,1.95029669466264
25.2,1.94975531643357
25.22,1.94923494919729
25.24,1.94873576372711
25.26,1.94825792210275
25.28,1.94780157766115
25.3,1.94736687495078
25.32,1.94695394968952
25.34,1.9465629287261
25.36,1.946193930005
25.38,1.94584706253508
25.4,1.9455224263616
25.42,1.94522011254195
25.44,1.94494020312492
25.46,1.94468277113349
25.48,1.94444788055131
25.5,1.94423558631268
25.52,1.94404593429615
25.54,1.94387896132166
25.56,1.9437346951513
25.58,1.94361315449362
25.6,1.94351434901145
25.62,1.94343827933335
25.64,1.94338493706853
25.66,1.94335430482533
25.68,1.94334635623322
25.7,1.94336105596828
25.72,1.94339835978218
25.74,1.94345821453459
25.76,1.94354055822912
25.78,1.9436453200526
25.8,1.94377242041779
25.82,1.94392177100955
25.84,1.94409327483425
25.86,1.94428682627262
25.88,1.94450231113586
25.9,1.94473960672503
25.92,1.94499858189372
25.94,1.94527909711393
25.96,1.94558100454517
25.98,1.94590414810667
26,1.94624836355274
26.02,1.94661347855127
26.04,1.94699931276523
26.06,1.94740567793719
26.08,1.94783237797686
26.1,1.94827920905157
26.12,1.9487459596796
26.14,1.94923241082646
26.16,1.94973833600389
26.18,1.95026350137172
26.2,1.95080766584241
26.22,1.95137058118829
26.24,1.95195199215149
26.26,1.95255163655635
26.28,1.95316924542447
26.3,1.95380454309223
26.32,1.95445724733074
26.34,1.95512706946822
26.36,1.95581371451463
26.38,1.95651688128873
26.4,1.95723626254724
26.42,1.95797154511626
26.44,1.95872241002484
26.46,1.95948853264048
26.48,1.96026958280683
26.5,1.96106522498322
26.52,1.96187511838611
26.54,1.96269891713243
26.56,1.96353627038463
26.58,1.96438682249751
26.6,1.96525021316668
26.62,1.96612607757861
26.64,1.96701404656227
26.66,1.96791374674216
26.68,1.96882480069284
26.7,1.96974682709477
26.72,1.97067944089142
26.74,1.97162225344763
26.76,1.97257487270914
26.78,1.97353690336318
26.8,1.97450794700011
26.82,1.97548760227602
26.84,1.97647546507622
26.86,1.97747112867962
26.88,1.97847418392377
26.9,1.97948421937069
26.92,1.98050082147332
26.94,1.98152357474251
26.96,1.98255206191452
26.98,1.983585864119
27,1.98462456104727
27.02,1.98566773112094
27.04,1.98671495166077
27.06,1.98776579905569
27.08,1.9888198489319
27.1,1.98987667632206
27.12,1.99093585583439
27.14,1.99199696182168
27.16,1.99305956855021
27.18,1.99412325036831
27.2,1.99518758187476
27.22,1.9962521380867
27.24,1.99731649460725
27.26,1.99838022779248
27.28,1.99944291491798
27.3,2.00050413434467
27.32,2.00156346568404
27.34,2.00262048996254
27.36,2.00367478978521
27.38,2.00472594949846
27.4,2.00577355535183
27.42,2.00681719565881
27.44,2.00785646095656
27.46,2.00889094416455
27.48,2.00992024074196
27.5,2.01094394884388
27.52,2.01196166947616
27.54,2.01297300664896
27.56,2.01397756752879
27.58,2.01497496258914
27.6,2.01596480575955
27.62,2.01694671457308
27.64,2.01792031031214
27.66,2.01888521815261
27.68,2.01984106730621
27.7,2.02078749116101
27.72,2.02172412742019
27.74,2.02265061823875
27.76,2.02356661035832
27.78,2.02447175523999
27.8,2.02536570919499
27.82,2.02624813351327
27.84,2.02711869459004
27.86,2.02797706404988
27.88,2.02882291886882
27.9,2.02965594149398
27.92,2.0304758199609
27.94,2.0312822480085
27.96,2.03207492519164
27.98,2.03285355699112
28,2.03361785492128
28.02,2.03436753663499
28.04,2.03510232602608
28.06,2.03582195332912
28.08,2.03652615521658
28.1,2.03721467489333
28.12,2.0378872621883
28.14,2.03854367364353
28.16,2.03918367260031
28.18,2.03980702928263
28.2,2.04041352087765
28.22,2.04100293161339
28.24,2.0415750528335
28.26,2.04212968306913
28.28,2.04266662810779
28.3,2.04318570105927
28.32,2.04368672241864
28.34,2.0441695201261
28.36,2.04463392962393
28.38,2.04507979391033
28.4,2.04550696359016
28.42,2.04591529692269
28.44,2.04630465986618
28.46,2.04667492611939
28.48,2.04702597715994
28.5,2.04735770227959
28.52,2.04766999861632
28.54,2.04796277118328
28.56,2.04823593289464
28.58,2.04848940458821
28.6,2.04872311504491
28.62,2.04893700100512
28.64,2.04913100718179
28.66,2.04930508627044
28.68,2.04945919895597
28.7,2.04959331391626
28.72,2.04970740782273
28.74,2.04980146533757
28.76,2.04987547910796
28.78,2.04992944975707
28.8,2.04996338587194
28.82,2.04997730398823
28.84,2.04997122857186
28.86,2.04994519199754
28.88,2.04989923452417
28.9,2.04983340426723
28.92,2.04974775716805
28.94,2.04964235696005
28.96,2.04951727513196
28.98,2.04937259088798
29,2.04920839110507
29.02,2.0490247702871
29.04,2.04882183051619
29.06,2.04859968140106
29.08,2.04835844002252
29.1,2.04809823087603
29.12,2.04781918581146
29.14,2.04752144397004
29.16,2.04720515171845
29.18,2.04687046258024
29.2,2.04651753716448
29.22,2.04614654309165
29.24,2.045757654917
29.26,2.04535105405118
29.28,2.04492692867828
29.3,2.04448547367136
29.32,2.04402689050541
29.34,2.04355138716789
29.36,2.0430591780667
29.38,2.04255048393592
29.4,2.04202553173904
29.42,2.04148455456989
29.44,2.0409277915514
29.46,2.04035548773197
29.48,2.03976789397974
29.5,2.03916526687468
29.52,2.0385478685986
29.54,2.03791596682308
29.56,2.03726983459538
29.58,2.03660975022243
29.6,2.03593599715286
29.62,2.03524886385723
29.64,2.03454864370633
29.66,2.03383563484787
29.68,2.03311014008133
29.7,2.0323724667312
29.72,2.03162292651863
29.74,2.03086183543148
29.76,2.03008951359292
29.78,2.02930628512852
29.8,2.028512478032
29.82,2.0277084240296
29.84,2.02689445844324
29.86,2.02607092005231
29.88,2.02523815095449
29.9,2.02439649642524
29.92,2.02354630477641
29.94,2.02268792721374
29.96,2.02182171769345
29.98,2.02094803277798
30,2.02006723149084


==> Figures_tex/Data/y1.csv <==
t,e
0,0
0.02,-0.000285389890354818
0.04,-0.000846567597561272
0.06,-0.00167413703995836
0.08,-0.00275890410881533
0.1,-0.00409187272917678
0.12,-0.00566424099895555
0.14,-0.0074673974047912
0.16,-0.00949291711321781
0.18,-0.0117325583357111
0.2,-0.0141782587662094
0.22,-0.0168221320897292
0.24,-0.0196564645607188
0.26,-0.0226737116498181
0.28,-0.0258664947577182
0.3,-0.0292275979948322
0.32,-0.0327499650255187
0.34,-0.0364266959756146
0.36,-0.0402510444020604
0.38,-0.0442164143234207
0.4,-0.0483163573101241
0.42,-0.052544569633267
0.44,-0.0568948894708473
0.46,-0.0613612941703118
0.48,-0.0659378975663234
0.5,-0.070618947352671
0.52,-0.0753988225072653
0.54,-0.0802720307691825
0.56,-0.0852332061667342
0.58,-0.0902771065955626
0.6,-0.0953986114457755
0.62,-0.100592719277153
0.64,-0.105854545541477
0.66,-0.111179320351047
0.68,-0.116562386292469
0.7,-0.121999196284809
0.72,-0.12748531148124
0.74,-0.133016399213286
0.76,-0.138588230976845
0.78,-0.144196680459117
0.8,-0.149837721605634
0.82,-0.155507426726569
0.84,-0.161201964641543
0.86,-0.166917598862128
0.88,-0.172650685811295
0.9,-0.178397673079043
0.92,-0.184155097713474
0.94,-0.189919584546577
0.96,-0.195687844554019
0.98,-0.20145667324822
1,-0.207222949104051
1.02,-0.212983632016443
1.04,-0.218735761789276
1.06,-0.224476456654861
1.08,-0.2302029118234
1.1,-0.235912398061773
1.12,-0.241602260301051
1.14,-0.247269916272103
1.16,-0.252912855168727
1.18,-0.258528636337695
1.2,-0.264114887995148
1.22,-0.269669305968772
1.24,-0.275189652465199
1.26,-0.280673754862089
1.28,-0.286119504524354
1.3,-0.291524855644004
1.32,-0.296887824103092
1.34,-0.302206486359256
1.36,-0.307478978353355
1.38,-0.312703494438723
1.4,-0.317878286331541
1.42,-0.323001662081878
1.44,-0.328071985064926
1.46,-0.333087672991977
1.48,-0.3380471969407
1.5,-0.34294908040429
1.52,-0.347791898359032
1.54,-0.352574276349905
1.56,-0.357294889593764
1.58,-0.361952462099736
1.6,-0.366545765806409
1.62,-0.371073619735441
1.64,-0.375534889161187
1.66,-0.379928484795993
1.68,-0.384253361990774
1.7,-0.388508519950526
1.72,-0.392693000964401
1.74,-0.396805889650032
1.76,-0.400846312211733
1.78,-0.404813435712262
1.8,-0.408706467357823
1.82,-0.412524653795973
1.84,-0.416267280426138
1.86,-0.419933670722412
1.88,-0.423523185568363
1.9,-0.427035222603532
1.92,-0.430469215581343
1.94,-0.433824633738142
1.96,-0.437100981173099
1.98,-0.440297796238676
2,-0.443414650941433
2.02,-0.446451150352872
2.04,-0.449406932030106
2.06,-0.452281665446071
2.08,-0.455075051429059
2.1,-0.457786821611327
2.12,-0.460416737886551
2.14,-0.462964591875895
2.16,-0.465430204402476
2.18,-0.467813424974014
2.2,-0.470114131273433
2.22,-0.472332228657242
2.24,-0.474467649661447
2.26,-0.476520353514847
2.28,-0.478490325659475
2.3,-0.480377577278025
2.32,-0.482182144828068
2.34,-0.483904089582885
2.36,-0.485543497178729
2.38,-0.487100477168361
2.4,-0.488575162580678
2.42,-0.489967709486281
2.44,-0.491278296568822
2.46,-0.492507124701969
2.48,-0.493654416531849
2.5,-0.49472041606481
2.52,-0.495705388260376
2.54,-0.496609618629231
2.56,-0.497433412836128
2.58,-0.498177096307563
2.6,-0.498841013844101
2.62,-0.499425529237231
2.64,-0.499931024890617
2.66,-0.500357901445644
2.68,-0.500706577411125
2.7,-0.500977488797082
2.72,-0.501171088752471
2.74,-0.50128784720676
2.76,-0.501328250515262
2.78,-0.501292801108107
2.8,-0.501182017142781
2.82,-0.500996432160124
2.84,-0.500736594743708
2.86,-0.500403068182498
2.88,-0.499996430136732
2.9,-0.499517272306914
2.92,-0.49896620010587
2.94,-0.498343832333768
2.96,-0.497650800856052
2.98,-0.496887750284203
3,-0.496055337659269
3.02,-0.495154232138101
3.04,-0.494185114682232
3.06,-0.49314867774933
3.08,-0.492045624987194
3.1,-0.490876670930204
3.12,-0.489642540698203
3.14,-0.488343969697748
3.16,-0.486981703325675
3.18,-0.485556496674958
3.2,-0.484069114242785
3.22,-0.48252032964084
3.24,-0.480910925307734
3.26,-0.479241692223555
3.28,-0.477513429626505
3.3,-0.475726944731576
3.32,-0.473883052451258
3.34,-0.471982575118227
3.36,-0.470026342209999
3.38,-0.468015190075522
3.4,-0.465949961663677
3.42,-0.463831506253673
3.44,-0.461660679187307
3.46,-0.459438341603085
3.48,-0.457165360172164
3.5,-0.454842606836121
3.52,-0.452470958546528
3.54,-0.450051297006305
3.56,-0.447584508412868
3.58,-0.445071483203041
3.6,-0.442513115799722
3.62,-0.439910304360318
3.64,-0.437263950526915
3.66,-0.434574959178198
3.68,-0.431844238183108
3.7,-0.429072698156241
3.72,-0.426261252214979
3.74,-0.423410815738359
3.76,-0.420522306127683
3.78,-0.417596642568859
3.8,-0.414634745796498
3.82,-0.411637537859744
3.84,-0.40860594188987
3.86,-0.405540881869616
3.88,-0.40244328240431
3.9,-0.399314068494745
3.92,-0.39615416531185
3.94,-0.392964497973143
3.96,-0.38974599132099
3.98,-0.386499569702669
4,-0.383226156752266
4.02,-0.379926675174399
4.04,-0.376602046529789
4.06,-0.373253191022701
4.08,-0.36988102729025
4.1,-0.3664864721936
4.12,-0.363070440611074
4.14,-0.359633845233177
4.16,-0.356177596359554
4.18,-0.352702601697911
4.2,-0.349209766164895
4.22,-0.345699991688965
4.24,-0.34217417701527
4.26,-0.338633217512546
4.28,-0.335078004982052
4.3,-0.33150942746857
4.32,-0.32792836907348
4.34,-0.324335709769932
4.36,-0.320732325220131
4.38,-0.317119086594764
4.4,-0.313496860394574
4.42,-0.309866508274114
4.44,-0.30622888686769
4.46,-0.302584847617525
4.48,-0.298935236604144
4.5,-0.295280894379028
4.52,-0.291622655799527
4.54,-0.287961349866075
4.56,-0.284297799561713
4.58,-0.28063282169395
4.6,-0.276967226738968
4.62,-0.273301818688206
4.64,-0.269637394897332
4.66,-0.265974745937626
4.68,-0.262314655449794
4.7,-0.258657900000229
4.72,-0.255005248939736
4.74,-0.251357464264754
4.76,-0.247715300481071
4.78,-0.244079504470066
4.8,-0.240450815357492
4.82,-0.236829964384813
4.84,-0.233217674783123
4.86,-0.229614661649647
4.88,-0.226021631826861
4.9,-0.222439283784227
4.92,-0.218868307502573
4.94,-0.215309384361132
4.96,-0.211763187027242
4.98,-0.208230379348743
5,-0.204711616249067
5.02,-0.201207543625039
5.04,-0.197718798247412
5.06,-0.194246007664139
5.08,-0.19078979010639
5.1,-0.187350754397344
5.12,-0.183929499863748
5.14,-0.180526616250262
5.16,-0.177142683636608
5.18,-0.173778272357515
5.2,-0.170433942925484
5.22,-0.167110245956377
5.24,-0.163807722097838
5.26,-0.16052690196055
5.28,-0.157268306052344
5.3,-0.154032444715152
5.32,-0.150819818064831
5.34,-0.147630915933836
5.36,-0.14446621781677
5.38,-0.141326192818803
5.4,-0.138211299606969
5.42,-0.135121986364332
5.44,-0.13205869074704
5.46,-0.129021839844255
5.48,-0.126011850140968
5.5,-0.123029127483686
5.52,-0.120074067049013
5.54,-0.117147053315097
5.56,-0.114248460035961
5.58,-0.111378650218704
5.6,-0.108537976103578
5.62,-0.105726779146925
5.64,-0.102945390006979
5.66,-0.10019412853252
5.68,-0.0974733037543859
5.7,-0.0947832138798154
5.72,-0.0921241462896365
5.74,-0.0894963775382747
5.76,-0.0869001733565816
5.78,-0.0843357886574707
5.8,-0.0818034675443501
5.82,-0.0793034433223422
5.84,-0.0768359385122763
5.86,-0.0744011648674438
5.88,-0.0719993233931017
5.9,-0.06963060436871
5.92,-0.0672951873728888
5.94,-0.0649932413110802
5.96,-0.062724924445898
5.98,-0.060490384430149
6,-0.0582897583425085
6.02,-0.056123172725831
6.04,-0.0539907436280792
6.06,-0.0518925766458493
6.08,-0.0498287669704749
6.1,-0.0477993994366864
6.12,-0.0458045485738065
6.14,-0.0438442786594582
6.16,-0.041918643775763
6.18,-0.040027687868006
6.2,-0.0381714448057435
6.22,-0.0363499384463285
6.24,-0.0345631827008292
6.26,-0.0328111816023135
6.28,-0.0310939293764741
6.3,-0.0294114105145661
6.32,-0.0277635998486296
6.34,-0.0261504626289695
6.36,-0.0245719546038622
6.38,-0.0230280221014613
6.4,-0.021518602113871
6.42,-0.0200436223833562
6.44,-0.0186030014906603
6.46,-0.017196648945396
6.48,-0.0158244652784788
6.5,-0.01448634213657
6.52,-0.0131821623784952
6.54,-0.0119118001736052
6.56,-0.0106751211020449
6.58,-0.0094719822568948
6.6,-0.00830223234815074
6.62,-0.00716571180850521
6.64,-0.00606225290089477
6.66,-0.00499167982777658
6.68,-0.00395380884209708
6.7,-0.00294844835991535
6.72,-0.00197539907464329
6.74,-0.00103445407286431
6.76,-0.000125398951691944
6.78,0.000751988062370733
6.8,0.00159793599311014
6.82,0.00241268099285952
6.84,0.00319646621937451
6.86,0.00394954171136742
6.88,0.00467216426274088
6.9,0.00536459729556177
6.92,0.00602711073181683
6.94,0.00665998086399133
6.96,0.00726349022451273
6.98,0.00783792745410124
7,0.00838358716906966
7.02,0.00890076982761486
7.04,0.0093897815951437
7.06,0.00985093420867621
7.08,0.010284544840369
7.1,0.0106909359602024
7.12,0.0110704351978741
7.14,0.0114233752039438
7.16,0.0117500935102713
7.18,0.0120509323897923
7.2,0.0123262387156766
7.22,0.0125763638199108
7.24,0.012801663351351
7.26,0.0130024971332887
7.28,0.0131792290205746
7.3,0.0133322267563438
7.32,0.0134618618283864
7.34,0.013568509325209
7.36,0.013652547791829
7.38,0.0137143590853473
7.4,0.0137543282303434
7.42,0.0137728432741359
7.44,0.013770295141953
7.46,0.0137470774920568
7.48,0.0137035865708649
7.5,0.0136402210681126
7.52,0.0135573819721001
7.54,0.0134554724250668
7.56,0.0133348975787368
7.58,0.0131960644500783
7.6,0.0130393817773193
7.62,0.0128652598762635
7.64,0.0126741104969466
7.66,0.0124663466806783
7.68,0.0122423826175082
7.7,0.0120026335041613
7.72,0.011747515402481
7.74,0.0114774450984236
7.76,0.011192839961643
7.78,0.0108941178057083
7.8,0.0105816967489923
7.82,0.0102559950762729
7.84,0.00991743110108629
7.86,0.00956642302887072
7.88,0.0092033888209404
7.9,0.00882874605932813
7.92,0.00844291181253454
7.94,0.00804630250222183
7.96,0.00763933377088952
7.98,0.00722242035056909
8,0.00679597593257404
8.02,0.00636041303834156
8.04,0.00591614289140139
8.06,0.00546357529050715
8.08,0.00500311848396481
8.1,0.00453517904519259
8.12,0.00406016174954607
8.14,0.00357846945244167
8.16,0.00309050296881141
8.18,0.00259666095392104
8.2,0.00209733978558339
8.22,0.00159293344779787
8.24,0.00108383341584707
8.26,0.000570428542880224
8.28,5.3104948013178e-05
8.3,-0.000467754094026201
8.32,-0.000991768261678895
8.34,-0.00151856029373409
8.36,-0.00204775609487986
8.38,-0.00257898483959864
8.4,-0.00311187907438153
8.42,-0.00364607481823611
8.44,-0.00418121166146311
8.46,-0.00471693286267779
8.48,-0.00525288544405266
8.5,-0.00578872028475875
8.52,-0.00632409221258334
8.54,-0.00685866009370255
8.56,-0.00739208692058819
8.58,-0.00792403989802846
8.6,-0.00845419052724333
8.62,-0.00898221468807556
8.64,-0.00950779271923937
8.66,-0.0100306094966094
8.68,-0.0105503545095329
8.7,-0.0110667219351498
8.72,-0.0115794107107045
8.74,-0.0120881246038354
8.76,-0.0125925722808276
8.78,-0.0130924673728165
8.8,-0.0135875285399287
8.82,-0.014077479533349
8.84,-0.014562049255303
8.86,-0.015040971816943
8.88,-0.0155139865941303
8.9,-0.015980838281102
8.92,-0.0164412769420169
8.94,-0.0168950580603713
8.96,-0.0173419425862777
8.98,-0.0177816969816019
9,-0.018214093262952
9.02,-0.0186389090425152
9.04,-0.0190559275667377
9.06,-0.0194649377528463
9.08,-0.0198657342232073
9.1,-0.0202581173375225
9.12,-0.0206418932228603
9.14,-0.0210168738015225
9.16,-0.0213828768167469
9.18,-0.0217397258562461
9.2,-0.0220872503735859
9.22,-0.022425285707405
9.24,-0.0227536730984792
9.26,-0.0230722597046341
9.28,-0.023380898613512
9.3,-0.0236794488531969
9.32,-0.023967775400705
9.34,-0.0242457491883468
9.36,-0.0245132471079678
9.38,-0.0247701520130781
9.4,-0.0250163527188766
9.42,-0.025251744000182
9.44,-0.0254762265872794
9.46,-0.0256897071596939
9.48,-0.0258920983379019
9.5,-0.0260833186729938
9.52,-0.026263292634299
9.54,-0.0264319505949882
9.56,-0.0265892288156663
9.58,-0.0267350694259707
9.6,-0.0268694204041903
9.62,-0.0269922355549215
9.64,-0.0271034744847773
9.66,-0.0272031025761665
9.68,-0.0272910909591617
9.7,-0.0273674164814732
9.72,-0.0274320616765484
9.74,-0.027485014729816
9.76,-0.0275262694430952
9.78,-0.02755582519719
9.8,-0.0275736869126899
9.82,-0.0275798650089996
9.84,-0.0275743753616181
9.86,-0.0275572392576912
9.88,-0.0275284833498603
9.9,-0.027488139608431
9.92,-0.0274362452718863
9.94,-0.0273728427957675
9.96,-0.0272979797999505
9.98,-0.0272117090143406
10,-0.027114088223013
10.02,-0.0270051802068258
10.04,-0.0268850526845317
10.06,-0.026753778252416
10.08,-0.0266114343224889
10.1,-0.0264581030592597
10.12,-0.026293871315122
10.14,-0.0261188305643782
10.16,-0.0259330768359336
10.18,-0.0257367106446881
10.2,-0.0255298369216574
10.22,-0.0253125649428518
10.24,-0.0250850082569459
10.26,-0.0248472846117669
10.28,-0.0245995158796364
10.3,-0.0243418279815934
10.32,-0.0240743508105336
10.34,-0.0237972181532947
10.36,-0.023510567611721
10.38,-0.0232145405227404
10.4,-0.0229092818774852
10.42,-0.0225949402394901
10.44,-0.0222716676620019
10.46,-0.0219396196044321
10.48,-0.0215989548479874
10.5,-0.021249835410512
10.52,-0.0208924264605739
10.54,-0.0205268962308313
10.56,-0.0201534159307118
10.58,-0.019772159658439
10.6,-0.019383304312441
10.62,-0.0189870295021758
10.64,-0.0185835174584063
10.66,-0.018172952942962
10.68,-0.0177555231580199
10.7,-0.0173314176549409
10.72,-0.0169008282426945
10.74,-0.0164639488959095
10.76,-0.0160209756625822
10.78,-0.0155721065714788
10.8,-0.0151175415392669
10.82,-0.0146574822774093
10.84,-0.0141921321988564
10.86,-0.0137216963245703
10.88,-0.0132463811899168
10.9,-0.0127663947509581
10.92,-0.0122819462906819
10.94,-0.0117932463252005
10.96,-0.0113005065099535
10.98,-0.0108039395459505
11,-0.0103037590860841
11.02,-0.00980017964155034
11.04,-0.00929341648840801
11.06,-0.00878368557431132
11.08,-0.00827120342544867
11.1,-0.00775618705372086
11.12,-0.00723885386419146
11.14,-0.00671942156284201
11.16,-0.00619810806466442
11.18,-0.00567513140212286
11.2,-0.00515070963401692
11.22,-0.00462506075477785
11.24,-0.00409840260422914
11.26,-0.00357095277784272
11.28,-0.00304292853752152
11.3,-0.00251454672293895
11.32,-0.00198602366346551
11.34,-0.00145757509071252
11.36,-0.000929416051722449
11.38,-0.000401760822835197
11.4,0.000125177175740851
11.42,0.000651185464624409
11.44,0.00117605258919534
11.46,0.00169956820273939
11.48,0.00222152314877606
11.5,0.00274170954254287
11.52,0.00325992085160893
11.54,0.0037759519755921
11.56,0.00428959932495349
11.58,0.00480066089884421
11.6,0.00530893636197925
11.62,0.00581422712051401
11.64,0.00631633639689955
11.66,0.00681506930369263
11.68,0.00731023291629776
11.7,0.00780163634461827
11.72,0.00828909080359439
11.74,0.00877240968260646
11.76,0.00925140861372219
11.78,0.00972590553876698
11.8,0.0101957207751974
11.82,0.0106606770807577
11.84,0.0111205997169004
11.86,0.0115753165109521
11.88,0.0120246579170065
11.9,0.0124684570755264
11.92,0.0129065498716387
11.94,0.0133387749921041
11.96,0.0137649739809475
11.98,0.0141849912937315
12,0.0145986743504593
12.02,0.015005873587093
12.04,0.0154064425056715
12.06,0.0158002377230171
12.08,0.0161871190180159
12.1,0.0165669493774618
12.12,0.0169395950404504
12.14,0.0173049255413141
12.16,0.0176628137510857
12.18,0.018013135917482
12.2,0.018355771703398
12.22,0.018690604223902
12.24,0.0190175200817248
12.26,0.0193364094012342
12.28,0.0196471658608888
12.3,0.0199496867241639
12.32,0.0202438728689441
12.34,0.0205296288153772
12.36,0.0208068627521851
12.38,0.0210754865614272
12.4,0.0213354158417123
12.42,0.0215865699298579
12.44,0.0218288719209926
12.46,0.0220622486871004
12.48,0.0222866308940073
12.5,0.0225019530168063
12.52,0.0227081533537249
12.54,0.0229051740384321
12.56,0.0230929610507878
12.58,0.0232714642260366
12.6,0.023440637262447
12.62,0.0236004377273998
12.64,0.0237508270619292
12.66,0.0238917705837193
12.68,0.0240232374885627
12.7,0.0241452008502842
12.72,0.0242576376191362
12.74,0.0243605286186721
12.76,0.0244538585411043
12.78,0.0245376159411538
12.8,0.0246117932283991
12.82,0.024676386658134
12.84,0.024731396320741
12.86,0.0247768261295919
12.88,0.0248126838074838
12.9,0.0248389808716221
12.92,0.0248557326171609
12.94,0.0248629580993118
12.96,0.024860680114034
12.98,0.0248489251773174
13,0.0248277235030722
13.02,0.0247971089796369
13.04,0.0247571191449208
13.06,0.0247077951601935
13.08,0.0246491817825373
13.1,0.024581327335976
13.12,0.0245042836812986
13.14,0.0244181061845913
13.16,0.0243228536844954
13.18,0.0242185884582087
13.2,0.0241053761862466
13.22,0.0239832859159813
13.24,0.0238523900239773
13.26,0.0237127641771412
13.28,0.0235644872927062
13.3,0.0234076414970682
13.32,0.0232423120834961
13.34,0.0230685874687337
13.36,0.0228865591485154
13.38,0.0226963216520158
13.4,0.0224979724952541
13.42,0.0222916121334753
13.44,0.0220773439125291
13.46,0.0218552740192693
13.48,0.021625511430996
13.5,0.0213881678639623
13.52,0.0211433577209695
13.54,0.0208911980380737
13.56,0.0206318084304268
13.58,0.0203653110372755
13.6,0.020091830466144
13.62,0.0198114937362211
13.64,0.01952443022098
13.66,0.0192307715900528
13.68,0.018930651750385
13.7,0.0186242067866958
13.72,0.0183115749012687
13.74,0.0179928963530977
13.76,0.017668313396415
13.78,0.0173379702186261
13.8,0.017002012877677
13.82,0.016660589238881
13.84,0.0163138489112295
13.86,0.0159619431832151
13.88,0.0156050249581909
13.9,0.0152432486892946
13.92,0.0148767703139619
13.94,0.014505747188058
13.96,0.0141303380196512
13.98,0.0137507028024581
14,0.0133670027489841
14.02,0.012979400223389
14.04,0.0125880586741022
14.06,0.0121931425662153
14.08,0.0117948173136785
14.1,0.0113932492113284
14.12,0.0109886053667729
14.14,0.0105810536321601
14.16,0.0101707625358595
14.18,0.00975790121407942
14.2,0.00934263934244965
14.22,0.00892514706759492
14.24,0.00850559493872538
14.26,0.00808415383927113
14.28,0.00766099491858665
14.3,0.00723628952375145
14.32,0.00681020913149312
14.34,0.00638292528025855
14.36,0.00595460950245924
14.38,0.00552543325691644
14.4,0.00509556786153149
14.42,0.00466518442620687
14.44,0.00423445378604309
14.46,0.00380354643483649
14.48,0.00337263245890269
14.5,0.00294188147125046
14.52,0.00251146254613035
14.54,0.00208154415398232
14.56,0.00165229409680638
14.58,0.00122387944398006
14.6,0.000796466468546074
14.62,0.000370220583993725
14.64,-5.46937184431868e-05
14.66,-0.000478112931948996
14.68,-0.000899874595726944
14.7,-0.00131981735601583
14.72,-0.00173778102650061
14.74,-0.00215360664809537
14.76,-0.0025671365480772
14.78,-0.00297821439855006
14.8,-0.00338668527421789
14.82,-0.00379239570944652
14.84,-0.00419519375459439
14.86,-0.00459492903159229
14.88,-0.00499145278875273
14.9,-0.00538461795478998
14.92,-0.005774279192032
14.94,-0.00616029294880598
14.96,-0.00654251751097951
14.98,-0.00692081305263983
15,-0.00729504168589393
15.02,-0.00766506750977268
15.04,-0.00803075665822253
15.06,-0.00839197734716878
15.08,-0.00874859992063477
15.1,-0.00910049689590175
15.12,-0.00944754300769452
15.14,-0.00978961525137862
15.16,-0.0101265929251549
15.18,-0.0104583576712377
15.2,-0.0107847935160046
15.22,-0.0111057869091025
15.24,-0.0114212267615016
15.26,-0.011731004482481
15.28,-0.0120350140155386
15.3,-0.0123331518732111
15.32,-0.0126253171707957
15.34,-0.0129114116589627
15.36,-0.013191339755249
15.38,-0.0134650085744235
15.4,-0.0137323279577169
15.42,-0.0139932105009055
15.44,-0.0142475715812432
15.46,-0.0144953293832329
15.48,-0.0147364049232314
15.5,-0.0149707220728811
15.52,-0.0151982075813624
15.54,-0.0154187910964618
15.56,-0.0156324051844496
15.58,-0.0158389853487648
15.6,-0.0160384700475002
15.62,-0.0162308007096873
15.64,-0.0164159217503752
15.66,-0.0165937805845025
15.68,-0.0167643276395594
15.7,-0.0169275163670386
15.72,-0.017083303252673
15.74,-0.017231647825461
15.76,-0.017372512665477
15.78,-0.0175058634104695
15.8,-0.0176316687612454
15.82,-0.017749900485843
15.84,-0.017860533422495
15.86,-0.017963545481383
15.88,-0.0180589176451862
15.9,-0.0181466339684277
15.92,-0.0182266815756214
15.94,-0.0182990506582231
15.96,-0.0183637344703909
15.98,-0.0184207293235585
16,-0.0184700345798279
16.02,-0.0185116526441862
16.04,-0.0185455889555522
16.06,-0.0185718519766612
16.08,-0.0185904531827926
16.1,-0.0186014070493492
16.12,-0.0186047310382953
16.14,-0.0186004455834621
16.16,-0.0185885740747288
16.18,-0.0185691428410891
16.2,-0.0185421811326109
16.22,-0.0185077211013011
16.24,-0.0184657977808843
16.26,-0.0184164490655065
16.28,-0.0183597156873749
16.3,-0.018295641193345
16.32,-0.0182242719204665
16.34,-0.0181456569705013
16.36,-0.0180598481834246
16.38,-0.0179669001099225
16.4,-0.0178668699829003
16.42,-0.0177598176880136
16.44,-0.0176458057332366
16.46,-0.0175248992174828
16.48,-0.0173971657982911
16.5,-0.0172626756585931
16.52,-0.0171215014725773
16.54,-0.0169737183706642
16.56,-0.0168194039036099
16.58,-0.016658638005753
16.6,-0.0164915029574219
16.62,-0.0163180833465187
16.64,-0.0161384660292978
16.66,-0.0159527400903543
16.68,-0.0157609968018427
16.7,-0.0155633295819407
16.72,-0.0153598339525779
16.74,-0.0151506074964473
16.76,-0.0149357498133179
16.78,-0.0147153624756673
16.8,-0.0144895489836525
16.82,-0.0142584147194396
16.84,-0.0140220669009101
16.86,-0.0137806145347641
16.88,-0.0135341683690403
16.9,-0.0132828408450724
16.92,-0.0130267460489014
16.94,-0.0127659996621655
16.96,-0.0125007189124864
16.98,-0.0122310225233738
17,-0.0119570306636672
17.02,-0.0116788648965383
17.04,-0.0113966481280716
17.06,-0.0111105045554475
17.08,-0.0108205596147467
17.1,-0.010526939928398
17.12,-0.010229773252291
17.14,-0.00992918842257504
17.16,-0.00962531530216471
17.18,-0.00931828472697554
17.2,-0.00900822845190949
17.22,-0.00869527909661297
17.24,-0.00837957009102865
17.26,-0.00806123562076283
17.28,-0.00774041057229008
17.3,-0.00741723047801682
17.32,-0.00709183146122566
17.34,-0.00676435018092206
17.36,-0.00643492377660519
17.38,-0.00610368981298451
17.4,-0.00577078622466382
17.42,-0.0054363512608144
17.44,-0.00510052342985869
17.46,-0.00476344144418622
17.48,-0.00442524416492297
17.5,-0.00408607054677587
17.52,-0.0037460595829734
17.54,-0.00340535025032377
17.56,-0.00306408145441169
17.58,-0.00272239197495466
17.6,-0.00238042041133991
17.62,-0.00203830512836256
17.64,-0.00169618420218576
17.66,-0.00135419536654334
17.68,-0.00101247595920536
17.7,-0.000671162868726772
17.72,-0.000330392481499255
17.74,9.6993708737605e-06
17.76,0.000348977463859242
17.78,0.000687307231914231
17.8,0.0010245548200237
17.82,0.00136058713483737
17.84,0.00169527189538652
17.86,0.00202847768336199
17.88,0.00236007399293476
17.9,0.00268993128010087
17.92,0.00301792101153234
17.94,0.00334391571291642
17.96,0.00366778901676542
17.98,0.00398941570967955
18,0.00430867177904595
18.02,0.00462543445915662
18.04,0.00493958227672894
18.06,0.0052509950958121
18.08,0.00555955416206369
18.1,0.00586514214638023
18.12,0.00616764318786648
18.14,0.00646694293612801
18.16,0.0067629285928723
18.18,0.00705548895280348
18.2,0.0073445144437967
18.22,0.00762989716633771
18.24,0.00791153093221434
18.26,0.00818931130244617
18.28,0.00846313562443949
18.3,0.0087329030683548
18.32,0.00899851466267438
18.34,0.00925987332895797
18.36,0.00951688391577475
18.38,0.00976945323180024
18.4,0.0100174900780672
18.42,0.0102609052793596
18.44,0.01049961171474
18.46,0.0107335243471992
18.48,0.0109625602524197
18.5,0.0111866386466434
18.52,0.0114056809136341
18.54,0.0116196106307273
18.56,0.0118283535939586
18.58,0.0120318378422622
18.6,0.0122299936807342
18.62,0.0124227537029517
18.64,0.0126100528123418
18.66,0.0127918282425944
18.68,0.0129680195771136
18.7,0.0131385687675
18.72,0.0133034201510621
18.74,0.0134625204673489
18.76,0.013615818873702
18.78,0.0137632669598215
18.8,0.013904818761343
18.82,0.0140404307724229
18.84,0.0141700619573285
18.86,0.0142936737610305
18.88,0.0144112301187977
18.9,0.0145226974647892
18.92,0.0146280447396465
18.94,0.0147272433970822
18.96,0.0148202674094652
18.98,0.0149070932724046
19,0.0149877000083292
19.02,0.0150620691690664
19.04,0.0151301848374207
19.06,0.0151920336277523
19.08,0.0152476046855594
19.1,0.0152968896860658
19.12,0.0153398828318161
19.14,0.0153765808492825
19.16,0.0154069829844861
19.18,0.0154310909976364
19.2,0.0154489091567941
19.22,0.0154604442305602
19.24,0.0154657054797988
19.26,0.0154647046483961
19.28,0.0154574559530636
19.3,0.0154439760721902
19.32,0.0154242841337502
19.34,0.015398401702274
19.36,0.0153663527648883
19.38,0.0153281637164332
19.4,0.0152838633436644
19.42,0.015233482808549
19.44,0.0151770556306615
19.46,0.0151146176686918
19.48,0.0150462071010712
19.5,0.0149718644057285
19.52,0.0148916323389841
19.54,0.0148055559135935
19.56,0.0147136823759495
19.58,0.0146160611824549
19.6,0.0145127439750758
19.62,0.0144037845560871
19.64,0.0142892388620227
19.66,0.0141691649368403
19.68,0.0140436229043151
19.7,0.0139126749396732
19.72,0.0137763852404788
19.74,0.013634819996787
19.76,0.0134880473605757
19.78,0.013336137414471
19.8,0.0131791621397789
19.82,0.0130171953838369
19.84,0.0128503128267011
19.86,0.0126785919471824
19.88,0.0125021119882458
19.9,0.0123209539217898
19.92,0.0121352004128181
19.94,0.0119449357830215
19.96,0.0117502459737841
19.98,0.0115512185086298
20,0.0113479424551248
20.02,0.0111405083862531
20.04,0.0109290083412796
20.06,0.0107135357861186
20.08,0.0104941855732237
20.1,0.0102710539010158
20.12,0.0100442382728664
20.14,0.00981383745565208
20.16,0.00957995143789945
20.18,0.00934268138753527
20.2,0.00910212960926103
20.22,0.00885839950156861
20.24,0.00861159551341476
20.26,0.00836182310057219
20.28,0.00810918868167484
20.3,0.00785379959397547
20.32,0.00759576404883326
20.34,0.00733519108694951
20.36,0.00707219053336959
20.38,0.00680687295226912
20.4,0.00653934960154265
20.42,0.00626973238721303
20.44,0.00599813381767965
20.46,0.00572466695782393
20.48,0.00544944538299028
20.5,0.00517258313286079
20.52,0.00489419466524212
20.54,0.00461439480978264
20.56,0.00433329872163842
20.58,0.00405102183510603
20.6,0.00376767981724071
20.62,0.00348338852147785
20.64,0.00319826394127623
20.66,0.00291242216380097
20.68,0.00262597932366432
20.7,0.00233905155674246
20.72,0.00205175495408606
20.74,0.00176420551594267
20.76,0.00147651910590869
20.78,0.0011888114052286
20.8,0.000901197867259231
20.82,0.000613793672116444
20.84,0.000326713681521793
20.86,4.00723938664107e-05
20.88,-0.000246016100490653
20.9,-0.000531438163672558
20.92,-0.000816080654466331
20.94,-0.00109983097221924
20.96,-0.00138257710043322
20.98,-0.00166420765004084
21,-0.00194461190234646
21.02,-0.00222367985161638
21.04,-0.00250130224730193
21.06,-0.0027773706358797
21.08,-0.00305177740229322
21.1,-0.00332441581098056
21.12,-0.00359518004647265
21.14,-0.00386396525354711
21.16,-0.00413066757692283
21.18,-0.00439518420048048
21.2,-0.00465741338599459
21.22,-0.00491725451136288
21.24,-0.00517460810831883
21.26,-0.00542937589961375
21.28,-0.00568146083565465
21.3,-0.00593076713058473
21.32,-0.00617720029779332
21.34,-0.00642066718484246
21.36,-0.00666107600779755
21.38,-0.0068983363849497
21.4,-0.00713235936991781
21.42,-0.00736305748411847
21.44,-0.00759034474859221
21.46,-0.00781413671517486
21.48,-0.00803435049700304
21.5,-0.00825090479834301
21.52,-0.00846371994373259
21.54,-0.0086727179064259
21.56,-0.00887782233613126
21.58,-0.00907895858603248
21.6,-0.00927605373908453
21.62,-0.00946903663357452
21.64,-0.00965783788793943
21.66,-0.00984238992483218
21.68,-0.0100226269944281
21.7,-0.0101984851969642
21.72,-0.0103699025045034
21.74,-0.0105368187819174
21.76,-0.0106991758070808
21.78,-0.01085691729027
21.8,-0.011009988892762
21.82,-0.0111583382446246
21.84,-0.0113019149616965
21.86,-0.011440670661748
21.88,-0.0115745589798207
21.9,-0.0117035355827399
21.92,-0.0118275581827967
21.94,-0.0119465865505947
21.96,-0.0120605825270595
21.98,-0.012169510034606
22,-0.0122733350874629
22.02,-0.0123720258011491
22.04,-0.0124655524011033
22.06,-0.0125538872304614
22.08,-0.0126370047569836
22.1,-0.0127148815791274
22.12,-0.0127874964312673
22.14,-0.0128548301880602
22.16,-0.0129168658679569
22.18,-0.0129735886358584
22.2,-0.01302498580492
22.22,-0.0130710468375018
22.24,-0.0131117633452681
22.26,-0.0131471290884371
22.28,-0.013177139974182
22.3,-0.0132017940541875
22.32,-0.0132210915213614
22.34,-0.0132350347057075
22.36,-0.0132436280693601
22.38,-0.0132468782007854
22.4,-0.0132447938081532
22.42,-0.0132373857118824
22.44,-0.0132246668363658
22.46,-0.0132066522008778
22.48,-0.0131833589096717
22.5,-0.0131548061412702
22.52,-0.0131210151369562
22.54,-0.0130820091884688
22.56,-0.0130378136249122
22.58,-0.0129884557988826
22.6,-0.0129339650718206
22.62,-0.0128743727985972
22.64,-0.0128097123113394
22.66,-0.0127400189025035
22.68,-0.0126653298072056
22.7,-0.0125856841848152
22.72,-0.0125011230998228
22.74,-0.0124116895019888
22.76,-0.0123174282057833
22.78,-0.0122183858691268
22.8,-0.0121146109714404
22.82,-0.0120061537910158
22.84,-0.0118930663817165
22.86,-0.0117754025490176
22.88,-0.0116532178253986
22.9,-0.0115265694450967
22.92,-0.0113955163182341
22.94,-0.0112601190043293
22.96,-0.0111204396852042
22.98,-0.0109765421372996
23,-0.0108284917034092
23.02,-0.010676355263847
23.04,-0.0105202012070576
23.06,-0.010360099399684
23.08,-0.010196121156105
23.1,-0.0100283392074549
23.12,-0.00985682767013903
23.14,-0.00968166201385861
23.16,-0.00950291902915737
23.18,-0.00932067679450498
23.2,-0.00913501464293007
23.22,-0.00894601312821723
23.24,-0.008753753990682
23.26,-0.00855832012253803
23.28,-0.00835979553287088
23.3,-0.00815826531223297
23.32,-0.00795381559687413
23.34,-0.00774653353262277
23.36,-0.00753650723843229
23.38,-0.00732382576960783
23.4,-0.00710857908072834
23.42,-0.00689085798827918
23.44,-0.00667075413301046
23.46,-0.00644835994203648
23.48,-0.00622376859069156
23.5,-0.00599707396415792
23.52,-0.00576837061888089
23.54,-0.0055377537437873
23.56,-0.00530531912132242
23.58,-0.00507116308832135
23.6,-0.00483538249673045
23.62,-0.00459807467419461
23.64,-0.0043593373845261
23.66,-0.0041192687880708
23.68,-0.00387796740198765
23.7,-0.00363553206045711
23.72,-0.0033920618748344
23.74,-0.00314765619376341
23.76,-0.00290241456326702
23.78,-0.00265643668682959
23.8,-0.00240982238548744
23.82,-0.002162671557943
23.84,-0.0019150841407183
23.86,-0.00166716006836347
23.88,-0.00141899923373588
23.9,-0.00117070144836538
23.92,-0.000922366402921164
23.94,-0.000674093627795705
23.96,-0.000425982453821045
23.98,-0.000178131973132731
24,6.93589998034169e-05
24.02,0.000316391966986633
24.04,0.000562868785483623
24.06,0.000808691705823177
24.08,0.00105376341016821
24.1,0.00129798705025052
24.12,0.00154126628505376
24.14,0.00178350531823014
24.16,0.00202460893523663
24.18,0.00226448254017634
24.2,0.00250303219233131
24.22,0.00274016464237253
24.24,0.00297578736823371
24.26,0.00320980861063505
24.28,0.00344213740824367
24.3,0.00367268363245747
24.32,0.00390135802179928
24.34,0.0041280722159084
24.36,0.00435273878911688
24.38,0.00457527128359787
24.4,0.00479558424207386
24.42,0.00501359324007247
24.44,0.00522921491771792
24.46,0.00544236701104649
24.48,0.00565296838283429
24.5,0.00586093905292602
24.52,0.00606620022805376
24.54,0.0062686743311346
24.56,0.00646828503003674
24.58,0.00666495726580332
24.6,0.006858617280324
24.62,0.0070491926434441
24.64,0.0072366122795017
24.66,0.00742080649328306
24.68,0.00760170699538723
24.7,0.0077792469269907
24.72,0.00795336088400343
24.74,0.00812398494060761
24.76,0.00829105667217111
24.78,0.00845451517752736
24.8,0.00861430110061416
24.82,0.00877035665146376
24.84,0.00892262562653716
24.86,0.00907105342839561
24.88,0.00921558708470262
24.9,0.00935617526655023
24.92,0.00949276830610328
24.94,0.00962531821355591
24.96,0.0097537786933948
24.98,0.00987810515996372
25,0.0099982547523246
25.02,0.0101141863484102
25.04,0.0102258605784644
25.06,0.010333239837765
25.08,0.0104362882986268
25.1,0.0105349719216795
25.12,0.010629258466419
25.14,0.0107191175010275
25.16,0.0108045204114613
25.18,0.010885440409802
25.2,0.0109618525418715
25.22,0.0110337336941066
25.24,0.011101062599693
25.26,0.0111638198439574
25.28,0.0112219878690163
25.3,0.0112755509776816
25.32,0.011324495336622
25.34,0.0113688089787803
25.36,0.0114084818050474
25.38,0.0114435055851928
25.4,0.0114738739580528
25.42,0.0114995824309781
25.44,0.0115206283785406
25.46,0.0115370110405033
25.48,0.0115487315190533
25.5,0.0115557927753019
25.52,0.0115581996250523
25.54,0.0115559587338406
25.56,0.0115490786112503
25.58,0.0115375696045056
25.6,0.0115214438913468
25.62,0.0115007154721914
25.64,0.0114754001615856
25.66,0.0114455155789498
25.68,0.0114110811386249
25.7,0.0113721180392219
25.72,0.0113286492522824
25.74,0.0112806995102536
25.76,0.0112282952937856
25.78,0.0111714648183554
25.8,0.0111102380202252
25.82,0.0110446465417412
25.84,0.0109747237159788
25.86,0.0109005045507436
25.88,0.0108220257119333
25.9,0.0107393255062685
25.92,0.0106524438634024
25.94,0.0105614223174138
25.96,0.0104663039876949
25.98,0.0103671335592409
26,0.0102639572623502
26.02,0.0101568228517447
26.04,0.0100457795851189
26.06,0.00993087820112717
26.08,0.00981217089681925
26.1,0.00968971130453347
26.12,0.00956355446825751
26.14,0.00943375681946716
26.16,0.00930037615245345
26.18,0.0091634715991485
26.2,0.00902310360346107
26.22,0.00887933389513258
26.24,0.00873222546312476
26.26,0.00858184252855017
26.28,0.00842825051715696
26.3,0.0082715160313796
26.32,0.00811170682196708
26.34,0.00794889175920073
26.36,0.00778314080371342
26.38,0.00761452497692256
26.4,0.0074431163310889
26.42,0.0072689879190139
26.44,0.00709221376338789
26.46,0.00691286882580191
26.48,0.00673102897543589
26.5,0.00654677095743615
26.52,0.00636017236099505
26.54,0.00617131158714614
26.56,0.00598026781628766
26.58,0.00578712097544792
26.6,0.00559195170530583
26.62,0.00539484132697988
26.64,0.00519587180859929
26.66,0.00499512573167066
26.68,0.00479268625725388
26.7,0.00458863709196096
26.72,0.00438306245379144
26.74,0.00417604703781817
26.76,0.0039676759817373
26.78,0.00375803483129626
26.8,0.00354720950561363
26.82,0.00333528626240477
26.84,0.00312235166312711
26.86,0.00290849253805897
26.88,0.00269379595132594
26.9,0.00247834916588855
26.92,0.00226223960850536
26.94,0.00204555483468518
26.96,0.00182838249364235
26.98,0.00161081029326904
27,0.00139292596513825
27.02,0.00117481722955138
27.04,0.000956571760644171
27.06,0.000738277151564614
27.08,0.000520020879736623
27.1,0.000301890272222984
27.12,8.3972471201174e-05
27.14,-0.000133645600434458
27.16,-0.000350877273330761
27.18,-0.000567636165780733
27.2,-0.000783836217662111
27.22,-0.000999391724196426
27.24,-0.00121421736951542
27.26,-0.00142822826002187
27.28,-0.0016413399575319
27.3,-0.001853468512186
27.32,-0.00206453049511611
27.34,-0.00227444303085621
27.36,-0.00248312382948392
27.38,-0.00269049121848088
27.4,-0.00289646417429965
27.42,-0.0031009623536252
27.44,-0.0033039061243189
27.46,-0.00350521659603341
27.48,-0.00370481565048682
27.5,-0.0039026259713844
27.52,-0.00409857107397698
27.54,-0.00429257533424443
27.56,-0.00448456401769359
27.58,-0.00467446330775958
27.6,-0.00486220033379999
27.62,-0.00504770319867142
27.64,-0.00523090100587813
27.66,-0.00541172388628262
27.68,-0.00559010302436826
27.7,-0.00576597068404434
27.72,-0.00593926023398377
27.74,-0.00610990617248441
27.76,-0.00627784415184457
27.78,-0.0064430110022441
27.8,-0.00660534475512203
27.82,-0.00676478466604246
27.84,-0.00692127123704035
27.86,-0.00707474623843914
27.88,-0.00722515273013233
27.9,-0.00737243508232138
27.92,-0.00751653899570263
27.94,-0.00765741152109588
27.96,-0.00779500107850785
27.98,-0.00792925747562378
28,-0.00806013192572057
28.02,-0.00818757706499538
28.04,-0.00831154696930362
28.06,-0.00843199717030055
28.08,-0.00854888467098104
28.1,-0.00866216796061217
28.12,-0.0087718070290537
28.14,-0.00887776338046154
28.16,-0.00898000004636986
28.18,-0.00907848159814744
28.2,-0.00917317415882425
28.22,-0.00926404541428463
28.24,-0.00935106462382338
28.26,-0.00943420263006167
28.28,-0.00951343186821969
28.3,-0.00958872637474331
28.32,-0.00966006179528235
28.34,-0.00972741539201817
28.36,-0.00979076605033862
28.38,-0.00985009428485877
28.4,-0.00990538224478581
28.42,-0.00995661371862715
28.44,-0.0100037741382406
28.46,-0.0100468505822262
28.48,-0.010085831778659
28.5,-0.0101207081071634
28.52,-0.0101514716003276
28.54,-0.0101781159444609
28.56,-0.0102006364796922
28.58,-0.010219030199412
28.6,-0.010233295749059
28.62,-0.0102434334242513
28.64,-0.0102494451682668
28.66,-0.010251334568871
28.68,-0.0102491068544977
28.7,-0.0102427688897832
28.72,-0.010232329170457
28.74,-0.0102177978175925
28.76,-0.01019918657122
28.78,-0.0101765087833069
28.8,-0.0101497794101065
28.82,-0.010119015003882
28.84,-0.0100842337040076
28.86,-0.0100454552274528
28.88,-0.0100027008586533
28.9,-0.00995599343877411
28.92,-0.00990535735436986
28.94,-0.00985081852544754
28.96,-0.00979240439293734
28.98,-0.00973014390557731
29,-0.00966406750621796
29.02,-0.00959420711755309
29.04,-0.00952059612728313
29.06,-0.00944326937271791
29.08,-0.00936226312482554
29.1,-0.00927761507173469
29.12,-0.00918936430169743
29.14,-0.00909755128552027
29.16,-0.00900221785847103
29.18,-0.00890340720166943
29.2,-0.00880116382296965
29.22,-0.00869553353734295
29.24,-0.00858656344676902
29.26,-0.00847430191964455
29.28,-0.00835879856971796
29.3,-0.00824010423455936
29.32,-0.00811827095357475
29.34,-0.00799335194557393
29.36,-0.00786540158590172
29.38,-0.00773447538314189
29.4,-0.00760062995540399
29.42,-0.00746392300620271
29.44,-0.00732441329994023
29.46,-0.0071821606370015
29.48,-0.00703722582847319
29.5,-0.00688967067049655
29.52,-0.00673955791826513
29.54,-0.00658695125967794
29.56,-0.00643191528865908
29.58,-0.00627451547815491
29.6,-0.0061148181528198
29.62,-0.0059528904614018
29.64,-0.00578880034883962
29.66,-0.00562261652808226
29.68,-0.00545440845164296
29.7,-0.00528424628289906
29.72,-0.00511220086714953
29.74,-0.00493834370244188
29.76,-0.00476274691018054
29.78,-0.00458548320552838
29.8,-0.00440662586761367
29.82,-0.0042262487095543
29.84,-0.00404442604831163
29.86,-0.00386123267438599
29.88,-0.00367674382136608
29.9,-0.00349103513534468
29.92,-0.00330418264421274
29.94,-0.00311626272684443
29.96,-0.00292735208218537
29.98,-0.00273752769825639
30,-0.00254686682108546


==> Figures_tex/Data/y2.csv <==
t,e
0,-2.17584097952452
0.02,-2.17554371850623
0.04,-2.17496472878908
0.06,-2.17411906130156
0.08,-2.17302129710054
0.1,-2.17168555865114
0.12,-2.1701255208719
0.14,-2.16835442194943
0.16,-2.16638507392728
0.18,-2.16422987307302
0.2,-2.16190081002792
0.22,-2.1594094797434
0.24,-2.1567670912082
0.26,-2.15398447697047
0.28,-2.15107210245851
0.3,-2.14804007510424
0.32,-2.14489815327298
0.34,-2.14165575500348
0.36,-2.13832196656167
0.38,-2.13490555081192
0.4,-2.13141495540919
0.42,-2.12785832081558
0.44,-2.1242434881448
0.46,-2.12057800683772
0.48,-2.11686914217243
0.5,-2.11312388261199
0.52,-2.10934894699307
0.54,-2.10555079155849
0.56,-2.10173561683693
0.58,-2.09790937437253
0.6,-2.09407777330756
0.62,-2.09024628682102
0.64,-2.08642015842586
0.66,-2.08260440812777
0.68,-2.07880383844825
0.7,-2.07502304031462
0.72,-2.07126639881958
0.74,-2.06753809885303
0.76,-2.06384213060857
0.78,-2.06018229496724
0.8,-2.05656220876101
0.82,-2.05298530991828
0.84,-2.04945486249394
0.86,-2.04597396158616
0.88,-2.04254553814223
0.9,-2.03917236365584
0.92,-2.03585705475769
0.94,-2.03260207770188
0.96,-2.02940975275009
0.98,-2.0262822584555
1,-2.02322163584878
1.02,-2.02022979252783
1.04,-2.01730850665345
1.06,-2.01445943085284
1.08,-2.01168409603269
1.1,-2.00898391510389
1.12,-2.00636018661959
1.14,-2.0038140983284
1.16,-2.00134673064446
1.18,-1.99895906003624
1.2,-1.99665196233554
1.22,-1.99442621596857
1.24,-1.99228250511055
1.26,-1.99022142276555
1.28,-1.98824347377308
1.3,-1.98634907774298
1.32,-1.98453857192014
1.34,-1.98281221398044
1.36,-1.98117018475946
1.38,-1.97961259091539
1.4,-1.97813946752736
1.42,-1.97675078063084
1.44,-1.97544642969116
1.46,-1.97422625001669
1.48,-1.97309001511284
1.5,-1.9720374389782
1.52,-1.97106817834406
1.54,-1.97018183485848
1.56,-1.96937795721615
1.58,-1.96865604323523
1.6,-1.9680155418822
1.62,-1.96745585524605
1.64,-1.96697634046264
1.66,-1.96657631159056
1.68,-1.96625504143945
1.7,-1.96601176335172
1.72,-1.96584567293888
1.74,-1.96575592977334
1.76,-1.96574165903668
1.78,-1.96580195312536
1.8,-1.96593587321486
1.82,-1.96614245078307
1.84,-1.96642068909388
1.86,-1.96676956464188
1.88,-1.967188028559
1.9,-1.96767500798391
1.92,-1.96822940739511
1.94,-1.96885010990838
1.96,-1.96953597853954
1.98,-1.97028585743315
2,-1.97109857305803
2.02,-1.97197293537032
2.04,-1.97290773894475
2.06,-1.97390176407489
2.08,-1.97495377784313
2.1,-1.97606253516099
2.12,-1.97722677978042
2.14,-1.97844524527688
2.16,-1.97971665600474
2.18,-1.9810397280256
2.2,-1.98241317001025
2.22,-1.98383568411483
2.24,-1.98530596683179
2.26,-1.98682270981614
2.28,-1.98838460068774
2.3,-1.98999032381002
2.32,-1.99163856104573
2.34,-1.99332799249031
2.36,-1.99505729718327
2.38,-1.99682515379822
2.4,-1.998630241312
2.42,-2.00047123965329
2.44,-2.00234683033141
2.46,-2.00425569704555
2.48,-2.00619652627498
2.5,-2.00816800785071
2.52,-2.01016883550897
2.54,-2.01219770742701
2.56,-2.01425332674155
2.58,-2.01633440205037
2.6,-2.01843964789735
2.62,-2.02056778524147
2.64,-2.02271754191
2.66,-2.02488765303636
2.68,-2.02707686148303
2.7,-2.02928391824972
2.72,-2.03150758286731
2.74,-2.03374662377781
2.76,-2.03599981870067
2.78,-2.03826595498586
2.8,-2.04054382995383
2.82,-2.0428322512229
2.84,-2.04513003702424
2.86,-2.04743601650471
2.88,-2.04974903001797
2.9,-2.052067929404
2.92,-2.05439157825746
2.94,-2.05671885218498
2.96,-2.05904863905181
2.98,-2.06137983921791
3,-2.06371136576394
3.02,-2.0660421447072
3.04,-2.06837111520785
3.06,-2.07069722976563
3.08,-2.07301945440732
3.1,-2.07533676886511
3.12,-2.07764816674615
3.14,-2.07995265569348
3.16,-2.08224925753846
3.18,-2.08453700844509
3.2,-2.08681495904621
3.22,-2.08908217457185
3.24,-2.09133773497
3.26,-2.09358073501983
3.28,-2.09581028443765
3.3,-2.09802550797574
3.32,-2.1002255455142
3.34,-2.10240955214601
3.36,-2.10457669825551
3.38,-2.10672616959032
3.4,-2.10885716732697
3.42,-2.11096890813038
3.44,-2.11306062420728
3.46,-2.11513156335372
3.48,-2.11718098899687
3.5,-2.11920818023117
3.52,-2.12121243184899
3.54,-2.12319305436599
3.56,-2.12514937404112
3.58,-2.12708073289168
3.6,-2.1289864887032
3.62,-2.1308660150346
3.64,-2.13271870121848
3.66,-2.1345439523568
3.68,-2.13634118931203
3.7,-2.13810984869379
3.72,-2.13984938284121
3.74,-2.14155925980105
3.76,-2.14323896330164
3.78,-2.14488799272279
3.8,-2.14650586306175
3.82,-2.14809210489534
3.84,-2.14964626433821
3.86,-2.15116790299749
3.88,-2.15265659792386
3.9,-2.15411194155901
3.92,-2.15553354167969
3.94,-2.15692102133847
3.96,-2.15827401880112
3.98,-2.1595921874808
4,-2.16087519586917
4.02,-2.16212272746436
4.04,-2.16333448069603
4.06,-2.16451016884737
4.08,-2.16564951997442
4.1,-2.16675227682244
4.12,-2.16781819673963
4.14,-2.16884705158817
4.16,-2.16983862765268
4.18,-2.17079272554606
4.2,-2.17170916011294
4.22,-2.17258776033063
4.24,-2.17342836920776
4.26,-2.17423084368055
4.28,-2.17499505450686
4.3,-2.17572088615802
4.32,-2.17640823670853
4.34,-2.17705701772358
4.36,-2.17766715414465
4.38,-2.17823858417298
4.4,-2.17877125915119
4.42,-2.17926514344289
4.44,-2.17972021431056
4.46,-2.18013646179154
4.48,-2.18051388857223
4.5,-2.18085250986067
4.52,-2.18115235325734
4.54,-2.18141345862442
4.56,-2.18163587795341
4.58,-2.18181967523119
4.6,-2.18196492630464
4.62,-2.18207171874376
4.64,-2.18214015170334
4.66,-2.18217033578332
4.68,-2.18216239288778
4.7,-2.18211645608258
4.72,-2.18203266945182
4.74,-2.18191118795303
4.76,-2.1817521772712
4.78,-2.18155581367159
4.8,-2.18132228385157
4.82,-2.18105178479127
4.84,-2.1807445236032
4.86,-2.18040071738097
4.88,-2.18002059304692
4.9,-2.17960438719891
4.92,-2.17915234595619
4.94,-2.17866472480442
4.96,-2.17814178843983
4.98,-2.17758381061268
5,-2.17699107396987
5.02,-2.1763638698969
5.04,-2.17570249835911
5.06,-2.17500726774231
5.08,-2.17427849469273
5.1,-2.17351650395646
5.12,-2.1727216282183
5.14,-2.17189420794009
5.16,-2.17103459119859
5.18,-2.17014313352286
5.2,-2.1692201977313
5.22,-2.16826615376821
5.24,-2.1672813785401
5.26,-2.16626625575157
5.28,-2.16522117574104
5.3,-2.16414653531608
5.32,-2.16304273758863
5.34,-2.16191019180995
5.36,-2.16074931320549
5.38,-2.15956052280958
5.4,-2.15834424730002
5.42,-2.15710091883263
5.44,-2.15583097487579
5.46,-2.15453485804491
5.48,-2.15321301593702
5.5,-2.15186590096532
5.52,-2.15049397019395
5.54,-2.14909768517274
5.56,-2.14767751177226
5.58,-2.14623392001893
5.6,-2.14476738393043
5.62,-2.14327838135134
5.64,-2.14176739378905
5.66,-2.14023490624996
5.68,-2.13868140707604
5.7,-2.13710738778179
5.72,-2.13551334289155
5.74,-2.13389976977727
5.76,-2.1322671684967
5.78,-2.13061604163217
5.8,-2.12894689412975
5.82,-2.12726023313906
5.84,-2.12555656785366
5.86,-2.12383640935198
5.88,-2.12210027043895
5.9,-2.12034866548826
5.92,-2.11858211028538
5.94,-2.11680112187119
5.96,-2.1150062183865
5.98,-2.11319791891724
6,-2.11137674334054
6.02,-2.1095432121716
6.04,-2.10769784641145
6.06,-2.10584116739562
6.08,-2.10397369664368
6.1,-2.10209595570982
6.12,-2.1002084660343
6.14,-2.09831174879602
6.16,-2.09640632476603
6.18,-2.09449271416215
6.2,-2.09257143650464
6.22,-2.09064301047306
6.24,-2.08870795376418
6.26,-2.08676678295108
6.28,-2.08482001334351
6.3,-2.08286815884933
6.32,-2.08091173183735
6.34,-2.07895124300131
6.36,-2.07698720122523
6.38,-2.07502011345002
6.4,-2.07305048454147
6.42,-2.07107881715962
6.44,-2.06910561162945
6.46,-2.06713136581303
6.48,-2.06515657498311
6.5,-2.06318173169814
6.52,-2.0612073256788
6.54,-2.059233843686
6.56,-2.0572617694004
6.58,-2.05529158330353
6.6,-2.05332376256042
6.62,-2.05135878090382
6.64,-2.04939710852007
6.66,-2.04743921193654
6.68,-2.04548555391076
6.7,-2.04353659332121
6.72,-2.04159278505978
6.74,-2.03965457992592
6.76,-2.03772242452255
6.78,-2.0357967611537
6.8,-2.03387802772389
6.82,-2.03196665763927
6.84,-2.0300630797106
6.86,-2.028167718058
6.88,-2.02628099201753
6.9,-2.02440331604961
6.92,-2.02253509964926
6.94,-2.02067674725831
6.96,-2.01882865817934
6.98,-2.01699122649162
7,-2.01516484096895
7.02,-2.01334988499938
7.04,-2.01154673650686
7.06,-2.00975576787489
7.08,-2.00797734587209
7.1,-2.0062118315797
7.12,-2.00445958032112
7.14,-2.00272094159338
7.16,-2.00099625900068
7.18,-1.99928587018982
7.2,-1.99759010678777
7.22,-1.99590929434115
7.24,-1.99424375225781
7.26,-1.99259379375039
7.28,-1.99095972578198
7.3,-1.9893418490138
7.32,-1.98774045775486
7.34,-1.98615583991382
7.36,-1.98458827695279
7.38,-1.98303804384323
7.4,-1.98150540902396
7.42,-1.97999063436116
7.44,-1.97849397511049
7.46,-1.9770156798813
7.48,-1.97555599060289
7.5,-1.97411514249282
7.52,-1.97269336402734
7.54,-1.9712908769139
7.56,-1.96990789606567
7.58,-1.96854462957818
7.6,-1.96720127870807
7.62,-1.96587803785379
7.64,-1.96457509453851
7.66,-1.96329262939494
7.68,-1.96203081615236
7.7,-1.96078982162554
7.72,-1.95956980570589
7.74,-1.95837092135445
7.76,-1.95719331459708
7.78,-1.95603712452162
7.8,-1.95490248327702
7.82,-1.95378951607455
7.84,-1.95269834119099
7.86,-1.9516290699738
7.88,-1.95058180684834
7.9,-1.94955664932695
7.92,-1.94855368802009
7.94,-1.94757300664942
7.96,-1.94661468206278
7.98,-1.94567878425117
8,-1.94476537636754
8.02,-1.94387451474763
8.04,-1.94300624893257
8.06,-1.94216062169341
8.08,-1.94133766905757
8.1,-1.940537420337
8.12,-1.93975989815835
8.14,-1.93900511849478
8.16,-1.9382730906997
8.18,-1.93756381754224
8.2,-1.9368772952445
8.22,-1.9362135135205
8.24,-1.93557245561699
8.26,-1.9349540983558
8.28,-1.93435841217803
8.3,-1.93378536118982
8.32,-1.93323490320982
8.34,-1.93270698981827
8.36,-1.93220156640773
8.38,-1.93171857223536
8.4,-1.93125794047677
8.42,-1.93081959828144
8.44,-1.9304034668297
8.46,-1.9300094613911
8.48,-1.9296374913844
8.5,-1.9292874604389
8.52,-1.9289592664573
8.54,-1.92865280167985
8.56,-1.92836795275004
8.58,-1.92810460078149
8.6,-1.9278626214263
8.62,-1.92764188494462
8.64,-1.92744225627556
8.66,-1.92726359510931
8.68,-1.92710575596058
8.7,-1.9269685882431
8.72,-1.92685193634541
8.74,-1.92675563970778
8.76,-1.92667953290023
8.78,-1.92662344570162
8.8,-1.92658720317988
8.82,-1.92657062577323
8.84,-1.92657352937237
8.86,-1.92659572540373
8.88,-1.92663702091366
8.9,-1.92669721865346
8.92,-1.92677611716539
8.94,-1.92687351086953
8.96,-1.92698919015144
8.98,-1.92712294145063
9,-1.92727454734985
9.02,-1.92744378666505
9.04,-1.92763043453614
9.06,-1.92783426251833
9.08,-1.92805503867424
9.1,-1.92829252766652
9.12,-1.92854649085112
9.14,-1.92881668637115
9.16,-1.92910286925118
9.18,-1.9294047914921
9.2,-1.92972220216648
9.22,-1.93005484751423
9.24,-1.93040247103886
9.26,-1.93076481360393
9.28,-1.93114161352997
9.3,-1.93153260669161
9.32,-1.93193752661509
9.34,-1.93235610457596
9.36,-1.93278806969699
9.38,-1.93323314904628
9.4,-1.93369106773554
9.42,-1.9341615490185
9.44,-1.93464431438933
9.46,-1.93513908368127
9.48,-1.93564557516512
9.5,-1.93616350564788
9.52,-1.93669259057125
9.54,-1.93723254411012
9.56,-1.93778307927099
9.58,-1.93834390799018
9.6,-1.938914741232
9.62,-1.93949528908662
9.64,-1.94008526086785
9.66,-1.94068436521053
9.68,-1.9412923101678
9.7,-1.94190880330798
9.72,-1.94253355181109
9.74,-1.9431662625651
9.76,-1.94380664226171
9.78,-1.94445439749179
9.8,-1.94510923484024
9.82,-1.94577086098055
9.84,-1.9464389827687
9.86,-1.94711330733662
9.88,-1.94779354218508
9.9,-1.94847939527594
9.92,-1.94917057512383
9.94,-1.94986679088721
9.96,-1.95056775245871
9.98,-1.95127317055481
10,-1.9519827568048
10.02,-1.95269622383897
10.04,-1.95341328537606
10.06,-1.95413365630992
10.08,-1.95485705279529
10.1,-1.95558319233284
10.12,-1.95631179385322
10.14,-1.95704257780033
10.16,-1.95777526621359
10.18,-1.95850958280934
10.2,-1.95924525306124
10.22,-1.95998200427967
10.24,-1.96071956569021
10.26,-1.96145766851099
10.28,-1.96219604602904
10.3,-1.96293443367563
10.32,-1.96367256910041
10.34,-1.96441019224455
10.36,-1.96514704541267
10.38,-1.9658828733437
10.4,-1.96661742328049
10.42,-1.96735044503837
10.44,-1.96808169107235
10.46,-1.96881091654323
10.48,-1.96953787938245
10.5,-1.97026234035561
10.52,-1.97098406312489
10.54,-1.97170281431
10.56,-1.97241836354798
10.58,-1.97313048355165
10.6,-1.97383895016667
10.62,-1.97454354242741
10.64,-1.97524404261131
10.66,-1.97594023629198
10.68,-1.97663191239092
10.7,-1.9773188632278
10.72,-1.97800088456942
10.74,-1.97867777567719
10.76,-1.97934933935327
10.78,-1.98001538198521
10.8,-1.98067571358919
10.82,-1.98133014785186
10.84,-1.98197850217065
10.86,-1.98262059769266
10.88,-1.98325625935211
10.9,-1.98388531590628
10.92,-1.98450759996999
10.94,-1.98512294804858
10.96,-1.98573120056944
10.98,-1.98633220191201
11,-1.98692580043632
11.02,-1.98751184850996
11.04,-1.98809020253367
11.06,-1.98866072296529
11.08,-1.98922327434229
11.1,-1.98977772530281
11.12,-1.99032394860506
11.14,-1.99086182114541
11.16,-1.99139122397478
11.18,-1.99191204231364
11.2,-1.99242416556549
11.22,-1.99292748732876
11.24,-1.99342190540734
11.26,-1.99390732181945
11.28,-1.99438364280515
11.3,-1.99485077883229
11.32,-1.99530864460097
11.34,-1.99575715904654
11.36,-1.99619624534112
11.38,-1.99662583089361
11.4,-1.99704584734828
11.42,-1.99745623058188
11.44,-1.99785692069926
11.46,-1.99824786202764
11.48,-1.9986290031093
11.5,-1.999000296693
11.52,-1.99936169972384
11.54,-1.99971317333178
11.56,-2.00005468281878
11.58,-2.00038619764446
11.6,-2.00070769141047
11.62,-2.00101914184343
11.64,-2.00132053077655
11.66,-2.0016118441299
11.68,-2.00189307188929
11.7,-2.00216420808391
11.72,-2.00242525076262
11.74,-2.00267620196894
11.76,-2.00291706771479
11.78,-2.0031478579529
11.8,-2.00336858654808
11.82,-2.00357927124713
11.84,-2.00377993364762
11.86,-2.00397059916541
11.88,-2.00415129700102
11.9,-2.00432206010481
11.92,-2.00448292514102
11.94,-2.00463393245062
11.96,-2.00477512601313
11.98,-2.00490655340726
12,-2.00502826577049
12.02,-2.00514031775763
12.04,-2.00524276749823
12.06,-2.0053356765531
12.08,-2.00541910986969
12.1,-2.00549313573657
12.12,-2.00555782573694
12.14,-2.00561325470109
12.16,-2.00565950065811
12.18,-2.0056966447865
12.2,-2.00572477136407
12.22,-2.00574396771684
12.24,-2.00575432416719
12.26,-2.00575593398113
12.28,-2.00574889331481
12.3,-2.00573330116024
12.32,-2.00570925929023
12.34,-2.00567687220267
12.36,-2.00563624706401
12.38,-2.00558749365213
12.4,-2.00553072429851
12.42,-2.00546605382976
12.44,-2.00539359950854
12.46,-2.00531348097391
12.48,-2.00522582018106
12.5,-2.00513074134055
12.52,-2.00502837085698
12.54,-2.00491883726721
12.56,-2.00480227117806
12.58,-2.0046788052036
12.6,-2.00454857390196
12.62,-2.00441171371185
12.64,-2.00426836288855
12.66,-2.00411866143967
12.68,-2.00396275106052
12.7,-2.00380077506922
12.72,-2.00363287834149
12.74,-2.00345920724519
12.76,-2.00327990957467
12.78,-2.00309513448487
12.8,-2.00290503242524
12.82,-2.00270975507357
12.84,-2.00250945526957
12.86,-2.00230428694846
12.88,-2.0020944050744
12.9,-2.0018799655739
12.92,-2.00166112526917
12.94,-2.00143804181148
12.96,-2.0012108736145
12.98,-2.00097977978775
13,-2.00074492007
13.02,-2.00050645476286
13.04,-2.00026454466444
13.06,-2.0000193510031
13.08,-1.99977103537143
13.1,-1.99951975966034
13.12,-1.99926568599342
13.14,-1.99900897666147
13.16,-1.9987497940573
13.18,-1.9984883006108
13.2,-1.9982246587243
13.22,-1.99795903070824
13.24,-1.99769157871722
13.26,-1.99742246468632
13.28,-1.9971518502679
13.3,-1.99687989676875
13.32,-1.99660676508765
13.34,-1.99633261565343
13.36,-1.99605760836345
13.38,-1.99578190252258
13.4,-1.99550565678269
13.42,-1.99522902908267
13.44,-1.99495217658899
13.46,-1.99467525563685
13.48,-1.99439842167187
13.5,-1.9941218291924
13.52,-1.99384563169252
13.54,-1.99356998160557
13.56,-1.99329503024846
13.58,-1.99302092776652
13.6,-1.99274782307921
13.62,-1.99247586382638
13.64,-1.99220519631539
13.66,-1.99193596546893
13.68,-1.99166831477354
13.7,-1.99140238622903
13.72,-1.99113832029862
13.74,-1.99087625585986
13.76,-1.99061633015648
13.78,-1.99035867875101
13.8,-1.9901034354782
13.82,-1.98985073239947
13.84,-1.98960069975806
13.86,-1.9893534659352
13.88,-1.98910915740715
13.9,-1.98886789870314
13.92,-1.98862981236427
13.94,-1.98839501890333
13.96,-1.9881636367656
13.98,-1.98793578229061
14,-1.98771156967486
14.02,-1.98749111093554
14.04,-1.98727451587526
14.06,-1.98706189204774
14.08,-1.98685334472458
14.1,-1.986648976863
14.12,-1.98644888907465
14.14,-1.9862531795954
14.16,-1.98606194425627
14.18,-1.98587527645533
14.2,-1.98569326713069
14.22,-1.98551600473458
14.24,-1.98534357520845
14.26,-1.9851760619592
14.28,-1.98501354583648
14.3,-1.98485610511102
14.32,-1.98470381545415
14.34,-1.98455674991832
14.36,-1.98441497891879
14.38,-1.98427857021637
14.4,-1.98414758890129
14.42,-1.98402209737817
14.44,-1.98390215535208
14.46,-1.98378781981574
14.48,-1.98367914503779
14.5,-1.98357618255221
14.52,-1.98347898114881
14.54,-1.98338758686485
14.56,-1.98330204297774
14.58,-1.98322238999893
14.6,-1.98314866566878
14.62,-1.98308090495261
14.64,-1.98301914003785
14.66,-1.98296340033225
14.68,-1.98291371246322
14.7,-1.98287010027825
14.72,-1.98283258484638
14.74,-1.98280118446081
14.76,-1.98277591464252
14.78,-1.98275678814507
14.8,-1.98274381496029
14.82,-1.98273700232524
14.84,-1.98273635473002
14.86,-1.98274187392681
14.88,-1.98275355893979
14.9,-1.9827714060762
14.92,-1.98279540893838
14.94,-1.98282555843684
14.96,-1.98286184280431
14.98,-1.98290424761083
15,-1.9829527557798
15.02,-1.98300734760501
15.04,-1.98306800076866
15.06,-1.98313469036031
15.08,-1.98320738889681
15.1,-1.98328606634316
15.12,-1.98337069013426
15.14,-1.98346122519761
15.16,-1.98355763397695
15.18,-1.9836598764567
15.2,-1.98376791018736
15.22,-1.98388169031171
15.24,-1.98400116959194
15.26,-1.98412629843756
15.28,-1.98425702493413
15.3,-1.98439329487287
15.32,-1.984535051781
15.34,-1.98468223695288
15.36,-1.98483478948195
15.38,-1.9849926462934
15.4,-1.98515574217758
15.42,-1.98532400982413
15.44,-1.98549737985683
15.46,-1.98567578086917
15.48,-1.98585913946052
15.5,-1.98604738027304
15.52,-1.98624042602919
15.54,-1.98643819756989
15.56,-1.98664061389328
15.58,-1.98684759219409
15.6,-1.98705904790354
15.62,-1.9872748947299
15.64,-1.98749504469944
15.66,-1.98771940819808
15.68,-1.98794789401343
15.7,-1.98818040937732
15.72,-1.98841686000889
15.74,-1.98865715015803
15.76,-1.98890118264935
15.78,-1.98914885892648
15.8,-1.98940007909682
15.82,-1.98965474197667
15.84,-1.98991274513671
15.86,-1.99017398494783
15.88,-1.99043835662726
15.9,-1.99070575428504
15.92,-1.99097607097077
15.94,-1.99124919872059
15.96,-1.99152502860447
15.98,-1.99180345077368
16,-1.99208435450849
16.02,-1.99236762826608
16.04,-1.99265315972856
16.06,-1.99294083585123
16.08,-1.99323054291092
16.1,-1.99352216655443
16.12,-1.99381559184711
16.14,-1.99411070332152
16.16,-1.9944073850261
16.18,-1.9947055205739
16.2,-1.99500499319136
16.22,-1.99530568576705
16.24,-1.99560748090042
16.26,-1.99591026095051
16.28,-1.99621390808458
16.3,-1.99651830432667
16.32,-1.99682333160614
16.34,-1.99712887180599
16.36,-1.9974348068111
16.38,-1.99774101855635
16.4,-1.99804738907456
16.42,-1.99835380054417
16.44,-1.99866013533685
16.46,-1.99896627606479
16.48,-1.99927210562779
16.5,-1.99957750726011
16.52,-1.99988236457697
16.54,-2.00018656162091
16.56,-2.00048998290765
16.58,-2.00079251347182
16.6,-2.00109403891219
16.62,-2.00139444543667
16.64,-2.00169361990681
16.66,-2.00199144988205
16.68,-2.00228782366343
16.7,-2.00258263033701
16.72,-2.00287575981672
16.74,-2.00316710288684
16.76,-2.00345655124405
16.78,-2.00374399753885
16.8,-2.00402933541666
16.82,-2.00431245955828
16.84,-2.00459326571987
16.86,-2.00487165077242
16.88,-2.00514751274059
16.9,-2.00542075084106
16.92,-2.00569126552026
16.94,-2.00595895849151
16.96,-2.00622373277156
16.98,-2.00648549271651
17,-2.00674414405709
17.02,-2.00699959393332
17.04,-2.00725175092848
17.06,-2.00750052510247
17.08,-2.00774582802439
17.1,-2.00798757280458
17.12,-2.00822567412584
17.14,-2.00846004827395
17.16,-2.00869061316758
17.18,-2.00891728838733
17.2,-2.00913999520413
17.22,-2.00935865660685
17.24,-2.00957319732918
17.26,-2.0097835438757
17.28,-2.00998962454725
17.3,-2.01019136946546
17.32,-2.01038871059652
17.34,-2.01058158177415
17.36,-2.01076991872176
17.38,-2.01095365907382
17.4,-2.01113274239644
17.42,-2.01130711020704
17.44,-2.0114767059933
17.46,-2.01164147523121
17.48,-2.01180136540234
17.5,-2.01195632601021
17.52,-2.01210630859588
17.54,-2.01225126675262
17.56,-2.01239115613982
17.58,-2.01252593449596
17.6,-2.01265556165077
17.62,-2.01277999953654
17.64,-2.01289921219853
17.66,-2.01301316580453
17.68,-2.01312182865359
17.7,-2.01322517118385
17.72,-2.0133231659795
17.74,-2.01341578777688
17.76,-2.01350301346975
17.78,-2.01358482211362
17.8,-2.0136611949293
17.82,-2.01373211530549
17.84,-2.0137975688006
17.86,-2.01385754314364
17.88,-2.01391202823427
17.9,-2.01396101614201
17.92,-2.01400450110457
17.94,-2.01404247952535
17.96,-2.01407494997004
17.98,-2.01410191316243
18,-2.0141233719794
18.02,-2.01413933144493
18.04,-2.01414979872347
18.06,-2.01415478311234
18.08,-2.01415429603333
18.1,-2.01414835102357
18.12,-2.01413696372545
18.14,-2.01412015187582
18.16,-2.0140979352944
18.18,-2.01407033587134
18.2,-2.014037377554
18.22,-2.01399908633302
18.24,-2.0139554902275
18.26,-2.01390661926953
18.28,-2.0138525054879
18.3,-2.01379318289105
18.32,-2.01372868744933
18.34,-2.01365905707646
18.36,-2.01358433161036
18.38,-2.01350455279316
18.4,-2.01341976425061
18.42,-2.0133300114707
18.44,-2.01323534178165
18.46,-2.01313580432924
18.48,-2.01303145005343
18.5,-2.01292233166433
18.52,-2.01280850361762
18.54,-2.01269002208917
18.56,-2.01256694494923
18.58,-2.01243933173584
18.6,-2.01230724362778
18.62,-2.01217074341687
18.64,-2.01202989547969
18.66,-2.01188476574877
18.68,-2.01173542168324
18.7,-2.0115819322389
18.72,-2.01142436783782
18.74,-2.0112628003374
18.76,-2.01109730299897
18.78,-2.01092795045584
18.8,-2.01075481868099
18.82,-2.0105779849542
18.84,-2.01039752782878
18.86,-2.01021352709793
18.88,-2.01002606376058
18.9,-2.00983521998695
18.92,-2.0096410790836
18.94,-2.00944372545825
18.96,-2.00924324458413
18.98,-2.00903972296405
19,-2.00883324809416
19.02,-2.00862390842734
19.04,-2.00841179333634
19.06,-2.00819699307663
19.08,-2.00797959874902
19.1,-2.00775970226197
19.12,-2.00753739629369
19.14,-2.00731277425404
19.16,-2.00708593024623
19.18,-2.00685695902832
19.2,-2.0066259559745
19.22,-2.00639301703633
19.24,-2.00615823870372
19.26,-2.00592171796586
19.28,-2.00568355227202
19.3,-2.00544383949224
19.32,-2.00520267787796
19.34,-2.00496016602257
19.36,-2.00471640282197
19.38,-2.00447148743499
19.4,-2.0042255192439
19.42,-2.00397859781486
19.44,-2.00373082285843
19.46,-2.00348229419003
19.48,-2.00323311169056
19.5,-2.00298337526695
19.52,-2.00273318481291
19.54,-2.00248264016971
19.56,-2.00223184108705
19.58,-2.00198088718408
19.6,-2.00172987791057
19.62,-2.00147891250819
19.64,-2.00122808997199
19.66,-2.00097750901207
19.68,-2.00072726801538
19.7,-2.00047746500782
19.72,-2.00022819761648
19.74,-1.9999795630322
19.76,-1.99973165797231
19.78,-1.99948457864369
19.8,-1.99923842070608
19.82,-1.99899327923567
19.84,-1.99874924868906
19.86,-1.9985064228675
19.88,-1.99826489488144
19.9,-1.99802475711545
19.92,-1.99778610119356
19.94,-1.99754901794487
19.96,-1.99731359736959
19.98,-1.99707992860554
20,-1.99684809989493
20.02,-1.99661819855172
20.04,-1.99639031092924
20.06,-1.99616452238845
20.08,-1.99594091726645
20.1,-1.99571957884567
20.12,-1.99550058932336
20.14,-1.99528402978167
20.16,-1.99506998015823
20.18,-1.99485851921721
20.2,-1.99464972452088
20.22,-1.9944436724018
20.24,-1.99424043793543
20.26,-1.99404009491339
20.28,-1.99384271581721
20.3,-1.99364837179271
20.32,-1.99345713262491
20.34,-1.99326906671356
20.36,-1.99308424104924
20.38,-1.9929027211901
20.4,-1.99272457123915
20.42,-1.99254985382225
20.44,-1.99237863006666
20.46,-1.99221095958025
20.48,-1.99204690043136
20.5,-1.99188650912928
20.52,-1.99172984060541
20.54,-1.99157694819506
20.56,-1.99142788361994
20.58,-1.99128269697126
20.6,-1.9911414366936
20.62,-1.99100414956938
20.64,-1.99087088070404
20.66,-1.99074167351194
20.68,-1.99061656970289
20.7,-1.99049560926944
20.72,-1.99037883047483
20.74,-1.99026626984168
20.76,-1.99015796214133
20.78,-1.99005394038397
20.8,-1.98995423580939
20.82,-1.98985887787854
20.84,-1.98976789426572
20.86,-1.98968131085153
20.88,-1.98959915171655
20.9,-1.98952143913572
20.92,-1.98944819357345
20.94,-1.98937943367941
20.96,-1.98931517628513
20.98,-1.98925543640123
21,-1.98920022721541
21.02,-1.98914956009119
21.04,-1.98910344456729
21.06,-1.98906188835782
21.08,-1.98902489735311
21.1,-1.98899247562129
21.12,-1.9889646254106
21.14,-1.98894134715236
21.16,-1.98892263946467
21.18,-1.98890849915686
21.2,-1.98889892123455
21.22,-1.9888938989055
21.24,-1.98889342358607
21.26,-1.98889748490847
21.28,-1.98890607072856
21.3,-1.98891916713448
21.32,-1.98893675845585
21.34,-1.98895882727368
21.36,-1.98898535443096
21.38,-1.98901631904388
21.4,-1.98905169851371
21.42,-1.98909146853937
21.44,-1.98913560313058
21.46,-1.98918407462173
21.48,-1.98923685368625
21.5,-1.98929390935174
21.52,-1.98935520901566
21.54,-1.98942071846158
21.56,-1.98949040187614
21.58,-1.98956422186646
21.6,-1.98964213947831
21.62,-1.98972411421467
21.64,-1.989810104055
21.66,-1.98990006547503
21.68,-1.98999395346706
21.7,-1.99009172156081
21.72,-1.99019332184491
21.74,-1.99029870498872
21.76,-1.99040782026486
21.78,-1.99052061557209
21.8,-1.99063703745878
21.82,-1.99075703114683
21.84,-1.99088054055606
21.86,-1.99100750832904
21.88,-1.99113787585645
21.9,-1.99127158330277
21.92,-1.99140856963251
21.94,-1.99154877263679
21.96,-1.99169212896034
21.98,-1.99183857412889
22,-1.99198804257699
22.02,-1.99214046767616
22.04,-1.99229578176339
22.06,-1.99245391617003
22.08,-1.99261480125102
22.1,-1.99277836641436
22.12,-1.99294454015105
22.14,-1.99311325006515
22.16,-1.99328442290428
22.18,-1.99345798459029
22.2,-1.99363386025028
22.22,-1.99381197424779
22.24,-1.99399225021429
22.26,-1.99417461108087
22.28,-1.99435897911011
22.3,-1.99454527592824
22.32,-1.9947334225574
22.34,-1.99492333944808
22.36,-1.9951149465118
22.38,-1.99530816315382
22.4,-1.99550290830612
22.42,-1.99569910046033
22.44,-1.99589665770096
22.46,-1.99609549773858
22.48,-1.99629553794312
22.5,-1.9964966953773
22.52,-1.99669888683002
22.54,-1.99690202884985
22.56,-1.99710603777854
22.58,-1.99731082978453
22.6,-1.9975163208965
22.62,-1.99772242703684
22.64,-1.99792906405519
22.66,-1.99813614776183
22.68,-1.99834359396114
22.7,-1.9985513184849
22.72,-1.99875923722558
22.74,-1.99896726616949
22.76,-1.99917532142986
22.78,-1.9993833192798
22.8,-1.99959117618514
22.82,-1.99979880883708
22.84,-2.00000613418477
22.86,-2.0002130694677
22.88,-2.00041953224781
22.9,-2.00062544044159
22.92,-2.00083071235182
22.94,-2.00103526669922
22.96,-2.00123902265374
22.98,-2.00144189986574
23,-2.00164381849687
23.02,-2.00184469925065
23.04,-2.00204446340284
23.06,-2.00224303283151
23.08,-2.00244033004675
23.1,-2.00263627822021
23.12,-2.00283080121416
23.14,-2.00302382361037
23.16,-2.00321527073851
23.18,-2.00340506870437
23.2,-2.00359314441753
23.22,-2.0037794256188
23.24,-2.00396384090725
23.26,-2.00414631976679
23.28,-2.00432679259242
23.3,-2.00450519071605
23.32,-2.00468144643188
23.34,-2.00485549302139
23.36,-2.00502726477785
23.38,-2.00519669703041
23.4,-2.00536372616774
23.42,-2.0055282896612
23.44,-2.00569032608752
23.46,-2.00584977515107
23.48,-2.00600657770551
23.5,-2.0061606757751
23.52,-2.00631201257542
23.54,-2.00646053253355
23.56,-2.00660618130786
23.58,-2.00674890580713
23.6,-2.00688865420925
23.62,-2.00702537597933
23.64,-2.00715902188727
23.66,-2.00728954402481
23.68,-2.007416895822
23.7,-2.00754103206313
23.72,-2.00766190890208
23.74,-2.00777948387711
23.76,-2.00789371592507
23.78,-2.00800456539504
23.8,-2.00811199406138
23.82,-2.00821596513619
23.84,-2.00831644328121
23.86,-2.00841339461908
23.88,-2.00850678674399
23.9,-2.00859658873185
23.92,-2.00868277114969
23.94,-2.00876530606456
23.96,-2.00884416705181
23.98,-2.0089193292027
24,-2.0089907691315
24.02,-2.00905846498189
24.04,-2.00912239643273
24.06,-2.00918254470333
24.08,-2.00923889255797
24.1,-2.00929142430988
24.12,-2.0093401258246
24.14,-2.00938498452263
24.16,-2.00942598938163
24.18,-2.00946313093782
24.2,-2.00949640128688
24.22,-2.0095257940842
24.24,-2.00955130454449
24.26,-2.00957292944084
24.28,-2.00959066710305
24.3,-2.00960451741549
24.32,-2.00961448181425
24.34,-2.00962056328369
24.36,-2.00962276635246
24.38,-2.0096210970888
24.4,-2.00961556309539
24.42,-2.00960617350341
24.44,-2.00959293896622
24.46,-2.00957587165226
24.48,-2.00955498523751
24.5,-2.00953029489728
24.52,-2.00950181729745
24.54,-2.00946957058513
24.56,-2.00943357437879
24.58,-2.00939384975775
24.6,-2.00935041925121
24.62,-2.00930330682662
24.64,-2.00925253787759
24.66,-2.0091981392112
24.68,-2.00914013903483
24.7,-2.0090785669424
24.72,-2.00901345390013
24.74,-2.00894483223175
24.76,-2.00887273560326
24.78,-2.0087971990071
24.8,-2.00871825874587
24.82,-2.00863595241562
24.84,-2.00855031888851
24.86,-2.00846139829516
24.88,-2.00836923200642
24.9,-2.00827386261472
24.92,-2.008175333915
24.94,-2.00807369088515
24.96,-2.00796897966603
24.98,-2.00786124754107
25,-2.0077505429155
25.02,-2.00763691529508
25.04,-2.00752041526449
25.06,-2.00740109446535
25.08,-2.00727900557382
25.1,-2.00715420227783
25.12,-2.00702673925399
25.14,-2.00689667214412
25.16,-2.00676405753142
25.18,-2.00662895291637
25.2,-2.00649141669224
25.22,-2.00635150812036
25.24,-2.006209287305
25.26,-2.00606481516807
25.28,-2.00591815342346
25.3,-2.00576936455111
25.32,-2.00561851177091
25.34,-2.00546565901621
25.36,-2.00531087090727
25.38,-2.00515421272428
25.4,-2.00499575038039
25.42,-2.00483555039433
25.44,-2.00467367986297
25.46,-2.00451020643364
25.48,-2.00434519827634
25.5,-2.00417872405569
25.52,-2.00401085290284
25.54,-2.00384165438716
25.56,-2.00367119848787
25.58,-2.00349955556553
25.6,-2.00332679633338
25.62,-2.00315299182869
25.64,-2.00297821338396
25.66,-2.00280253259806
25.68,-2.00262602130733
25.7,-2.00244875155662
25.72,-2.00227079557034
25.74,-2.0020922257234
25.76,-2.00191311451224
25.78,-2.00173353452581
25.8,-2.00155355841654
25.82,-2.00137325887139
25.84,-2.00119270858291
25.86,-2.00101198022033
25.88,-2.00083114640073
25.9,-2.00065027966028
25.92,-2.00046945242554
25.94,-2.0002887369849
25.96,-2.00010820546004
25.98,-1.99992792977759
26,-1.99974798164087
26.02,-1.99956843250177
26.04,-1.99938935353278
26.06,-1.9992108155992
26.08,-1.99903288923146
26.1,-1.99885564459769
26.12,-1.99867915147645
26.14,-1.99850347922961
26.16,-1.99832869677555
26.18,-1.99815487256246
26.2,-1.99798207454196
26.22,-1.99781037014294
26.24,-1.99763982624559
26.26,-1.99747050915582
26.28,-1.99730248457976
26.3,-1.99713581759876
26.32,-1.9969705726445
26.34,-1.99680681347449
26.36,-1.99664460314786
26.38,-1.99648400400144
26.4,-1.99632507762623
26.42,-1.9961678848441
26.44,-1.99601248568495
26.46,-1.99585893936415
26.48,-1.99570730426033
26.5,-1.99555763789361
26.52,-1.99540999690412
26.54,-1.99526443703096
26.56,-1.99512101309155
26.58,-1.99497977896133
26.6,-1.99484078755393
26.62,-1.99470409080172
26.64,-1.99456973963675
26.66,-1.99443778397222
26.68,-1.99430827268426
26.7,-1.9941812535942
26.72,-1.99405677345135
26.74,-1.99393487791613
26.76,-1.9938156115437
26.78,-1.99369901776811
26.8,-1.9935851388868
26.82,-1.99347401604569
26.84,-1.99336568922471
26.86,-1.99326019722377
26.88,-1.99315757764929
26.9,-1.99305786690119
26.92,-1.9929611001604
26.94,-1.9928673113768
26.96,-1.9927765332578
26.98,-1.99268879725729
27,-1.99260413356522
27.02,-1.9925225710976
27.04,-1.99244413748711
27.06,-1.99236885907415
27.08,-1.9922967608985
27.1,-1.99222786669142
27.12,-1.99216219886837
27.14,-1.99209977852219
27.16,-1.99204062541685
27.18,-1.99198475798174
27.2,-1.9919321933065
27.22,-1.99188294713632
27.24,-1.99183703386793
27.26,-1.99179446654595
27.28,-1.99175525685992
27.3,-1.99171941514183
27.32,-1.99168695036414
27.34,-1.99165787013842
27.36,-1.99163218071448
27.38,-1.99160988698007
27.4,-1.9915909924611
27.42,-1.99157549932241
27.44,-1.99156340836907
27.46,-1.99155471904824
27.48,-1.99154942945151
27.5,-1.99154753631785
27.52,-1.99154903503702
27.54,-1.99155391965358
27.56,-1.99156218287133
27.58,-1.9915738160584
27.6,-1.99158880925272
27.62,-1.99160715116816
27.64,-1.99162882920102
27.66,-1.99165382943722
27.68,-1.99168213665978
27.7,-1.99171373435704
27.72,-1.99174860473115
27.74,-1.99178672870726
27.76,-1.99182808594306
27.78,-1.99187265483885
27.8,-1.99192041254814
27.82,-1.99197133498865
27.84,-1.99202539685382
27.86,-1.99208257162483
27.88,-1.99214283158298
27.9,-1.99220614782261
27.92,-1.99227249026447
27.94,-1.99234182766947
27.96,-1.99241412765292
27.98,-1.99248935669921
28,-1.99256748017684
28.02,-1.99264846235401
28.04,-1.99273226641446
28.06,-1.99281885447382
28.08,-1.99290818759633
28.1,-1.99300022581195
28.12,-1.99309492813387
28.14,-1.99319225257632
28.16,-1.99329215617289
28.18,-1.99339459499507
28.2,-1.99349952417123
28.22,-1.99360689790591
28.24,-1.99371666949943
28.26,-1.9938287913679
28.28,-1.99394321506345
28.3,-1.99405989129486
28.32,-1.99417876994844
28.34,-1.99429980010921
28.36,-1.99442293008239
28.38,-1.99454810741514
28.4,-1.99467527891861
28.42,-1.99480439069015
28.44,-1.99493538813592
28.46,-1.99506821599356
28.48,-1.99520281835529
28.5,-1.99533913869103
28.52,-1.9954771198719
28.54,-1.9956167041938
28.56,-1.99575783340127
28.58,-1.99590044871147
28.6,-1.99604449083835
28.62,-1.99618990001703
28.64,-1.99633661602825
28.66,-1.99648457822303
28.68,-1.99663372554743
28.7,-1.99678399656743
28.72,-1.99693532949399
28.74,-1.99708766220809
28.76,-1.99724093228595
28.78,-1.99739507702436
28.8,-1.99755003346598
28.82,-1.99770573842479
28.84,-1.99786212851155
28.86,-1.99801914015933
28.88,-1.99817670964905
28.9,-1.99833477313503
28.92,-1.99849326667062
28.94,-1.99865212623371
28.96,-1.99881128775238
28.98,-1.99897068713041
29,-1.99913026027282
29.02,-1.99928994311135
29.04,-1.99944967162993
29.06,-1.99960938189003
29.08,-1.99976901005598
29.1,-1.99992849242021
29.12,-2.00008776542841
29.14,-2.00024676570454
29.16,-2.00040543007583
29.18,-2.00056369559754
29.2,-2.00072149957768
29.22,-2.00087877960161
29.24,-2.00103547355638
29.26,-2.00119151965503
29.28,-2.00134685646069
29.3,-2.00150142291047
29.32,-2.00165515833919
29.34,-2.00180800250298
29.36,-2.00195989560253
29.38,-2.0021107783063
29.4,-2.00226059177336
29.42,-2.00240927767614
29.44,-2.0025567782228
29.46,-2.0027030361795
29.48,-2.0028479948923
29.5,-2.00299159830884
29.52,-2.00313379099977
29.54,-2.0032745181799
29.56,-2.00341372572899
29.58,-2.00355136021237
29.6,-2.00368736890114
29.62,-2.00382169979213
29.64,-2.00395430162752
29.66,-2.00408512391417
29.68,-2.00421411694253
29.7,-2.00434123180533
29.72,-2.00446642041581
29.74,-2.0045896355257
29.76,-2.00471083074277
29.78,-2.00482996054804
29.8,-2.00494698031261
29.82,-2.00506184631415
29.84,-2.00517451575295
29.86,-2.00528494676759
29.88,-2.0053930984503
29.9,-2.00549893086176
29.92,-2.00560240504566
29.94,-2.00570348304275
29.96,-2.00580212790448
29.98,-2.00589830370627
30,-2.00599197556031


==> Figures_tex/Data/y3.csv <==
t,e
0,2.37897384659933
0.02,2.37864383628543
0.04,2.37798748933406
0.06,2.37700857664698
0.08,2.37571096205291
0.1,2.3740985981051
0.12,2.37217552197318
0.14,2.36994585142746
0.16,2.36741378091394
0.18,2.36458357771839
0.2,2.36145957821774
0.22,2.35804618421722
0.24,2.35434785937159
0.26,2.35036912568885
0.28,2.34611456011496
0.3,2.34158879119794
0.32,2.3367964958299
0.34,2.33174239606555
0.36,2.32643125601562
0.38,2.32086787881394
0.4,2.31505710365662
0.42,2.30900380291205
0.44,2.30271287930039
0.46,2.29618926314105
0.48,2.28943790966715
0.5,2.2824637964054
0.52,2.27527192062031
0.54,2.26786729682146
0.56,2.26025495433259
0.58,2.25243993492139
0.6,2.24442729048871
0.62,2.23622208081618
0.64,2.22782937137104
0.66,2.21925423116709
0.68,2.21050173068064
0.7,2.20157693982053
0.72,2.192484925951
0.74,2.18323075196648
0.76,2.1738194744174
0.78,2.16425614168574
0.8,2.15454579220975
0.82,2.14469345275647
0.84,2.13470413674154
0.86,2.12458284259501
0.88,2.11433455217252
0.9,2.10396422921085
0.92,2.09347681782702
0.94,2.08287724106006
0.96,2.07217039945464
0.98,2.06136116968579
1,2.05045440322384
1.02,2.03945492503882
1.04,2.02836753234359
1.06,2.01719699337495
1.08,2.00594804621187
1.1,1.99462539763034
1.12,1.98323372199391
1.14,1.97177766017934
1.16,1.96026181853671
1.18,1.9486907678832
1.2,1.93706904252999
1.22,1.92540113934163
1.24,1.91369151682716
1.26,1.90194459426249
1.28,1.89016475084337
1.3,1.87835632486829
1.32,1.86652361295088
1.34,1.85467086926116
1.36,1.84280230479501
1.38,1.83092208667145
1.4,1.81903433745713
1.42,1.80714313451745
1.44,1.79525250939391
1.46,1.78336644720711
1.48,1.77148888608488
1.5,1.75962371661516
1.52,1.74777478132302
1.54,1.73594587417151
1.56,1.72414074008569
1.58,1.71236307449964
1.6,1.70061652292574
1.62,1.68890468054599
1.64,1.6772310918249
1.66,1.66559925014349
1.68,1.65401259745402
1.7,1.64247452395508
1.72,1.63098836778666
1.74,1.61955741474472
1.76,1.60818489801503
1.78,1.59687399792582
1.8,1.58562784171887
1.82,1.57444950333882
1.84,1.56334200324012
1.86,1.55230830821158
1.88,1.54135133121791
1.9,1.53047393125811
1.92,1.51967891324032
1.94,1.5089690278728
1.96,1.49834697157084
1.98,1.4878153863791
2,1.47737685990934
2.02,1.46703392529304
2.04,1.45678906114874
2.06,1.44664469156375
2.08,1.43660318609007
2.1,1.42666685975412
2.12,1.41683797308009
2.14,1.4071187321267
2.16,1.39751128853696
2.18,1.38801773960085
2.2,1.37864012833063
2.22,1.36938044354844
2.24,1.36024061998611
2.26,1.35122253839681
2.28,1.34232802567848
2.3,1.33355885500858
2.32,1.32491674599019
2.34,1.31640336480911
2.36,1.30802032440172
2.38,1.29976918463348
2.4,1.29165145248791
2.42,1.28366858226559
2.44,1.27582197579335
2.46,1.26811298264315
2.48,1.26054290036066
2.5,1.25311297470318
2.52,1.24582439988691
2.54,1.23867831884317
2.56,1.23167582348365
2.58,1.22481795497421
2.6,1.21810570401733
2.62,1.21154001114288
2.64,1.20512176700708
2.66,1.19885181269949
2.68,1.19273094005788
2.7,1.18675989199078
2.72,1.18093936280758
2.74,1.17526999855601
2.76,1.16975239736686
2.78,1.16438710980575
2.8,1.15917463923184
2.82,1.15411544216331
2.84,1.14920992864944
2.86,1.14445846264921
2.88,1.1398613624162
2.9,1.13541890088968
2.92,1.13113130609174
2.94,1.12699876153038
2.96,1.12302140660829
2.98,1.11919933703731
3,1.11553260525837
3.02,1.1120212208668
3.04,1.10866515104285
3.06,1.10546432098735
3.08,1.10241861436222
3.1,1.09952787373597
3.12,1.0967919010338
3.14,1.09421045799229
3.16,1.09178326661857
3.18,1.08951000965381
3.2,1.08739033104087
3.22,1.08542383639612
3.24,1.08361009348508
3.26,1.08194863270203
3.28,1.08043894755321
3.3,1.07908049514373
3.32,1.07787269666783
3.34,1.07681493790262
3.36,1.07590656970491
3.38,1.07514690851131
3.4,1.07453523684118
3.42,1.07407080380263
3.44,1.0737528256011
3.46,1.07358048605079
3.48,1.07355293708844
3.5,1.07366929928973
3.52,1.0739286623878
3.54,1.07433008579415
3.56,1.07487259912146
3.58,1.07555520270857
3.6,1.07637686814713
3.62,1.0773365388102
3.64,1.07843313038234
3.66,1.07966553139131
3.68,1.08103260374124
3.7,1.08253318324698
3.72,1.08416608016985
3.74,1.08593007975432
3.76,1.08782394276581
3.78,1.08984640602928
3.8,1.09199618296873
3.82,1.09427196414724
3.84,1.09667241780767
3.86,1.09919619041383
3.88,1.10184190719194
3.9,1.10460817267244
3.92,1.10749357123188
3.94,1.11049666763491
3.96,1.11361600757622
3.98,1.11685011822226
4,1.1201975087528
4.02,1.12365667090206
4.04,1.12722607949943
4.06,1.13090419300959
4.08,1.13468945407198
4.1,1.13858029003955
4.12,1.1425751135166
4.14,1.14667232289569
4.16,1.1508703028935
4.18,1.15516742508548
4.2,1.15956204843937
4.22,1.1640525198472
4.24,1.16863717465605
4.26,1.17331433719704
4.28,1.17808232131293
4.3,1.18293943088374
4.32,1.18788396035078
4.34,1.19291419523857
4.36,1.19802841267489
4.38,1.20322488190861
4.4,1.20850186482542
4.42,1.21385761646123
4.44,1.21929038551317
4.46,1.22479841484817
4.48,1.23037994200895
4.5,1.23603319971738
4.52,1.2417564163751
4.54,1.2475478165613
4.56,1.25340562152763
4.58,1.25932804969012
4.6,1.26531331711794
4.62,1.27135963801911
4.64,1.27746522522287
4.66,1.2836282906588
4.68,1.28984704583243
4.7,1.29611970229749
4.72,1.30244447212444
4.74,1.30881956836546
4.76,1.31524320551568
4.78,1.32171359997053
4.8,1.32822897047933
4.82,1.33478753859481
4.84,1.34138752911866
4.86,1.34802717054293
4.88,1.35470469548725
4.9,1.36141834113184
4.92,1.36816634964611
4.94,1.37494696861296
4.96,1.38175845144851
4.98,1.38859905781741
5,1.39546705404341
5.02,1.40236071351543
5.04,1.40927831708873
5.06,1.41621815348141
5.08,1.42317851966598
5.1,1.43015772125606
5.12,1.43715407288802
5.14,1.4441658985977
5.16,1.45119153219191
5.18,1.45822931761487
5.2,1.46527760930938
5.22,1.47233477257276
5.24,1.47939918390743
5.26,1.48646923136619
5.28,1.49354331489203
5.3,1.50061984665245
5.32,1.50769725136834
5.34,1.51477396663718
5.36,1.5218484432508
5.38,1.52891914550727
5.4,1.53598455151731
5.42,1.54304315350477
5.44,1.55009345810149
5.46,1.55713398663624
5.48,1.56416327541784
5.5,1.5711798760124
5.52,1.5781823555146
5.54,1.58516929681306
5.56,1.59213929884969
5.58,1.59909097687301
5.6,1.60602296268544
5.62,1.61293390488451
5.64,1.61982246909797
5.66,1.62668733821275
5.68,1.6335272125978
5.7,1.64034081032076
5.72,1.64712686735836
5.74,1.65388413780076
5.76,1.66061139404949
5.78,1.66730742700929
5.8,1.67397104627358
5.82,1.68060108030376
5.84,1.68719637660213
5.86,1.69375580187861
5.88,1.70027824221107
5.9,1.70676260319944
5.92,1.71320781011347
5.94,1.71961280803412
5.96,1.72597656198876
5.98,1.73229805707992
6,1.73857629860781
6.02,1.74481031218651
6.04,1.75099914385378
6.06,1.75714186017471
6.08,1.7632375483389
6.1,1.7692853162515
6.12,1.77528429261787
6.14,1.78123362702203
6.16,1.7871324899988
6.18,1.79298007309979
6.2,1.79877558895309
6.22,1.80451827131674
6.24,1.8102073751261
6.26,1.815842176535
6.28,1.8214219729507
6.3,1.82694608306283
6.32,1.83241384686618
6.34,1.83782462567738
6.36,1.84317780214564
6.38,1.84847278025737
6.4,1.85370898533492
6.42,1.85888586402927
6.44,1.86400288430692
6.46,1.86905953543077
6.48,1.87405532793526
6.5,1.87898979359568
6.52,1.88386248539167
6.54,1.88867297746504
6.56,1.8934208650719
6.58,1.89810576452913
6.6,1.9027273131553
6.62,1.90728516920594
6.64,1.91177901180343
6.66,1.91620854086138
6.68,1.92057347700357
6.7,1.9248735614776
6.72,1.92910855606322
6.74,1.93327824297537
6.76,1.9373824247621
6.78,1.94142092419729
6.8,1.94539358416835
6.82,1.94930026755882
6.84,1.9531408571261
6.86,1.95691525537421
6.88,1.96062338442173
6.9,1.96426518586498
6.92,1.96784062063649
6.94,1.97134966885877
6.96,1.97479232969357
6.98,1.97816862118658
7,1.98147858010768
7.02,1.98472226178687
7.04,1.98789973994579
7.06,1.99101110652512
7.08,1.99405647150771
7.1,1.99703596273768
7.12,1.99994972573551
7.14,2.00279792350912
7.16,2.00558073636114
7.18,2.00829836169235
7.2,2.01095101380144
7.22,2.01353892368111
7.24,2.01606233881057
7.26,2.01852152294465
7.28,2.0209167558994
7.3,2.02324833333444
7.32,2.02551656653208
7.34,2.02772178217317
7.36,2.02986432211004
7.38,2.03194454313627
7.4,2.03396281675372
7.42,2.03591952893655
7.44,2.03781507989265
7.46,2.03964988382233
7.48,2.04142436867448
7.5,2.04313897590017
7.52,2.04479416020391
7.54,2.04639038929262
7.56,2.04792814362227
7.58,2.04940791614245
7.6,2.05083021203887
7.62,2.05219554847391
7.64,2.05350445432523
7.66,2.05475746992266
7.68,2.05595514678333
7.7,2.0570980473452
7.72,2.05818674469909
7.74,2.05922182231923
7.76,2.06020387379246
7.78,2.06113350254624
7.8,2.06201132157534
7.82,2.06283795316763
7.84,2.06361402862869
7.86,2.06434018800568
7.88,2.06501707981022
7.9,2.06564536074073
7.92,2.06622569540391
7.94,2.0667587560359
7.96,2.06724522222275
7.98,2.06768578062066
8,2.06808112467589
8.02,2.06843195434442
8.04,2.06873897581156
8.06,2.06900290121145
8.08,2.06922444834673
8.1,2.0694043404082
8.12,2.06954330569485
8.14,2.0696420773341
8.16,2.06970139300246
8.18,2.06972199464672
8.2,2.06970462820565
8.22,2.06965004333234
8.24,2.06955899311729
8.26,2.06943223381235
8.28,2.06927052455547
8.3,2.06907462709646
8.32,2.06884530552384
8.34,2.06858332599279
8.36,2.06828945645426
8.38,2.0679644663855
8.4,2.06760912652181
8.42,2.06722420858985
8.44,2.0668104850424
8.46,2.06636872879475
8.48,2.06589971296274
8.5,2.06540421060256
8.52,2.06488299445237
8.54,2.06433683667574
8.56,2.06376650860719
8.58,2.06317278049959
8.6,2.0625564212738
8.62,2.06191819827038
8.64,2.0612588770036
8.66,2.06057922091768
8.68,2.05987999114548
8.7,2.05916194626954
8.72,2.05842584208565
8.74,2.05767243136897
8.76,2.05690246364279
8.78,2.0561166849499
8.8,2.05531583762675
8.82,2.05450066008042
8.84,2.05367188656833
8.86,2.05283024698102
8.88,2.05197646662771
8.9,2.05111126602502
8.92,2.0502353606887
8.94,2.04934946092839
8.96,2.04845427164574
8.98,2.0475504921355
9,2.04663881589011
9.02,2.04571993040739
9.04,2.04479451700173
9.06,2.04386325061859
9.08,2.04292679965246
9.1,2.04198582576832
9.12,2.04104098372658
9.14,2.04009292121155
9.16,2.03914227866363
9.18,2.03818968911496
9.2,2.03723577802885
9.22,2.03628116314284
9.24,2.03532645431552
9.26,2.03437225337713
9.28,2.03341915398384
9.3,2.03246774147598
9.32,2.03151859274003
9.34,2.03057227607448
9.36,2.02962935105956
9.38,2.02869036843098
9.4,2.02775586995744
9.42,2.02682638832227
9.44,2.02590244700885
9.46,2.02498456019018
9.48,2.02407323262235
9.5,2.02316895954207
9.52,2.02227222656819
9.54,2.02138350960731
9.56,2.02050327476336
9.58,2.01963197825133
9.6,2.01877006631497
9.62,2.01791797514864
9.64,2.01707613082317
9.66,2.01624494921582
9.68,2.01542483594436
9.7,2.01461618630511
9.72,2.01381938521519
9.74,2.01303480715876
9.76,2.01226281613737
9.78,2.01150376562435
9.8,2.01075799852324
9.82,2.01002584713033
9.84,2.00930763310123
9.86,2.00860366742137
9.88,2.00791425038068
9.9,2.00723967155212
9.92,2.00658020977433
9.94,2.00593613313818
9.96,2.00530769897726
9.98,2.00469515386242
10,2.00409873360009
10.02,2.00351866323461
10.04,2.00295515705439
10.06,2.00240841860189
10.08,2.00187864068756
10.1,2.00136600540742
10.12,2.00087068416452
10.14,2.00039283769415
10.16,1.99993261609272
10.18,1.99949015885039
10.2,1.99906559488732
10.22,1.99865904259355
10.24,1.99827060987251
10.26,1.99790039418803
10.28,1.99754848261498
10.3,1.99721495189323
10.32,1.99689986848525
10.34,1.99660328863697
10.36,1.99632525844211
10.38,1.99606581390979
10.4,1.99582498103543
10.42,1.99560277587493
10.44,1.99539920462204
10.46,1.99521426368885
10.48,1.99504793978944
10.5,1.99490021002663
10.52,1.99477104198161
10.54,1.99466039380674
10.56,1.99456821432108
10.58,1.99449444310895
10.6,1.99443901062122
10.62,1.9944018382794
10.64,1.99438283858246
10.66,1.99438191521629
10.68,1.99439896316583
10.7,1.99443386882971
10.72,1.9944865101374
10.74,1.99455675666885
10.76,1.99464446977647
10.78,1.99474950270952
10.8,1.99487170074071
10.82,1.99501090129505
10.84,1.99516693408092
10.86,1.99533962122314
10.88,1.9955287773982
10.9,1.9957342099714
10.92,1.99595571913598
10.94,1.99619309805403
10.96,1.99644613299933
10.98,1.99671460350184
11,1.99699828249392
11.02,1.99729693645814
11.04,1.99761032557671
11.06,1.99793820388233
11.08,1.99828031941056
11.1,1.9986364143535
11.12,1.99900622521479
11.14,1.99938948296592
11.16,1.99978591320359
11.18,2.00019523630836
11.2,2.0006171676042
11.22,2.00105141751914
11.24,2.00149769174677
11.26,2.00195569140869
11.28,2.00242511321767
11.3,2.0029056496416
11.32,2.00339698906808
11.34,2.00389881596968
11.36,2.00441081106965
11.38,2.00493265150818
11.4,2.00546401100904
11.42,2.0060045600466
11.44,2.00655396601311
11.46,2.00711189338623
11.48,2.0076780038967
11.5,2.00825195669611
11.52,2.00883340852473
11.54,2.00942201387928
11.56,2.01001742518065
11.58,2.01061929294142
11.6,2.01122726593322
11.62,2.01184099135375
11.64,2.01246011499355
11.66,2.0130842814023
11.68,2.01371313405471
11.7,2.01434631551586
11.72,2.01498346760598
11.74,2.01562423156462
11.76,2.0162682482141
11.78,2.01691515812219
11.8,2.01756460176403
11.82,2.01821621968316
11.84,2.01886965265164
11.86,2.01952454182917
11.88,2.02018052892117
11.9,2.02083725633585
11.92,2.02149436734006
11.94,2.02215150621394
11.96,2.02280831840442
11.98,2.02346445067728
12,2.02411955126801
12.02,2.02477327003112
12.04,2.02542525858815
12.06,2.02607517047403
12.08,2.02672266128202
12.1,2.027367388807
12.12,2.02800901318705
12.14,2.0286471970435
12.16,2.02928160561908
12.18,2.02991190691441
12.2,2.03053777182261
12.22,2.03115887426202
12.24,2.03177489130712
12.26,2.03238550331738
12.28,2.03299039406416
12.3,2.03358925085564
12.32,2.03418176465964
12.34,2.03476763022426
12.36,2.03534654619656
12.38,2.03591821523885
12.4,2.03648234414299
12.42,2.03703864394221
12.44,2.0375868300209
12.46,2.03812662222187
12.48,2.03865774495141
12.5,2.03917992728193
12.52,2.03969290305221
12.54,2.04019641096522
12.56,2.0406901946835
12.58,2.04117400292202
12.6,2.0416475895386
12.62,2.04211071362174
12.64,2.04256313957595
12.66,2.04300463720449
12.68,2.04343498178947
12.7,2.04385395416943
12.72,2.04426134081422
12.74,2.04465693389725
12.76,2.04504053136507
12.78,2.04541193700431
12.8,2.04577096050583
12.82,2.0461174175263
12.84,2.0464511297469
12.86,2.04677192492945
12.88,2.04707963696966
12.9,2.04737410594773
12.92,2.04765517817613
12.94,2.04792270624464
12.96,2.04817654906262
12.98,2.04841657189851
13,2.04864264641648
13.02,2.04885465071045
13.04,2.04905246933516
13.06,2.04923599333455
13.08,2.04940512026733
13.1,2.04955975422979
13.12,2.04969980587578
13.14,2.04982519243396
13.16,2.04993583772227
13.18,2.05003167215962
13.2,2.0501126327748
13.22,2.05017866321272
13.24,2.0502297137378
13.26,2.05026574123469
13.28,2.05028670920629
13.3,2.05029258776896
13.32,2.05028335364517
13.34,2.05025899015331
13.36,2.05021948719498
13.38,2.05016484123952
13.4,2.05009505530593
13.42,2.05001013894223
13.44,2.04991010820207
13.46,2.04979498561894
13.48,2.04966480017769
13.5,2.04951958728354
13.52,2.04935938872859
13.54,2.04918425265582
13.56,2.04899423352058
13.58,2.04878939204974
13.6,2.04856979519826
13.62,2.04833551610351
13.64,2.04808663403714
13.66,2.04782323435458
13.68,2.04754540844234
13.7,2.04725325366291
13.72,2.04694687329746
13.74,2.04662637648633
13.76,2.04629187816728
13.78,2.04594349901161
13.8,2.0455813653582
13.82,2.04520560914533
13.84,2.04481636784061
13.86,2.04441378436873
13.88,2.04399800703734
13.9,2.04356918946091
13.92,2.04312749048271
13.94,2.04267307409492
13.96,2.04220610935685
13.98,2.04172677031145
14,2.04123523589997
14.02,2.04073168987495
14.04,2.04021632071155
14.06,2.03968932151716
14.08,2.03915088993956
14.1,2.03860122807331
14.12,2.03804054236488
14.14,2.03746904351608
14.16,2.03688694638624
14.18,2.03629446989287
14.2,2.03569183691111
14.22,2.03507927417175
14.24,2.03445701215815
14.26,2.03382528500181
14.28,2.03318433037687
14.3,2.03253438939348
14.32,2.03187570649009
14.34,2.03120852932474
14.36,2.0305331086653
14.38,2.02984969827893
14.4,2.02915855482048
14.42,2.02845993772021
14.44,2.02775410907062
14.46,2.02704133351258
14.48,2.02632187812077
14.5,2.02559601228846
14.52,2.0248640076117
14.54,2.02412613777297
14.56,2.0233826784243
14.58,2.02263390706997
14.6,2.02188010294878
14.62,2.02112154691595
14.64,2.02035852132477
14.66,2.01959130990791
14.68,2.01882019765853
14.7,2.01804547071132
14.72,2.01726741622326
14.74,2.01648632225442
14.76,2.01570247764873
14.78,2.0149161719147
14.8,2.01412769510629
14.82,2.01333733770385
14.84,2.01254539049524
14.86,2.01175214445716
14.88,2.0109578906367
14.9,2.01016292003328
14.92,2.00936752348081
14.94,2.00857199153038
14.96,2.00777661433328
14.98,2.00698168152454
15,2.00618748210705
15.02,2.00539430433614
15.04,2.00460243560489
15.06,2.00381216233003
15.08,2.00302376983857
15.1,2.00223754225515
15.12,2.00145376239022
15.14,2.00067271162899
15.16,1.99989466982134
15.18,1.99911991517253
15.2,1.99834872413494
15.22,1.99758137130082
15.24,1.99681812929595
15.26,1.99605926867454
15.28,1.9953050578151
15.3,1.99455576281753
15.32,1.99381164740138
15.34,1.99307297280531
15.36,1.99233999768783
15.38,1.99161297802933
15.4,1.99089216703545
15.42,1.99017781504174
15.44,1.98947016941986
15.46,1.98876947448505
15.48,1.98807597140516
15.5,1.98738989811116
15.52,1.98671148920914
15.54,1.98604097589389
15.56,1.98537858586409
15.58,1.98472454323905
15.6,1.98407906847714
15.62,1.9834423782959
15.64,1.98281468559379
15.66,1.98219619937371
15.68,1.98158712466827
15.7,1.98098766246682
15.72,1.98039800964424
15.74,1.97981835889163
15.76,1.97924889864875
15.78,1.97868981303845
15.8,1.97814128180281
15.82,1.97760348024136
15.84,1.97707657915111
15.86,1.97656074476855
15.88,1.97605613871365
15.9,1.97556291793579
15.92,1.97508123466169
15.94,1.97461123634536
15.96,1.97415306562009
15.98,1.97370686025242
16,1.97327275309821
16.02,1.97285087206078
16.04,1.97244134005104
16.06,1.9720442749498
16.08,1.97165978957213
16.1,1.97128799163378
16.12,1.97092898371979
16.14,1.97058286325513
16.16,1.97024972247753
16.18,1.96992964841239
16.2,1.96962272284984
16.22,1.96932902232392
16.24,1.9690486180939
16.26,1.96878157612776
16.28,1.96852795708778
16.3,1.96828781631825
16.32,1.9680612038354
16.34,1.96784816431937
16.36,1.96764873710835
16.38,1.9674629561949
16.4,1.96729085022432
16.42,1.96713244249518
16.44,1.96698775096196
16.46,1.96685678823982
16.48,1.96673956161143
16.5,1.96663607303594
16.52,1.96654631915999
16.54,1.96647029133085
16.56,1.96640797561158
16.58,1.96635935279826
16.6,1.96632439843928
16.62,1.9663030828566
16.64,1.96629537116913
16.66,1.96630122331802
16.68,1.96632059409396
16.7,1.96635343316648
16.72,1.96639968511517
16.74,1.96645928946289
16.76,1.96653218071078
16.78,1.96661828837537
16.8,1.96671753702736
16.82,1.96682984633241
16.84,1.96695513109368
16.86,1.9670933012963
16.88,1.96724426215349
16.9,1.96740791415458
16.92,1.96758415311474
16.94,1.9677728702264
16.96,1.96797395211245
16.98,1.96818728088106
17,1.96841273418217
17.02,1.96865018526562
17.04,1.96889950304086
17.06,1.96916055213824
17.08,1.96943319297188
17.1,1.96971728180397
17.12,1.97001267081067
17.14,1.97031920814936
17.16,1.97063673802742
17.18,1.97096510077231
17.2,1.97130413290308
17.22,1.97165366720323
17.24,1.97201353279479
17.26,1.97238355521376
17.28,1.97276355648676
17.3,1.97315335520883
17.32,1.97355276662252
17.34,1.973961602698
17.36,1.97437967221433
17.38,1.97480678084182
17.4,1.97524273122537
17.42,1.97568732306886
17.44,1.97614035322046
17.46,1.97660161575893
17.48,1.9770709020807
17.5,1.97754800098797
17.52,1.97803269877747
17.54,1.9785247793301
17.56,1.97902402420128
17.58,1.97953021271203
17.6,1.98004312204067
17.62,1.98056252731522
17.64,1.98108820170637
17.66,1.98161991652097
17.68,1.98215744129609
17.7,1.98270054389355
17.72,1.9832489905949
17.74,1.98380254619674
17.76,1.9843609741065
17.78,1.98492403643853
17.8,1.98549149411039
17.82,1.9860631069395
17.84,1.98663863373998
17.86,1.98721783241959
17.88,1.98780046007691
17.9,1.98838627309855
17.92,1.98897502725642
17.94,1.98956647780508
17.96,1.990160379579
17.98,1.99075648708979
18,1.99135455462336
18.02,1.99195433633695
18.04,1.9925555863559
18.06,1.99315805887036
18.08,1.99376150823165
18.1,1.99436568904835
18.12,1.99497035628211
18.14,1.9955752653431
18.16,1.996180172185
18.18,1.99678483339968
18.2,1.99738900631129
18.22,1.99799244906994
18.24,1.9985949207448
18.26,1.99919618141664
18.28,1.99979599226979
18.3,2.00039411568339
18.32,2.00099031532204
18.34,2.00158435622569
18.36,2.00217600489882
18.38,2.0027650293988
18.4,2.00335119942352
18.42,2.00393428639807
18.44,2.00451406356063
18.46,2.00509030604744
18.48,2.0056627909768
18.5,2.00623129753212
18.52,2.00679560704397
18.54,2.00735550307116
18.56,2.00791077148061
18.58,2.00846120052632
18.6,2.00900658092709
18.62,2.00954670594315
18.64,2.01008137145163
18.66,2.01061037602076
18.68,2.01113352098299
18.7,2.01165061050667
18.72,2.01216145166663
18.74,2.01266585451334
18.76,2.0131636321408
18.78,2.01365460075309
18.8,2.01413857972949
18.82,2.01461539168828
18.84,2.01508486254907
18.86,2.01554682159371
18.88,2.01600110152578
18.9,2.01644753852851
18.92,2.01688597232128
18.94,2.01731624621461
18.96,2.01773820716355
18.98,2.01815170581957
19,2.01855659658085
19.02,2.01895273764105
19.04,2.01933999103636
19.06,2.01971822269105
19.08,2.02008730246132
19.1,2.02044710417756
19.12,2.02079750568486
19.14,2.02113838888198
19.16,2.02146963975855
19.18,2.02179114843055
19.2,2.0221028091742
19.22,2.02240452045808
19.24,2.02269618497345
19.26,2.02297770966298
19.28,2.02324900574769
19.3,2.02350998875205
19.32,2.02376057852754
19.34,2.02400069927422
19.36,2.02423027956073
19.38,2.02444925234239
19.4,2.02465755497766
19.42,2.02485512924269
19.44,2.02504192134424
19.46,2.02521788193071
19.48,2.02538296610148
19.5,2.0255371334144
19.52,2.02568034789162
19.54,2.02581257802351
19.56,2.02593379677094
19.58,2.02604398156569
19.6,2.02614311430919
19.62,2.02623118136943
19.64,2.02630817357614
19.66,2.02637408621426
19.68,2.02642891901563
19.7,2.02647267614891
19.72,2.0265053662079
19.74,2.02652700219797
19.76,2.02653760152097
19.78,2.02653718595825
19.8,2.02652578165214
19.82,2.0265034190857
19.84,2.02647013306075
19.86,2.02642596267437
19.88,2.0263709512936
19.9,2.02630514652866
19.92,2.02622860020447
19.94,2.02614136833059
19.96,2.02604351106957
19.98,2.02593509270374
20,2.02581618160048
20.02,2.02568685017585
20.04,2.02554717485686
20.06,2.02539723604206
20.08,2.02523711806083
20.1,2.02506690913103
20.12,2.02488670131538
20.14,2.02469659047629
20.16,2.0244966762293
20.18,2.02428706189526
20.2,2.02406785445097
20.22,2.02383916447863
20.24,2.02360110611392
20.26,2.02335379699277
20.28,2.02309735819687
20.3,2.02283191419802
20.32,2.0225575928011
20.34,2.02227452508602
20.36,2.02198284534835
20.38,2.02168269103894
20.4,2.02137420270231
20.42,2.02105752391403
20.44,2.02073280121699
20.46,2.02040018405666
20.48,2.02005982471533
20.5,2.01971187824538
20.52,2.01935650240155
20.54,2.01899385757239
20.56,2.0186241067107
20.58,2.01824741526317
20.6,2.01786395109918
20.62,2.01747388443876
20.64,2.01707738777983
20.66,2.0166746358246
20.68,2.01626580540539
20.7,2.01585107540961
20.72,2.01543062670424
20.74,2.01500464205955
20.76,2.01457330607231
20.78,2.01413680508842
20.8,2.01369532712501
20.82,2.01324906179203
20.84,2.01279820021339
20.86,2.01234293494768
20.88,2.01188345990843
20.9,2.01141997028407
20.92,2.01095266245753
20.94,2.01048173392549
20.96,2.01000738321744
20.98,2.00952980981444
21,2.00904921406766
21.02,2.00856579711682
21.04,2.00807976080841
21.06,2.00759130761384
21.08,2.0071006405475
21.1,2.00660796308476
21.12,2.00611347908001
21.14,2.00561739268466
21.16,2.00511990826519
21.18,2.00462123032135
21.2,2.00412156340443
21.22,2.00362111203563
21.24,2.00312008062472
21.26,2.00261867338881
21.28,2.00211709427142
21.3,2.0016155468618
21.32,2.00111423431458
21.34,2.0006133592697
21.36,2.00011312377279
21.38,1.99961372919584
21.4,1.99911537615844
21.42,1.99861826444934
21.44,1.99812259294855
21.46,1.99762855955002
21.48,1.99713636108475
21.5,1.99664619324458
21.52,1.99615825050651
21.54,1.99567272605771
21.56,1.99518981172116
21.58,1.99470969788198
21.6,1.99423257341451
21.62,1.99375862561007
21.64,1.99328804010558
21.66,1.9928210008129
21.68,1.99235768984902
21.7,1.99189828746715
21.72,1.9914429719886
21.74,1.99099191973562
21.76,1.99054530496514
21.78,1.99010329980351
21.8,1.98966607418211
21.82,1.98923379577408
21.84,1.98880662993199
21.86,1.98838473962657
21.88,1.98796828538651
21.9,1.98755742523938
21.92,1.98715231465358
21.94,1.98675310648149
21.96,1.98635995090375
21.98,1.98597299537469
22,1.98559238456895
22.02,1.98521826032935
22.04,1.98485076161591
22.06,1.98449002445621
22.08,1.9841361818969
22.1,1.98378936395654
22.12,1.98344969757979
22.14,1.98311730659281
22.16,1.98279231166002
22.18,1.9824748302422
22.2,1.98216497655599
22.22,1.98186286153465
22.24,1.98156859279029
22.26,1.98128227457744
22.28,1.98100400775807
22.3,1.98073388976793
22.32,1.98047201458444
22.34,1.98021847269592
22.36,1.97997335107228
22.38,1.9797367331372
22.4,1.97950869874171
22.42,1.97928932413931
22.44,1.97907868196246
22.46,1.97887684120071
22.48,1.97868386718014
22.5,1.97849982154439
22.52,1.97832476223722
22.54,1.97815874348645
22.56,1.97800181578954
22.58,1.97785402590056
22.6,1.97771541681878
22.62,1.97758602777864
22.64,1.97746589424137
22.66,1.97735504788803
22.68,1.97725351661411
22.7,1.97716132452557
22.72,1.97707849193652
22.74,1.97700503536827
22.76,1.97694096754997
22.78,1.97688629742074
22.8,1.97684103013327
22.82,1.97680516705896
22.84,1.97677870579451
22.86,1.97676164016999
22.88,1.97675396025846
22.9,1.97675565238698
22.92,1.97676669914911
22.94,1.9767870794189
22.96,1.97681676836629
22.98,1.97685573747397
23,1.97690395455565
23.02,1.97696138377582
23.04,1.9770279856708
23.06,1.97710371717131
23.08,1.97718853162636
23.1,1.97728237882853
23.12,1.97738520504066
23.14,1.97749695302377
23.16,1.97761756206649
23.18,1.97774696801564
23.2,1.97788510330828
23.22,1.9780318970049
23.24,1.97818727482402
23.26,1.97835115917795
23.28,1.97852346920988
23.3,1.97870412083215
23.32,1.97889302676573
23.34,1.97909009658092
23.36,1.97929523673919
23.38,1.97950835063624
23.4,1.97972933864611
23.42,1.97995809816651
23.44,1.98019452366513
23.46,1.98043850672714
23.48,1.9806899361037
23.5,1.98094869776145
23.52,1.98121467493316
23.54,1.9814877481692
23.56,1.98176779539012
23.58,1.98205469194011
23.6,1.98234831064136
23.62,1.98264852184944
23.64,1.98295519350941
23.66,1.98326819121288
23.68,1.9835873782559
23.7,1.98391261569759
23.72,1.98424376241963
23.74,1.98458067518646
23.76,1.98492320870623
23.78,1.98527121569244
23.8,1.98562454692629
23.82,1.98598305131965
23.84,1.98634657597869
23.86,1.98671496626811
23.88,1.98708806587589
23.9,1.98746571687871
23.92,1.98784775980774
23.94,1.98823403371507
23.96,1.98862437624051
23.98,1.98901862367887
24,1.98941661104766
24.02,1.98981817215513
24.04,1.99022313966879
24.06,1.99063134518407
24.08,1.99104261929348
24.1,1.99145679165589
24.12,1.99187369106619
24.14,1.99229314552504
24.16,1.99271498230892
24.18,1.99313902804029
24.2,1.99356510875789
24.22,1.99399304998715
24.24,1.99442267681073
24.26,1.99485381393898
24.28,1.99528628578059
24.3,1.99571991651313
24.32,1.99615453015356
24.34,1.99658995062874
24.36,1.99702600184581
24.38,1.99746250776243
24.4,1.99789929245695
24.42,1.99833618019835
24.44,1.99877299551598
24.46,1.99920956326916
24.48,1.99964570871637
24.5,2.00008125758435
24.52,2.00051603613671
24.54,2.00094987124239
24.56,2.00138259044356
24.58,2.00181402202336
24.6,2.00224399507299
24.62,2.00267233955859
24.64,2.00309888638748
24.66,2.003523467474
24.68,2.00394591580483
24.7,2.00436606550378
24.72,2.00478375189592
24.74,2.00519881157129
24.76,2.00561108244786
24.78,2.00602040383389
24.8,2.00642661648967
24.82,2.00682956268857
24.84,2.00722908627728
24.86,2.00762503273551
24.88,2.00801724923477
24.9,2.00840558469646
24.92,2.00878988984914
24.94,2.00917001728502
24.96,2.00954582151556
24.98,2.00991715902624
25,2.01028388833047
25.02,2.01064587002258
25.04,2.01100296682988
25.06,2.01135504366383
25.08,2.01170196767021
25.1,2.01204360827834
25.12,2.0123798372493
25.14,2.01271052872316
25.16,2.01303555926516
25.18,2.01335480791087
25.2,2.01366815621029
25.22,2.01397548827084
25.24,2.01427669079932
25.26,2.01457165314273
25.28,2.014860267328
25.3,2.01514242810051
25.32,2.0154180329616
25.34,2.01568698220481
25.36,2.01594917895096
25.38,2.01620452918214
25.4,2.01645294177437
25.42,2.0166943285292
25.44,2.01692860420395
25.46,2.01715568654084
25.48,2.01737549629485
25.5,2.01758795726027
25.52,2.01779299629615
25.54,2.01799054335029
25.56,2.01818053148217
25.58,2.01836289688442
25.6,2.01853757890316
25.62,2.01870452005694
25.64,2.01886366605448
25.66,2.01901496581103
25.68,2.01915837146347
25.7,2.01929383838414
25.72,2.01942132519327
25.74,2.01954079377022
25.76,2.01965220926325
25.78,2.01975554009814
25.8,2.0198507579854
25.82,2.01993783792615
25.84,2.02001675821673
25.86,2.02008750045198
25.88,2.02015004952722
25.9,2.02020439363883
25.92,2.02025052428366
25.94,2.02028843625697
25.96,2.02031812764922
25.98,2.02033959984143
26,2.02035285749929
26.02,2.02035790856599
26.04,2.02035476425374
26.06,2.020343439034
26.08,2.02032395062643
26.1,2.02029631998657
26.12,2.02026057129228
26.14,2.02021673192887
26.16,2.02016483247305
26.18,2.02010490667553
26.2,2.0200369914425
26.22,2.01996112681584
26.24,2.01987735595206
26.26,2.01978572510016
26.28,2.01968628357816
26.3,2.01957908374856
26.32,2.01946418099256
26.34,2.01934163368313
26.36,2.01921150315699
26.38,2.01907385368535
26.4,2.01892875244366
26.42,2.01877626948015
26.44,2.01861647768333
26.46,2.01844945274838
26.48,2.01827527314252
26.5,2.01809402006931
26.52,2.01790577743189
26.54,2.01771063179528
26.56,2.01750867234761
26.58,2.01729999086039
26.6,2.01708468164782
26.62,2.01686284152519
26.64,2.01663456976629
26.66,2.01639996805991
26.68,2.01615914046556
26.7,2.01591219336812
26.72,2.01565923543185
26.74,2.01540037755341
26.76,2.01513573281416
26.78,2.01486541643158
26.8,2.01458954571003
26.82,2.01430823999064
26.84,2.01402162060056
26.86,2.01372981080145
26.88,2.0134329357373
26.9,2.01313112238159
26.92,2.01282449948376
26.94,2.01251319751513
26.96,2.01219734861419
26.98,2.01187708653124
27,2.01155254657263
27.02,2.0112238655443
27.04,2.01089118169497
27.06,2.01055463465869
27.08,2.01021436539705
27.1,2.00987051614089
27.12,2.00952323033164
27.14,2.0091726525622
27.16,2.00881892851752
27.18,2.00846220491483
27.2,2.00810262944351
27.22,2.00774035070469
27.24,2.00737551815063
27.26,2.00700828202375
27.28,2.00663879329553
27.3,2.0062672036052
27.32,2.0058936651982
27.34,2.00551833086459
27.36,2.00514135387722
27.38,2.00476288792993
27.4,2.00438308707559
27.42,2.00400210566411
27.44,2.00362009828044
27.46,2.00323721968258
27.48,2.0028536247396
27.5,2.00246946836969
27.52,2.00208490547834
27.54,2.00170009089658
27.56,2.00131517931934
27.58,2.00093032524398
27.6,2.00054568290898
27.62,2.00016140623285
27.64,1.99977764875321
27.66,1.99939456356616
27.68,1.99901230326589
27.7,1.99863101988461
27.72,1.99825086483278
27.74,1.99787198883966
27.76,1.99749454189423
27.78,1.99711867318653
27.8,1.99674453104935
27.82,1.99637226290041
27.84,1.99600201518492
27.86,1.99563393331866
27.88,1.99526816163157
27.9,1.99490484331181
27.92,1.9945441203504
27.94,1.99418613348637
27.96,1.99383102215256
27.98,1.99347892442196
28,1.99312997695472
28.02,1.99278431494571
28.04,1.9924420720729
28.06,1.99210338044626
28.08,1.99176837055745
28.1,1.99143717123019
28.12,1.99110990957144
28.14,1.99078671092321
28.16,1.99046769881524
28.18,1.99015299491846
28.2,1.98984271899925
28.22,1.98953698887448
28.24,1.98923592036747
28.26,1.98893962726474
28.28,1.9886482212737
28.3,1.98836181198118
28.32,1.98808050681285
28.34,1.98780441099364
28.36,1.98753362750901
28.38,1.98726825706723
28.4,1.98700839806254
28.42,1.9867541465394
28.44,1.98650559615763
28.46,1.98626283815859
28.48,1.98602596133238
28.5,1.98579505198605
28.52,1.98557019391282
28.54,1.98535146836239
28.56,1.9851389540123
28.58,1.98493272694031
28.6,1.98473286059793
28.62,1.98453942578492
28.64,1.98435249062503
28.66,1.98417212054271
28.68,1.98399837824099
28.7,1.98383132368048
28.72,1.98367101405947
28.74,1.98351750379515
28.76,1.98337084450598
28.78,1.98323108499522
28.8,1.98309827123557
28.82,1.98297244635494
28.84,1.98285365062346
28.86,1.98274192144152
28.88,1.98263729332908
28.9,1.98253979791611
28.92,1.98244946393413
28.94,1.98236631720901
28.96,1.98229038065487
28.98,1.98222167426917
29,1.98216021512901
29.02,1.98210601738849
29.04,1.98205909227732
29.06,1.98201944810063
29.08,1.98198709023981
29.1,1.98196202115466
29.12,1.98194424038657
29.14,1.98193374456298
29.16,1.98193052740288
29.18,1.98193457972355
29.2,1.98194588944837
29.22,1.98196444161583
29.24,1.98199021838964
29.26,1.98202319906997
29.28,1.98206336010584
29.3,1.98211067510861
29.32,1.98216511486654
29.34,1.98222664736055
29.36,1.98229523778096
29.38,1.98237084854541
29.4,1.9824534393178
29.42,1.98254296702833
29.44,1.98263938589456
29.46,1.98274264744359
29.48,1.98285270053518
29.5,1.98296949138601
29.52,1.98309296359485
29.54,1.98322305816883
29.56,1.98335971355062
29.58,1.98350286564667
29.6,1.98365244785636
29.62,1.98380839110211
29.64,1.98397062386048
29.66,1.98413907219417
29.68,1.98431365978491
29.7,1.9844943079673
29.72,1.98468093576348
29.74,1.98487345991874
29.76,1.98507179493794
29.78,1.98527585312275
29.8,1.98548554460977
29.82,1.98570077740943
29.84,1.98592145744568
29.86,1.98614748859645
29.88,1.98637877273486
29.9,1.98661520977123
29.92,1.98685669769571
29.94,1.98710313262174
29.96,1.98735440883003
29.98,1.9876104188134
30,1.98787105332212


==> Figures_tex/Data/y4.csv <==
t,e
0,-3.10558789257406
0.02,-3.1058745204031
0.04,-3.10642993161876
0.06,-3.10723703880497
0.08,-3.10827948662283
0.1,-3.10954162752658
0.12,-3.11100849812993
0.14,-3.11266579620813
0.16,-3.11449985832159
0.18,-3.11649763804698
0.2,-3.11864668480227
0.22,-3.12093512325202
0.24,-3.12335163327994
0.26,-3.12588543051562
0.28,-3.12852624740293
0.3,-3.13126431479746
0.32,-3.13409034408097
0.34,-3.13699550978076
0.36,-3.13997143268238
0.38,-3.14301016342413
0.4,-3.14610416656198
0.42,-3.14924630509415
0.44,-3.15242982543421
0.46,-3.15564834282238
0.48,-3.15889582716438
0.5,-3.16216658928793
0.52,-3.16545526760667
0.54,-3.16875681518186
0.56,-3.17206648717227
0.58,-3.17537982866283
0.6,-3.1786926628629
0.62,-3.18200107966511
0.64,-3.18530142455592
0.66,-3.18859028786943
0.68,-3.19186449437569
0.7,-3.19512109319546
0.72,-3.19835734803324
0.74,-3.20157072772052
0.76,-3.20475889706162
0.78,-3.20791970797436
0.8,-3.21105119091815
0.82,-3.2141515466023
0.84,-3.21721913796713
0.86,-3.22025248243121
0.88,-3.22325024439755
0.9,-3.22621122801233
0.92,-3.22913437016938
0.94,-3.23201873375408
0.96,-3.23486350112039
0.98,-3.23766796779489
1,-3.24043153640165
1.02,-3.24315371080232
1.04,-3.24583409044542
1.06,-3.24847236491927
1.08,-3.25106830870316
1.1,-3.25362177611123
1.12,-3.25613269642384
1.14,-3.25860106920126
1.16,-3.26102695977472
1.18,-3.26341049490969
1.2,-3.26575185863685
1.22,-3.26805128824582
1.24,-3.27030907043705
1.26,-3.27252553762759
1.28,-3.27470106440605
1.3,-3.27683606413263
1.32,-3.27893098568003
1.34,-3.28098631031096
1.36,-3.28300254868848
1.38,-3.28498023801508
1.4,-3.28691993929672
1.42,-3.2888222347281
1.44,-3.29068772519552
1.46,-3.29251702789376
1.48,-3.29431077405348
1.5,-3.29606960677574
1.52,-3.29779417897036
1.54,-3.29948515139485
1.56,-3.30114319079075
1.58,-3.30276896811431
1.6,-3.3043631568585
1.62,-3.30592643146335
1.64,-3.3074594658119
1.66,-3.3089629318088
1.68,-3.31043749803892
1.7,-3.31188382850331
1.72,-3.3133025814299
1.74,-3.3146944081564
1.76,-3.31605995208295
1.78,-3.31739984769214
1.8,-3.31871471963397
1.82,-3.32000518187361
1.84,-3.32127183689961
1.86,-3.32251527499038
1.88,-3.323736073537
1.9,-3.32493479642008
1.92,-3.32611199343886
1.94,-3.3272681997904
1.96,-3.32840393559719
1.98,-3.32951970548114
2,-3.33061599818223
2.02,-3.33169328622006
2.04,-3.33275202559663
2.06,-3.33379265553858
2.08,-3.33481559827744
2.1,-3.33582125886614
2.12,-3.33681002503044
2.14,-3.33778226705361
2.16,-3.33873833769308
2.18,-3.33967857212753
2.2,-3.3406032879332
2.22,-3.34151278508786
2.24,-3.3424073460015
2.26,-3.34328723557209
2.28,-3.3441527012656
2.3,-3.34500397321872
2.32,-3.34584126436347
2.34,-3.34666477057238
2.36,-3.34747467082319
2.38,-3.34827112738214
2.4,-3.34905428600474
2.42,-3.34982427615298
2.44,-3.35058121122826
2.46,-3.35132518881882
2.48,-3.35205629096101
2.5,-3.35277458441345
2.52,-3.35348012094316
2.54,-3.35417293762307
2.56,-3.35485305713984
2.58,-3.3555204881115
2.6,-3.35617522541397
2.62,-3.35681725051587
2.64,-3.35744653182095
2.66,-3.3580630250173
2.68,-3.35866667343294
2.7,-3.35925740839704
2.72,-3.35983514960615
2.74,-3.36039980549491
2.76,-3.36095127361078
2.78,-3.36148944099199
2.8,-3.36201418454853
2.82,-3.3625253714454
2.84,-3.36302285948781
2.86,-3.36350649750783
2.88,-3.36397612575198
2.9,-3.36443157626946
2.92,-3.3648726733005
2.94,-3.36529923366448
2.96,-3.36571106714748
2.98,-3.36610797688885
3,-3.36648975976643
3.02,-3.3668562067802
3.04,-3.36720710343391
3.06,-3.3675422301145
3.08,-3.36786136246891
3.1,-3.36816427177813
3.12,-3.36845072532813
3.14,-3.36872048677742
3.16,-3.36897331652109
3.18,-3.36920897205102
3.2,-3.36942720831205
3.22,-3.36962777805394
3.24,-3.36981043217893
3.26,-3.36997492008466
3.28,-3.37012099000237
3.3,-3.37024838933008
3.32,-3.37035686496078
3.34,-3.37044616360531
3.36,-3.37051603210988
3.38,-3.37056621776816
3.4,-3.37059646862766
3.42,-3.37060653379045
3.44,-3.37059616370808
3.46,-3.3705651104705
3.48,-3.37051312808904
3.5,-3.37043997277334
3.52,-3.370345403202
3.54,-3.37022918078721
3.56,-3.37009106993289
3.58,-3.3699308382867
3.6,-3.36974825698551
3.62,-3.36954310089462
3.64,-3.36931514884041
3.66,-3.3690641838366
3.68,-3.36878999330396
3.7,-3.36849236928357
3.72,-3.36817110864349
3.74,-3.36782601327901
3.76,-3.36745689030622
3.78,-3.36706355224918
3.8,-3.36664581722054
3.82,-3.36620350909559
3.84,-3.36573645767988
3.86,-3.36524449887037
3.88,-3.36472747481007
3.9,-3.36418523403627
3.92,-3.36361763162247
3.94,-3.36302452931377
3.96,-3.36240579565609
3.98,-3.36176130611906
4,-3.3610909432126
4.02,-3.36039459659738
4.04,-3.35967216318912
4.06,-3.35892354725676
4.08,-3.35814866051459
4.1,-3.35734742220841
4.12,-3.35651975919577
4.14,-3.35566560602028
4.16,-3.35478490498013
4.18,-3.35387760619096
4.2,-3.35294366764288
4.22,-3.35198305525203
4.24,-3.35099574290649
4.26,-3.3499817125068
4.28,-3.34894095400103
4.3,-3.34787346541453
4.32,-3.34677925287448
4.34,-3.34565833062916
4.36,-3.34451072106226
4.38,-3.34333645470203
4.4,-3.34213557022565
4.42,-3.34090811445858
4.44,-3.33965414236927
4.46,-3.33837371705909
4.48,-3.33706690974768
4.5,-3.3357337997538
4.52,-3.33437447447168
4.54,-3.33298902934305
4.56,-3.33157756782494
4.58,-3.33014020135316
4.6,-3.32867704930185
4.62,-3.32718823893888
4.64,-3.32567390537742
4.66,-3.32413419152358
4.68,-3.32256924802037
4.7,-3.32097923318797
4.72,-3.31936431296043
4.74,-3.31772466081883
4.76,-3.31606045772112
4.78,-3.31437189202859
4.8,-3.31265915942909
4.82,-3.31092246285719
4.84,-3.30916201241117
4.86,-3.30737802526718
4.88,-3.30557072559037
4.9,-3.30374034444335
4.92,-3.30188711969184
4.94,-3.3000112959078
4.96,-3.29811312426988
4.98,-3.29619286246158
5,-3.2942507745669
5.02,-3.29228713096376
5.04,-3.29030220821524
5.06,-3.28829628895866
5.08,-3.28626966179262
5.1,-3.2842226211621
5.12,-3.28215546724171
5.14,-3.28006850581705
5.16,-3.27796204816448
5.18,-3.27583641092917
5.2,-3.27369191600158
5.22,-3.27152889039254
5.24,-3.26934766610685
5.26,-3.26714858001558
5.28,-3.26493197372715
5.3,-3.26269819345716
5.32,-3.26044758989719
5.34,-3.25818051808253
5.36,-3.25589733725898
5.38,-3.25359841074873
5.4,-3.25128410581548
5.42,-3.24895479352876
5.44,-3.24661084862758
5.46,-3.24425264938356
5.48,-3.24188057746341
5.5,-3.23949501779098
5.52,-3.23709635840893
5.54,-3.23468499034003
5.56,-3.23226130744822
5.58,-3.22982570629937
5.6,-3.22737858602201
5.62,-3.22492034816786
5.64,-3.22245139657241
5.66,-3.21997213721549
5.68,-3.21748297808192
5.7,-3.21498432902235
5.72,-3.21247660161425
5.74,-3.20996020902321
5.76,-3.20743556586449
5.78,-3.20490308806501
5.8,-3.20236319272571
5.82,-3.1998162979844
5.84,-3.1972628228791
5.86,-3.19470318721204
5.88,-3.19213781141416
5.9,-3.1895671164104
5.92,-3.18699152348559
5.94,-3.18441145415123
5.96,-3.18182733001297
5.98,-3.17923957263899
6,-3.1766486034293
6.02,-3.1740548434859
6.04,-3.17145871348404
6.06,-3.16886063354435
6.08,-3.1662610231062
6.1,-3.16366030080201
6.12,-3.16105888433276
6.14,-3.15845719034472
6.16,-3.15585563430727
6.18,-3.15325463039208
6.2,-3.15065459135354
6.22,-3.14805592841041
6.24,-3.14545905112896
6.26,-3.14286436730734
6.28,-3.14027228286151
6.3,-3.13768320171241
6.32,-3.13509752567479
6.34,-3.13251565434739
6.36,-3.12993798500469
6.38,-3.1273649124902
6.4,-3.12479682911132
6.42,-3.12223412453577
6.44,-3.11967718568964
6.46,-3.11712639665709
6.48,-3.11458213858172
6.5,-3.11204478956955
6.52,-3.10951472459378
6.54,-3.10699231540122
6.56,-3.10447793042045
6.58,-3.10197193467178
6.6,-3.09947468967889
6.62,-3.09698655338234
6.64,-3.09450788005483
6.66,-3.0920390202183
6.68,-3.0895803205628
6.7,-3.08713212386728
6.72,-3.08469476892212
6.74,-3.08226859045366
6.76,-3.07985391905044
6.78,-3.07745108109145
6.8,-3.07506039867619
6.82,-3.07268218955663
6.84,-3.07031676707111
6.86,-3.06796444008014
6.88,-3.06562551290403
6.9,-3.06330028526257
6.92,-3.0609890522165
6.94,-3.05869210411103
6.96,-3.05640972652116
6.98,-3.05414220019904
7,-3.05188980102316
7.02,-3.04965279994958
7.04,-3.04743146296497
7.06,-3.04522605104168
7.08,-3.04303682009468
7.1,-3.04086402094044
7.12,-3.03870789925775
7.14,-3.03656869555043
7.16,-3.03444664511199
7.18,-3.03234197799214
7.2,-3.03025491896531
7.22,-3.02818568750097
7.24,-3.02613449773588
7.26,-3.02410155844826
7.28,-3.02208707303377
7.3,-3.02009123948345
7.32,-3.01811425036343
7.34,-3.01615629279656
7.36,-3.01421754844588
7.38,-3.01229819349989
7.4,-3.01039839865967
7.42,-3.00851832912779
7.44,-3.00665814459908
7.46,-3.00481799925309
7.48,-3.00299804174844
7.5,-3.00119841521885
7.52,-2.99941925727093
7.54,-2.99766069998378
7.56,-2.99592286991019
7.58,-2.99420588807968
7.6,-2.9925098700031
7.62,-2.99083492567902
7.64,-2.98918115960173
7.66,-2.98754867077088
7.68,-2.98593755270272
7.7,-2.98434789344305
7.72,-2.98277977558166
7.74,-2.98123327626837
7.76,-2.97970846723069
7.78,-2.9782054147929
7.8,-2.97672417989678
7.82,-2.97526481812375
7.84,-2.9738273797185
7.86,-2.97241190961412
7.88,-2.97101844745866
7.9,-2.96964702764308
7.92,-2.96829767933061
7.94,-2.96697042648753
7.96,-2.96566528791525
7.98,-2.96438227728377
8,-2.9631214031664
8.02,-2.96188266907585
8.04,-2.96066607350155
8.06,-2.95947160994818
8.08,-2.95829926697548
8.1,-2.95714902823926
8.12,-2.95602087253356
8.14,-2.954914773834
8.16,-2.95383070134221
8.18,-2.95276861953145
8.2,-2.95172848819326
8.22,-2.95071026248515
8.24,-2.94971389297941
8.26,-2.94873932571289
8.28,-2.94778650223772
8.3,-2.9468553596731
8.32,-2.94594583075797
8.34,-2.94505784390459
8.36,-2.94419132325304
8.38,-2.94334618872658
8.4,-2.94252235608784
8.42,-2.9417197369959
8.44,-2.94093823906402
8.46,-2.9401777659183
8.48,-2.93943821725698
8.5,-2.93871948891051
8.52,-2.93802147290228
8.54,-2.93734405751005
8.56,-2.93668712732803
8.58,-2.93605056332952
8.6,-2.93543424293024
8.62,-2.93483804005217
8.64,-2.9342618251879
8.66,-2.93370546546561
8.68,-2.93316882471447
8.7,-2.93265176353048
8.72,-2.93215413934286
8.74,-2.93167580648077
8.76,-2.93121661624047
8.78,-2.93077641695283
8.8,-2.93035505405123
8.82,-2.92995237013973
8.84,-2.92956820506157
8.86,-2.92920239596795
8.88,-2.92885477738705
8.9,-2.92852518129326
8.92,-2.92821343717666
8.94,-2.92791937211265
8.96,-2.92764281083169
8.98,-2.92738357578931
9,-2.92714148723605
9.02,-2.92691636328765
9.04,-2.92670801999519
9.06,-2.92651627141531
9.08,-2.92634092968046
9.1,-2.92618180506916
9.12,-2.92603870607614
9.14,-2.92591143948258
9.16,-2.92579981042613
9.18,-2.92570362247092
9.2,-2.92562267767749
9.22,-2.92555677667243
9.24,-2.92550571871809
9.26,-2.92546930178189
9.28,-2.92544732260556
9.3,-2.92543957677415
9.32,-2.92544585878477
9.34,-2.92546596211507
9.36,-2.92549967929146
9.38,-2.92554680195703
9.4,-2.92560712093911
9.42,-2.92568042631659
9.44,-2.92576650748676
9.46,-2.92586515323189
9.48,-2.9259761517853
9.5,-2.92609929089716
9.52,-2.9262343578997
9.54,-2.92638113977214
9.56,-2.92653942320502
9.58,-2.92670899466411
9.6,-2.92688964045384
9.62,-2.92708114678017
9.64,-2.92728329981298
9.66,-2.92749588574786
9.68,-2.92771869086737
9.7,-2.92795150160175
9.72,-2.928194104589
9.74,-2.92844628673433
9.76,-2.92870783526909
9.78,-2.92897853780895
9.8,-2.92925818241149
9.82,-2.92954655763317
9.84,-2.92984345258551
9.86,-2.93014865699072
9.88,-2.93046196123652
9.9,-2.93078315643031
9.92,-2.93111203445261
9.94,-2.93144838800974
9.96,-2.93179201068578
9.98,-2.93214269699376
10,-2.9325002424261
10.02,-2.93286444350424
10.04,-2.93323509782754
10.06,-2.9336120041213
10.08,-2.93399496228409
10.1,-2.93438377343411
10.12,-2.9347782399549
10.14,-2.93517816554011
10.16,-2.93558335523741
10.18,-2.93599361549169
10.2,-2.93640875418723
10.22,-2.93682858068915
10.24,-2.93725290588392
10.26,-2.93768154221904
10.28,-2.93811430374179
10.3,-2.93855100613713
10.32,-2.93899146676472
10.34,-2.93943550469503
10.36,-2.93988294074453
10.38,-2.94033359751002
10.4,-2.94078729940203
10.42,-2.94124387267729
10.44,-2.94170314547035
10.46,-2.94216494782419
10.48,-2.94262911171999
10.5,-2.94309547110597
10.52,-2.94356386192522
10.54,-2.94403412214275
10.56,-2.94450609177149
10.58,-2.94497961289742
10.6,-2.94545452970375
10.62,-2.94593068849419
10.64,-2.9464079377153
10.66,-2.94688612797787
10.68,-2.94736511207741
10.7,-2.94784474501368
10.72,-2.94832488400937
10.74,-2.94880538852775
10.76,-2.94928612028946
10.78,-2.94976694328838
10.8,-2.95024772380659
10.82,-2.95072833042835
10.84,-2.95120863405325
10.86,-2.95168850790841
10.88,-2.95216782755979
10.9,-2.95264647092255
10.92,-2.9531243182706
10.94,-2.95360125224519
10.96,-2.9540771578626
10.98,-2.95455192252103
11,-2.95502543600653
11.02,-2.95549759049807
11.04,-2.95596828057177
11.06,-2.95643740320427
11.08,-2.9569048577752
11.1,-2.95737054606888
11.12,-2.95783437227504
11.14,-2.95829624298889
11.16,-2.9587560672102
11.18,-2.95921375634164
11.2,-2.95966922418631
11.22,-2.96012238694439
11.24,-2.96057316320912
11.26,-2.96102147396185
11.28,-2.96146724256639
11.3,-2.9619103947626
11.32,-2.96235085865916
11.34,-2.96278856472562
11.36,-2.96322344578371
11.38,-2.96365543699786
11.4,-2.96408447586511
11.42,-2.96451050220415
11.44,-2.96493345814379
11.46,-2.96535328811062
11.48,-2.96576993881609
11.5,-2.96618335924286
11.52,-2.96659350063043
11.54,-2.96700031646023
11.56,-2.96740376244001
11.58,-2.96780379648755
11.6,-2.96820037871384
11.62,-2.96859347140558
11.64,-2.96898303900713
11.66,-2.96936904810182
11.68,-2.96975146739274
11.7,-2.97013026768293
11.72,-2.97050542185501
11.74,-2.97087690485035
11.76,-2.97124469364758
11.78,-2.97160876724071
11.8,-2.97196910661665
11.82,-2.97232569473234
11.84,-2.9726785164913
11.86,-2.97302755871977
11.88,-2.97337281014241
11.9,-2.97371426135753
11.92,-2.97405190481186
11.94,-2.97438573477502
11.96,-2.97471574731347
11.98,-2.97504194026411
12,-2.97536431320754
12.02,-2.97568286744092
12.04,-2.97599760595048
12.06,-2.97630853338371
12.08,-2.97661565602123
12.1,-2.97691898174832
12.12,-2.97721852002619
12.14,-2.97751428186295
12.16,-2.9778062797843
12.18,-2.97809452780398
12.2,-2.97837904139396
12.22,-2.97865983745441
12.24,-2.97893693428346
12.26,-2.97921035154673
12.28,-2.97948011024668
12.3,-2.9797462326918
12.32,-2.98000874246561
12.34,-2.98026766439551
12.36,-2.9805230245215
12.38,-2.98077485006479
12.4,-2.98102316939624
12.42,-2.98126801200477
12.44,-2.98150940846563
12.46,-2.98174739040861
12.48,-2.98198199048621
12.5,-2.98221324234172
12.52,-2.98244118057728
12.54,-2.98266584072195
12.56,-2.98288725919969
12.58,-2.98310547329744
12.6,-2.98332052113308
12.62,-2.98353244162358
12.64,-2.98374127445304
12.66,-2.98394706004084
12.68,-2.98414983950986
12.7,-2.98434965465477
12.72,-2.98454654791033
12.74,-2.98474056231993
12.76,-2.98493174150407
12.78,-2.9851201296291
12.8,-2.98530577137597
12.82,-2.98548871190924
12.84,-2.9856689968461
12.86,-2.98584667222569
12.88,-2.98602178447852
12.9,-2.98619438039602
12.92,-2.98636450710043
12.94,-2.98653221201473
12.96,-2.98669754283292
12.98,-2.98686054749041
13,-2.98702127413472
13.02,-2.98717977109638
13.04,-2.98733608686013
13.06,-2.9874902700363
13.08,-2.98764236933251
13.1,-2.98779243352569
13.12,-2.9879405114343
13.14,-2.9880866518909
13.16,-2.98823090371501
13.18,-2.98837331568628
13.2,-2.98851393651801
13.22,-2.98865281483093
13.24,-2.9887899991274
13.26,-2.98892553776589
13.28,-2.98905947893585
13.3,-2.98919187063291
13.32,-2.98932276063447
13.34,-2.98945219647564
13.36,-2.98958022542557
13.38,-2.98970689446418
13.4,-2.98983225025925
13.42,-2.9899563391439
13.44,-2.99007920709457
13.46,-2.99020089970926
13.48,-2.99032146218628
13.5,-2.99044093930343
13.52,-2.99055937539752
13.54,-2.99067681434444
13.56,-2.99079329953952
13.58,-2.99090887387846
13.6,-2.99102357973865
13.62,-2.9911374589609
13.64,-2.99125055283167
13.66,-2.99136290206576
13.68,-2.99147454678941
13.7,-2.9915855265239
13.72,-2.99169588016963
13.74,-2.99180564599058
13.76,-2.99191486159936
13.78,-2.99202356394264
13.8,-2.9921317892871
13.82,-2.99223957320582
13.84,-2.99234695056521
13.86,-2.99245395551233
13.88,-2.99256062146281
13.9,-2.99266698108911
13.92,-2.99277306630938
13.94,-2.99287890827678
13.96,-2.99298453736922
13.98,-2.99308998317966
14,-2.99319527450687
14.02,-2.99330043934668
14.04,-2.9934055048837
14.06,-2.99351049748352
14.08,-2.99361544268546
14.1,-2.99372036519571
14.12,-2.99382528888101
14.14,-2.99393023676282
14.16,-2.99403523101193
14.18,-2.99414029294359
14.2,-2.99424544301309
14.22,-2.99435070081181
14.24,-2.99445608506381
14.26,-2.99456161362277
14.28,-2.99466730346956
14.3,-2.9947731707101
14.32,-2.99487923057386
14.34,-2.99498549741265
14.36,-2.99509198470003
14.38,-2.99519870503105
14.4,-2.99530567012253
14.42,-2.99541289081372
14.44,-2.99552037706745
14.46,-2.99562813797171
14.48,-2.99573618174166
14.5,-2.99584451572208
14.52,-2.99595314639025
14.54,-2.99606207935924
14.56,-2.99617131938167
14.58,-2.99628087035377
14.6,-2.99639073532001
14.62,-2.99650091647801
14.64,-2.99661141518388
14.66,-2.99672223195801
14.68,-2.99683336649119
14.7,-2.99694481765109
14.72,-2.99705658348923
14.74,-2.99716866124822
14.76,-2.99728104736937
14.78,-2.99739373750075
14.8,-2.99750672650551
14.82,-2.99762000847057
14.84,-2.99773357671572
14.86,-2.99784742380295
14.88,-2.99796154154618
14.9,-2.99807592102132
14.92,-2.99819055257656
14.94,-2.99830542584312
14.96,-2.99842052974611
14.98,-2.99853585251589
15,-2.99865138169955
15.02,-2.99876710417273
15.04,-2.99888300615181
15.06,-2.99899907320616
15.08,-2.99911529027088
15.1,-2.9992316416596
15.12,-2.99934811107765
15.14,-2.99946468163541
15.16,-2.99958133586192
15.18,-2.99969805571866
15.2,-2.99981482261361
15.22,-2.9999316174155
15.24,-3.00004842046818
15.26,-3.00016521160533
15.28,-3.00028197016521
15.3,-3.00039867500568
15.32,-3.00051530451932
15.34,-3.00063183664879
15.36,-3.00074824890223
15.38,-3.00086451836894
15.4,-3.00098062173505
15.42,-3.00109653529947
15.44,-3.00121223498981
15.46,-3.00132769637852
15.48,-3.00144289469909
15.5,-3.00155780486235
15.52,-3.00167240147287
15.54,-3.0017866588454
15.56,-3.00190055102145
15.58,-3.00201405178587
15.6,-3.00212713468352
15.62,-3.00223977303596
15.64,-3.00235193995824
15.66,-3.00246360837563
15.68,-3.00257475104046
15.7,-3.00268534054891
15.72,-3.00279534935789
15.74,-3.00290474980182
15.76,-3.00301351410945
15.78,-3.00312161442071
15.8,-3.00322902280347
15.82,-3.00333571127028
15.84,-3.00344165179514
15.86,-3.0035468163301
15.88,-3.00365117682193
15.9,-3.00375470522869
15.92,-3.00385737353617
15.94,-3.00395915377435
15.96,-3.00406001803374
15.98,-3.00415993848161
16,-3.00425888737814
16.02,-3.00435683709249
16.04,-3.00445376011873
16.06,-3.00454962909166
16.08,-3.00464441680252
16.1,-3.00473809621454
16.12,-3.00483064047841
16.14,-3.00492202294756
16.16,-3.00501221719328
16.18,-3.00510119701973
16.2,-3.00518893647877
16.22,-3.0052754098846
16.24,-3.00536059182826
16.26,-3.00544445719192
16.28,-3.00552698116305
16.3,-3.00560813924825
16.32,-3.00568790728709
16.34,-3.00576626146558
16.36,-3.0058431783295
16.38,-3.00591863479752
16.4,-3.00599260817408
16.42,-3.00606507616211
16.44,-3.00613601687538
16.46,-3.0062054088508
16.48,-3.00627323106035
16.5,-3.00633946292281
16.52,-3.00640408431526
16.54,-3.00646707558431
16.56,-3.00652841755708
16.58,-3.00658809155193
16.6,-3.00664607938891
16.62,-3.00670236339996
16.64,-3.00675692643885
16.66,-3.00680975189078
16.68,-3.00686082368183
16.7,-3.006910126288
16.72,-3.00695764474402
16.74,-3.00700336465194
16.76,-3.00704727218927
16.78,-3.00708935411703
16.8,-3.00712959778731
16.82,-3.00716799115068
16.84,-3.00720452276323
16.86,-3.00723918179334
16.88,-3.00727195802811
16.9,-3.00730284187951
16.92,-3.00733182439025
16.94,-3.00735889723928
16.96,-3.00738405274702
16.98,-3.00740728388028
17,-3.00742858425687
17.02,-3.00744794814986
17.04,-3.00746537049157
17.06,-3.00748084687721
17.08,-3.00749437356825
17.1,-3.00750594749543
17.12,-3.00751556626145
17.14,-3.00752322814339
17.16,-3.00752893209477
17.18,-3.00753267774732
17.2,-3.0075344654124
17.22,-3.00753429608214
17.24,-3.00753217143024
17.26,-3.00752809381249
17.28,-3.00752206626691
17.3,-3.00751409251363
17.32,-3.00750417695445
17.34,-3.00749232467207
17.36,-3.00747854142902
17.38,-3.0074628336663
17.4,-3.00744520850165
17.42,-3.0074256737276
17.44,-3.00740423780913
17.46,-3.00738090988113
17.48,-3.00735569974542
17.5,-3.00732861786761
17.52,-3.00729967537358
17.54,-3.00726888404569
17.56,-3.00723625631872
17.58,-3.00720180527546
17.6,-3.00716554464207
17.62,-3.00712748878317
17.64,-3.00708765269658
17.66,-3.00704605200781
17.68,-3.00700270296436
17.7,-3.00695762242959
17.72,-3.00691082787646
17.74,-3.00686233738094
17.76,-3.00681216961517
17.78,-3.00676034384037
17.8,-3.0067068798995
17.82,-3.00665179820965
17.84,-3.00659511975419
17.86,-3.00653686607471
17.88,-3.00647705926268
17.9,-3.0064157219509
17.92,-3.00635287730472
17.94,-3.00628854901302
17.96,-3.00622276127899
17.98,-3.00615553881068
18,-3.00608690681134
18.02,-3.00601689096957
18.04,-3.00594551744926
18.06,-3.00587281287928
18.08,-3.0057988043431
18.1,-3.00572351936809
18.12,-3.00564698591475
18.14,-3.00556923236564
18.16,-3.0054902875143
18.18,-3.00541018055382
18.2,-3.00532894106542
18.22,-3.00524659900674
18.24,-3.00516318470008
18.26,-3.00507872882039
18.28,-3.00499326238325
18.3,-3.00490681673261
18.32,-3.00481942352841
18.34,-3.00473111473418
18.36,-3.00464192260437
18.38,-3.00455187967168
18.4,-3.00446101873425
18.42,-3.00436937284275
18.44,-3.00427697528735
18.46,-3.00418385958466
18.48,-3.00409005946452
18.5,-3.00399560885677
18.52,-3.00390054187792
18.54,-3.00380489281772
18.56,-3.00370869612575
18.58,-3.00361198639792
18.6,-3.00351479836286
18.62,-3.0034171668684
18.64,-3.00331912686785
18.66,-3.00322071340641
18.68,-3.00312196160746
18.7,-3.00302290665882
18.72,-3.00292358379908
18.74,-3.00282402830384
18.76,-3.00272427547198
18.78,-3.00262436061198
18.8,-3.00252431902814
18.82,-3.00242418600693
18.84,-3.00232399680331
18.86,-3.00222378662707
18.88,-3.0021235906292
18.9,-3.00202344388837
18.92,-3.00192338139733
18.94,-3.00182343804949
18.96,-3.00172364862545
18.98,-3.00162404777968
19,-3.00152467002718
19.02,-3.00142554973028
19.04,-3.00132672108551
19.06,-3.00122821811049
19.08,-3.001130074631
19.1,-3.0010323242681
19.12,-3.0009350004253
19.14,-3.00083813627595
19.16,-3.00074176475062
19.18,-3.00064591852466
19.2,-3.00055063000588
19.22,-3.00045593132235
19.24,-3.00036185431026
19.26,-3.00026843050205
19.28,-3.00017569111455
19.3,-3.00008366703733
19.32,-2.9999923888212
19.34,-2.99990188666682
19.36,-2.9998121904135
19.38,-2.99972332952817
19.4,-2.99963533309448
19.42,-2.99954822980209
19.44,-2.99946204793617
19.46,-2.99937681536698
19.48,-2.99929255953975
19.5,-2.99920930746465
19.52,-2.99912708570701
19.54,-2.99904592037773
19.56,-2.99896583712381
19.58,-2.9988868611192
19.6,-2.99880901705579
19.62,-2.99873232913456
19.64,-2.99865682105704
19.66,-2.99858251601695
19.68,-2.99850943669199
19.7,-2.99843760523592
19.72,-2.9983670432709
19.74,-2.99829777187992
19.76,-2.99822981159958
19.78,-2.99816318241309
19.8,-2.99809790374342
19.82,-2.99803399444675
19.84,-2.99797147280619
19.86,-2.99791035652564
19.88,-2.99785066272399
19.9,-2.99779240792952
19.92,-2.99773560807453
19.94,-2.99768027849024
19.96,-2.99762643390196
19.98,-2.99757408842448
20,-2.9975232555577
20.02,-2.99747394818255
20.04,-2.99742617855716
20.06,-2.99737995831326
20.08,-2.99733529845284
20.1,-2.99729220934512
20.12,-2.99725070072371
20.14,-2.99721078168405
20.16,-2.99717246068115
20.18,-2.99713574552752
20.2,-2.99710064339145
20.22,-2.99706716079545
20.24,-2.99703530361504
20.26,-2.99700507707774
20.28,-2.99697648576235
20.3,-2.9969495335985
20.32,-2.99692422386643
20.34,-2.99690055919705
20.36,-2.99687854157226
20.38,-2.99685817232553
20.4,-2.99683945214273
20.42,-2.99682238106321
20.44,-2.99680695848119
20.46,-2.99679318314731
20.48,-2.99678105317052
20.5,-2.9967705660202
20.52,-2.99676171852852
20.54,-2.99675450689302
20.56,-2.99674892667955
20.58,-2.99674497282531
20.6,-2.99674263964225
20.62,-2.99674192082065
20.64,-2.99674280943299
20.66,-2.99674529793802
20.68,-2.99674937818508
20.7,-2.99675504141867
20.72,-2.99676227828322
20.74,-2.99677107882815
20.76,-2.99678143251311
20.78,-2.99679332821343
20.8,-2.99680675422584
20.82,-2.99682169827444
20.84,-2.99683814751674
20.86,-2.99685608855014
20.88,-2.99687550741837
20.9,-2.99689638961838
20.92,-2.99691872010726
20.94,-2.99694248330942
20.96,-2.99696766312404
20.98,-2.99699424293256
21,-2.99702220560655
21.02,-2.99705153351559
21.04,-2.99708220853549
21.06,-2.99711421205655
21.08,-2.99714752499215
21.1,-2.99718212778735
21.12,-2.99721800042782
21.14,-2.99725512244882
21.16,-2.99729347294436
21.18,-2.99733303057663
21.2,-2.9973737735854
21.22,-2.99741567979772
21.24,-2.99745872663771
21.26,-2.9975028911365
21.28,-2.99754814994227
21.3,-2.99759447933052
21.32,-2.99764185521434
21.34,-2.99769025315492
21.36,-2.99773964837212
21.38,-2.99779001575514
21.4,-2.99784132987339
21.42,-2.99789356498733
21.44,-2.99794669505955
21.46,-2.99800069376587
21.48,-2.99805553450653
21.5,-2.99811119041749
21.52,-2.99816763438183
21.54,-2.99822483904118
21.56,-2.9982827768073
21.58,-2.99834141987361
21.6,-2.99840074022692
21.62,-2.99846070965911
21.64,-2.99852129977895
21.66,-2.99858248202389
21.68,-2.99864422767195
21.7,-2.99870650785364
21.72,-2.99876929356392
21.74,-2.99883255567413
21.76,-2.99889626494404
21.78,-2.99896039203388
21.8,-2.99902490751633
21.82,-2.99908978188863
21.84,-2.99915498558459
21.86,-2.99922048898668
21.88,-2.99928626243807
21.9,-2.99935227625468
21.92,-2.99941850073718
21.94,-2.99948490618306
21.96,-2.99955146289858
21.98,-2.99961814121075
22,-2.99968491147923
22.02,-2.99975174410825
22.04,-2.99981860955846
22.06,-2.99988547835871
22.08,-2.99995232111781
22.1,-3.00001910853625
22.12,-3.00008581141778
22.14,-3.00015240068101
22.16,-3.00021884737093
22.18,-3.00028512267029
22.2,-3.00035119791096
22.22,-3.00041704458519
22.24,-3.00048263435681
22.26,-3.00054793907227
22.28,-3.00061293077165
22.3,-3.00067758169953
22.32,-3.00074186431578
22.34,-3.00080575130624
22.36,-3.00086921559326
22.38,-3.00093223034613
22.4,-3.00099476899144
22.42,-3.00105680522325
22.44,-3.00111831301314
22.46,-3.00117926662017
22.48,-3.00123964060069
22.5,-3.00129940981794
22.52,-3.00135854945162
22.54,-3.00141703500723
22.56,-3.0014748423253
22.58,-3.00153194759043
22.6,-3.00158832734022
22.62,-3.001643958474
22.64,-3.0016988182614
22.66,-3.00175288435078
22.68,-3.00180613477746
22.7,-3.00185854797181
22.72,-3.00191010276711
22.74,-3.0019607784073
22.76,-3.00201055455448
22.78,-3.00205941129628
22.8,-3.00210732915301
22.82,-3.00215428908465
22.84,-3.00220027249761
22.86,-3.00224526125131
22.88,-3.00228923766461
22.9,-3.00233218452195
22.92,-3.00237408507938
22.94,-3.00241492307031
22.96,-3.00245468271114
22.98,-3.00249334870658
23,-3.00253090625486
23.02,-3.00256734105269
23.04,-3.00260263929994
23.06,-3.00263678770428
23.08,-3.00266977348538
23.1,-3.00270158437912
23.12,-3.00273220864139
23.14,-3.0027616350518
23.16,-3.00278985291712
23.18,-3.00281685207452
23.2,-3.00284262289452
23.22,-3.00286715628386
23.24,-3.00289044368798
23.26,-3.0029124770934
23.28,-3.00293324902983
23.3,-3.00295275257205
23.32,-3.00297098134159
23.34,-3.00298792950816
23.36,-3.00300359179083
23.38,-3.00301796345911
23.4,-3.00303104033362
23.42,-3.00304281878669
23.44,-3.00305329574266
23.46,-3.00306246867795
23.48,-3.00307033562097
23.5,-3.00307689515172
23.52,-3.00308214640124
23.54,-3.00308608905082
23.56,-3.00308872333093
23.58,-3.00309005002003
23.6,-3.00309007044307
23.62,-3.00308878646982
23.64,-3.00308620051299
23.66,-3.00308231552609
23.68,-3.0030771350011
23.7,-3.00307066296596
23.72,-3.00306290398176
23.74,-3.00305386313981
23.76,-3.00304354605847
23.78,-3.00303195887972
23.8,-3.00301910826563
23.82,-3.00300500139452
23.84,-3.00298964595698
23.86,-3.00297305015169
23.88,-3.00295522268099
23.9,-3.00293617274633
23.92,-3.00291591004346
23.94,-3.00289444475745
23.96,-3.00287178755757
23.98,-3.00284794959189
24,-3.00282294248176
24.02,-3.00279677831612
24.04,-3.00276946964557
24.06,-3.00274102947634
24.08,-3.00271147126399
24.1,-3.00268080890704
24.12,-3.00264905674041
24.14,-3.0026162295286
24.16,-3.00258234245884
24.18,-3.00254741113402
24.2,-3.00251145156544
24.22,-3.00247448016547
24.24,-3.00243651374002
24.26,-3.00239756948084
24.28,-3.00235766495776
24.3,-3.00231681811071
24.32,-3.00227504724165
24.34,-3.00223237100636
24.36,-3.00218880840606
24.38,-3.00214437877901
24.4,-3.00209910179185
24.42,-3.00205299743093
24.44,-3.00200608599351
24.46,-3.0019583880788
24.48,-3.00190992457892
24.5,-3.00186071666978
24.52,-3.00181078580187
24.54,-3.00176015369088
24.56,-3.0017088423083
24.58,-3.00165687387194
24.6,-3.00160427083632
24.62,-3.00155105588298
24.64,-3.00149725191079
24.66,-3.0014428820261
24.68,-3.0013879695329
24.7,-3.00133253792282
24.72,-3.00127661086522
24.74,-3.00122021219706
24.76,-3.00116336591284
24.78,-3.00110609615444
24.8,-3.00104842720097
24.82,-3.00099038345848
24.84,-3.00093198944976
24.86,-3.00087326980406
24.88,-3.00081424924671
24.9,-3.00075495258888
24.92,-3.00069540471717
24.94,-3.00063563058328
24.96,-3.00057565519367
24.98,-3.00051550359912
25,-3.00045520088444
25.02,-3.00039477215807
25.04,-3.00033424254171
25.06,-3.00027363716004
25.08,-3.00021298113033
25.1,-3.00015229955219
25.12,-3.00009161749726
25.14,-3.000030959999
25.16,-2.99997035204246
25.18,-2.9999098185541
25.2,-2.99984938439166
25.22,-2.99978907433411
25.24,-2.99972891307157
25.26,-2.99966892519537
25.28,-2.99960913518808
25.3,-2.99954956741371
25.32,-2.99949024610785
25.34,-2.99943119536802
25.36,-2.99937243914393
25.38,-2.999314001228
25.4,-2.99925590524578
25.42,-2.99919817464662
25.44,-2.99914083269428
25.46,-2.99908390245776
25.48,-2.99902740680211
25.5,-2.99897136837946
25.52,-2.99891580962003
25.54,-2.99886075272335
25.56,-2.9988062196495
25.58,-2.99875223211056
25.6,-2.99869881156207
25.62,-2.99864597919469
25.64,-2.99859375592595
25.66,-2.99854216239213
25.68,-2.99849121894025
25.7,-2.99844094562024
25.72,-2.9983913621772
25.74,-2.99834248804379
25.76,-2.9982943423328
25.78,-2.99824694382988
25.8,-2.99820031098629
25.82,-2.99815446191197
25.84,-2.99810941436865
25.86,-2.99806518576314
25.88,-2.99802179314076
25.9,-2.99797925317899
25.92,-2.9979375821812
25.94,-2.9978967960706
25.96,-2.9978569103843
25.98,-2.99781794026764
26,-2.99777990046852
26.02,-2.99774280533212
26.04,-2.99770666879555
26.06,-2.99767150438292
26.08,-2.99763732520036
26.1,-2.9976041439314
26.12,-2.99757197283241
26.14,-2.99754082372827
26.16,-2.99751070800824
26.18,-2.99748163662198
26.2,-2.99745362007573
26.22,-2.99742666842879
26.24,-2.99740079129003
26.26,-2.99737599781473
26.28,-2.99735229670152
26.3,-2.99732969618954
26.32,-2.99730820405579
26.34,-2.99728782761271
26.36,-2.99726857370586
26.38,-2.99725044871188
26.4,-2.99723345853663
26.42,-2.99721760861348
26.44,-2.99720290390184
26.46,-2.99718934888584
26.48,-2.99717694757328
26.5,-2.99716570349469
26.52,-2.99715561970267
26.54,-2.99714669877131
26.56,-2.99713894279593
26.58,-2.99713235339296
26.6,-2.99712693169999
26.62,-2.99712267837603
26.64,-2.99711959360202
26.66,-2.99711767708145
26.68,-2.99711692804121
26.7,-2.99711734523267
26.72,-2.99711892693286
26.74,-2.99712167094591
26.76,-2.99712557460471
26.78,-2.99713063477265
26.8,-2.99713684784564
26.82,-2.99714420975429
26.84,-2.99715271596628
26.86,-2.99716236148886
26.88,-2.99717314087165
26.9,-2.99718504820949
26.92,-2.99719807714559
26.94,-2.99721222087474
26.96,-2.99722747214679
26.98,-2.99724382327028
27,-2.99726126611621
27.02,-2.99727979212203
27.04,-2.99729939229577
27.06,-2.99732005722032
27.08,-2.99734177705796
27.1,-2.99736454155493
27.12,-2.99738834004625
27.14,-2.99741316146071
27.16,-2.99743899432592
27.18,-2.99746582677362
27.2,-2.9974936465451
27.22,-2.99752244099675
27.24,-2.99755219710578
27.26,-2.9975829014761
27.28,-2.99761454034429
27.3,-2.99764709958581
27.32,-2.9976805647212
27.34,-2.99771492092254
27.36,-2.99775015302002
27.38,-2.99778624550855
27.4,-2.99782318255462
27.42,-2.99786094800321
27.44,-2.9978995253848
27.46,-2.99793889792257
27.48,-2.99797904853968
27.5,-2.9980199598666
27.52,-2.99806161424868
27.54,-2.99810399375367
27.56,-2.99814708017946
27.58,-2.99819085506189
27.6,-2.99823529968257
27.62,-2.99828039507696
27.64,-2.99832612204234
27.66,-2.99837246114603
27.68,-2.9984193927336
27.7,-2.99846689693716
27.72,-2.99851495368379
27.74,-2.99856354270395
27.76,-2.99861264354002
27.78,-2.99866223555491
27.8,-2.99871229794064
27.82,-2.99876280972713
27.84,-2.99881374979086
27.86,-2.99886509686374
27.88,-2.99891682954194
27.9,-2.99896892629475
27.92,-2.99902136547357
27.94,-2.9990741253208
27.96,-2.99912718397888
27.98,-2.99918051949931
28,-2.99923410985165
28.02,-2.99928793293264
28.04,-2.99934196657525
28.06,-2.99939618855774
28.08,-2.99945057661284
28.1,-2.99950510843677
28.12,-2.9995597616984
28.14,-2.99961451404832
28.16,-2.99966934312798
28.18,-2.99972422657871
28.2,-2.99977914205088
28.22,-2.99983406721287
28.24,-2.99988897976017
28.26,-2.99994385742436
28.28,-2.9999986779821
28.3,-3.0000534192641
28.32,-3.000108059164
28.34,-3.00016257564729
28.36,-3.00021694676011
28.38,-3.00027115063806
28.4,-3.00032516551495
28.42,-3.00037896973147
28.44,-3.00043254174384
28.46,-3.00048586013235
28.48,-3.00053890360993
28.5,-3.00059165103053
28.52,-3.00064408139754
28.54,-3.00069617387208
28.56,-3.00074790778122
28.58,-3.00079926262613
28.6,-3.00085021809014
28.62,-3.00090075404674
28.64,-3.00095085056746
28.66,-3.00100048792964
28.68,-3.00104964662419
28.7,-3.00109830736315
28.72,-3.00114645108723
28.74,-3.00119405897319
28.76,-3.00124111244114
28.78,-3.00128759316175
28.8,-3.00133348306329
28.82,-3.00137876433862
28.84,-3.00142341945204
28.86,-3.00146743114599
28.88,-3.00151078244765
28.9,-3.00155345667545
28.92,-3.0015954374454
28.94,-3.00163670867733
28.96,-3.00167725460093
28.98,-3.00171705976177
29,-3.00175610902709
29.02,-3.00179438759145
29.04,-3.00183188098235
29.06,-3.00186857506554
29.08,-3.00190445605032
29.1,-3.00193951049466
29.12,-3.00197372531012
29.14,-3.00200708776668
29.16,-3.0020395854974
29.18,-3.00207120650292
29.2,-3.00210193915579
29.22,-3.00213177220469
29.24,-3.00216069477846
29.26,-3.00218869638995
29.28,-3.00221576693977
29.3,-3.00224189671979
29.32,-3.0022670764166
29.34,-3.00229129711466
29.36,-3.00231455029942
29.38,-3.00233682786017
29.4,-3.00235812209279
29.42,-3.00237842570228
29.44,-3.0023977318052
29.46,-3.00241603393182
29.48,-3.00243332602821
29.5,-3.00244960245813
29.52,-3.0024648580047
29.54,-3.00247908787194
29.56,-3.00249228768615
29.58,-3.00250445349709
29.6,-3.002515581779
29.62,-3.00252566943142
29.64,-3.00253471377989
29.66,-3.00254271257645
29.68,-3.00254966399992
29.7,-3.0025555666561
29.72,-3.00256041957774
29.74,-3.00256422222431
29.76,-3.00256697448168
29.78,-3.00256867666156
29.8,-3.00256932950077
29.82,-3.00256893416043
29.84,-3.00256749222481
29.86,-3.00256500570021
29.88,-3.0025614770135
29.9,-3.0025569090106
29.92,-3.00255130495473
29.94,-3.00254466852457
29.96,-3.00253700381214
29.98,-3.00252831532063
30,-3.00251860796201


==> Figures_tex/Data/y5.csv <==
t,e
0,-1.07433152548102
0.02,-1.07461236259756
0.04,-1.07515754568058
0.06,-1.07595125272344
0.08,-1.07697830965674
0.1,-1.0782241696842
0.12,-1.07967489314892
0.14,-1.08131712791886
0.16,-1.08313809028046
0.18,-1.0851255463294
0.2,-1.087267793848
0.22,-1.08955364465863
0.24,-1.09197240744292
0.26,-1.09451387101663
0.28,-1.09716828805027
0.3,-1.09992635922571
0.32,-1.10277921781928
0.34,-1.10571841470193
0.36,-1.10873590374723
0.38,-1.11182402763824
0.4,-1.11497550406432
0.42,-1.11818341229921
0.44,-1.12144118015182
0.46,-1.12474257128139
0.48,-1.12808167286873
0.5,-1.1314528836356
0.52,-1.13485090220413
0.54,-1.13827071578868
0.56,-1.14170758921252
0.58,-1.14515705424168
0.6,-1.1486148992289
0.62,-1.15207715906029
0.64,-1.15554010539776
0.66,-1.1590002372103
0.68,-1.16245427158725
0.7,-1.165899134827
0.72,-1.16933195379465
0.74,-1.17275004754207
0.76,-1.17615091918424
0.78,-1.17953224802568
0.8,-1.18289188193098
0.82,-1.18622782993346
0.84,-1.18953825507626
0.86,-1.19282146748014
0.88,-1.19607591763241
0.9,-1.19930018989168
0.92,-1.20249299620287
0.94,-1.20565317001747
0.96,-1.20877966041383
0.98,-1.2118715264124
1,-1.21492793148118
1.02,-1.21794813822636
1.04,-1.22093150326358
1.06,-1.22387747226514
1.08,-1.22678557517862
1.1,-1.22965542161249
1.12,-1.23248669638437
1.14,-1.23527915522776
1.16,-1.23803262065287
1.18,-1.24074697795779
1.2,-1.2434221713857
1.22,-1.24605820042447
1.24,-1.24865511624463
1.26,-1.25121301827211
1.28,-1.25373205089202
1.3,-1.25621240027993
1.32,-1.2586542913571
1.34,-1.26105798486625
1.36,-1.26342377456456
1.38,-1.26575198453053
1.4,-1.26804296658155
1.42,-1.27029709779911
1.44,-1.27251477815834
1.46,-1.2746964282592
1.48,-1.27684248715613
1.5,-1.27895341028336
1.52,-1.28102966747323
1.54,-1.28307174106443
1.56,-1.28508012409789
1.58,-1.28705531859738
1.6,-1.28899783393242
1.62,-1.2909081852609
1.64,-1.29278689204912
1.66,-1.29463447666667
1.68,-1.29645146305391
1.7,-1.29823837545985
1.72,-1.29999573724797
1.74,-1.30172406976812
1.76,-1.30342389129208
1.78,-1.30509571601092
1.8,-1.30674005309199
1.82,-1.30835740579367
1.84,-1.30994827063593
1.86,-1.31151313662473
1.88,-1.31305248452855
1.9,-1.31456678620517
1.92,-1.31605650397704
1.94,-1.31752209005337
1.96,-1.31896398599752
1.98,-1.32038262223784
2,-1.3217784176205
2.02,-1.3231517790028
2.04,-1.32450310088528
2.06,-1.32583276508146
2.08,-1.32714114042345
2.1,-1.32842858250229
2.12,-1.32969543344159
2.14,-1.33094202170311
2.16,-1.33216866192298
2.18,-1.33337565477751
2.2,-1.33456328687703
2.22,-1.33573183068689
2.24,-1.33688154447431
2.26,-1.33801267227998
2.28,-1.33912544391334
2.3,-1.34022007497044
2.32,-1.3412967668734
2.34,-1.34235570693043
2.36,-1.34339706841546
2.38,-1.34442101066637
2.4,-1.34542767920098
2.42,-1.34641720584986
2.44,-1.34738970890508
2.46,-1.3483452932841
2.48,-1.34928405070791
2.5,-1.35020605989271
2.52,-1.35111138675426
2.54,-1.35200008462429
2.56,-1.35287219447802
2.58,-1.35372774517236
2.6,-1.35456675369389
2.62,-1.35538922541601
2.64,-1.35619515436475
2.66,-1.35698452349235
2.68,-1.35775730495835
2.7,-1.35851346041727
2.72,-1.35925294131257
2.74,-1.35997568917618
2.76,-1.3606816359332
2.78,-1.36137070421115
2.8,-1.36204280765333
2.82,-1.36269785123586
2.84,-1.36333573158781
2.86,-1.36395633731412
2.88,-1.36455954932076
2.9,-1.36514524114187
2.92,-1.36571327926825
2.94,-1.36626352347707
2.96,-1.36679582716227
2.98,-1.3673100376653
3,-1.367805996606
3.02,-1.36828354021302
3.04,-1.36874249965385
3.06,-1.36918270136372
3.08,-1.36960396737344
3.1,-1.37000611563573
3.12,-1.37038896034972
3.14,-1.37075231228359
3.16,-1.37109597909482
3.18,-1.37141976564799
3.2,-1.37172347432997
3.22,-1.37200690536203
3.24,-1.37226985710892
3.26,-1.37251212638464
3.28,-1.37273350875461
3.3,-1.37293379883429
3.32,-1.37311279058382
3.34,-1.37327027759879
3.36,-1.37340605339669
3.38,-1.37351991169925
3.4,-1.37361164671022
3.42,-1.37368105338863
3.44,-1.3737279277174
3.46,-1.37375206696717
3.48,-1.37375326995522
3.5,-1.37373133729942
3.52,-1.37368607166714
3.54,-1.37361727801897
3.56,-1.37352476384722
3.58,-1.37340833940916
3.6,-1.37326781795485
3.62,-1.37310301594958
3.64,-1.37291375329085
3.66,-1.37269985351976
3.68,-1.37246114402698
3.7,-1.37219745625297
3.72,-1.37190862588267
3.74,-1.37159449303449
3.76,-1.37125490244369
3.78,-1.37088970363995
3.8,-1.37049875111937
3.82,-1.37008190451066
3.84,-1.36963902873564
3.86,-1.36916999416406
3.88,-1.36867467676259
3.9,-1.36815295823829
3.92,-1.36760472617617
3.94,-1.36702987417124
3.96,-1.36642830195479
3.98,-1.36579991551505
4,-1.36514462721227
4.02,-1.36446235588814
4.04,-1.36375302696971
4.06,-1.36301657256771
4.08,-1.36225293156942
4.1,-1.36146204972608
4.12,-1.36064387973486
4.14,-1.35979838131544
4.16,-1.35892552128132
4.18,-1.3580252736058
4.2,-1.35709761948267
4.22,-1.35614254738184
4.24,-1.35516005309976
4.26,-1.35415013980473
4.28,-1.35311281807728
4.3,-1.35204810594552
4.32,-1.35095602891559
4.34,-1.34983661999731
4.36,-1.34868991972503
4.38,-1.34751597617369
4.4,-1.3463148449704
4.42,-1.34508658930125
4.44,-1.3438312799137
4.46,-1.34254899511455
4.48,-1.34123982076343
4.5,-1.33990385026207
4.52,-1.33854118453931
4.54,-1.33715193203192
4.56,-1.33573620866131
4.58,-1.33429413780634
4.6,-1.33282585027201
4.62,-1.33133148425443
4.64,-1.32981118530191
4.66,-1.32826510627237
4.68,-1.32669340728705
4.7,-1.32509625568078
4.72,-1.3234738259486
4.74,-1.32182629968907
4.76,-1.32015386554425
4.78,-1.31845671913635
4.8,-1.31673506300128
4.82,-1.31498910651902
4.84,-1.31321906584108
4.86,-1.31142516381488
4.88,-1.30960762990533
4.9,-1.30776670011367
4.92,-1.30590261689348
4.94,-1.30401562906419
4.96,-1.30210599172188
4.98,-1.30017396614779
5,-1.29821981971421
5.02,-1.29624382578828
5.04,-1.29424626363332
5.06,-1.29222741830815
5.08,-1.29018758056425
5.1,-1.28812704674088
5.12,-1.28604611865833
5.14,-1.28394510350919
5.16,-1.28182431374797
5.18,-1.27968406697884
5.2,-1.27752468584188
5.22,-1.27534649789761
5.24,-1.27314983551014
5.26,-1.27093503572884
5.28,-1.26870244016863
5.3,-1.26645239488902
5.32,-1.26418525027194
5.34,-1.26190136089842
5.36,-1.25960108542413
5.38,-1.25728478645404
5.4,-1.25495283041603
5.42,-1.25260558743365
5.44,-1.25024343119815
5.46,-1.24786673883965
5.48,-1.24547589079775
5.5,-1.24307127069144
5.52,-1.24065326518854
5.54,-1.2382222638746
5.56,-1.23577865912139
5.58,-1.23332284595509
5.6,-1.23085522192409
5.62,-1.2283761869666
5.64,-1.22588614327813
5.66,-1.22338549517873
5.68,-1.22087464898028
5.7,-1.21835401285372
5.72,-1.21582399669633
5.74,-1.21328501199917
5.76,-1.21073747171456
5.78,-1.20818179012393
5.8,-1.2056183827058
5.82,-1.20304766600415
5.84,-1.20047005749716
5.86,-1.19788597546632
5.88,-1.19529583886607
5.9,-1.1927000671939
5.92,-1.19009908036103
5.94,-1.18749329856377
5.96,-1.18488314215539
5.98,-1.18226903151884
6,-1.17965138694014
6.02,-1.17703062848255
6.04,-1.17440717586161
6.06,-1.17178144832102
6.08,-1.16915386450947
6.1,-1.16652484235835
6.12,-1.16389479896055
6.14,-1.16126415045022
6.16,-1.1586333118836
6.18,-1.15600269712097
6.2,-1.15337271870973
6.22,-1.15074378776868
6.24,-1.14811631387343
6.26,-1.14549070494313
6.28,-1.14286736712844
6.3,-1.14024670470076
6.32,-1.13762911994286
6.34,-1.1350150130408
6.36,-1.13240478197732
6.38,-1.12979882242654
6.4,-1.12719752765019
6.42,-1.12460128839528
6.44,-1.12201049279324
6.46,-1.11942552626061
6.48,-1.11684677140124
6.5,-1.11427460791004
6.52,-1.11170941247842
6.54,-1.10915155870114
6.56,-1.106601416985
6.58,-1.10405935445897
6.6,-1.10152573488618
6.62,-1.09900091857739
6.64,-1.09648526230634
6.66,-1.09397911922664
6.68,-1.09148283879055
6.7,-1.08899676666934
6.72,-1.08652124467557
6.74,-1.08405661068698
6.76,-1.08160319857223
6.78,-1.0791613381185
6.8,-1.07673135496073
6.82,-1.07431357051281
6.84,-1.07190830190052
6.86,-1.06951586189631
6.88,-1.06713655885592
6.9,-1.06477069665685
6.92,-1.06241857463865
6.94,-1.06008048754507
6.96,-1.0577567254681
6.98,-1.05544757379382
7,-1.05315331315016
7.02,-1.05087421935649
7.04,-1.04861056337509
7.06,-1.04636261126452
7.08,-1.04413062413481
7.1,-1.04191485810456
7.12,-1.03971556425986
7.14,-1.03753298861517
7.16,-1.03536737207597
7.18,-1.0332189504033
7.2,-1.0310879541802
7.22,-1.02897460877997
7.24,-1.0268791343363
7.26,-1.02480174571519
7.28,-1.02274265248883
7.3,-1.02070205891119
7.32,-1.0186801638955
7.34,-1.01667716099359
7.36,-1.01469323837691
7.38,-1.01272857881953
7.4,-1.0107833596828
7.42,-1.00885775290185
7.44,-1.00695192497388
7.46,-1.00506603694818
7.48,-1.00320024441792
7.5,-1.00135469751372
7.52,-0.999529540898878
7.54,-0.997724913766395
7.56,-0.995940949837658
7.58,-0.994177777362829
7.6,-0.992435519122923
7.62,-0.990714292433545
7.64,-0.989014209150277
7.66,-0.987335375675707
7.68,-0.985677892968077
7.7,-0.984041856551532
7.72,-0.982427356527967
7.74,-0.98083447759044
7.76,-0.979263299038145
7.78,-0.977713894792919
7.8,-0.976186333417277
7.82,-0.974680678133943
7.84,-0.973196986846872
7.86,-0.971735312163733
7.88,-0.970295701419843
7.9,-0.968878196703526
7.92,-0.967482834882887
7.94,-0.966109647633963
7.96,-0.964758661470257
7.98,-0.963429897773607
8,-0.962123372826392
8.02,-0.96083909784504
8.04,-0.959577079014823
8.06,-0.958337317525917
8.08,-0.957119809610699
8.1,-0.955924546582277
8.12,-0.954751514874204
8.14,-0.953600696081378
8.16,-0.952472067002093
8.18,-0.951365599681224
8.2,-0.950281261454516
8.22,-0.94921901499396
8.24,-0.948178818354236
8.26,-0.947160625020189
8.28,-0.946164383955327
8.3,-0.945190039651302
8.32,-0.944237532178374
8.34,-0.943306797236803
8.36,-0.942397766209176
8.38,-0.941510366213623
8.4,-0.940644520157911
8.42,-0.939800146794378
8.44,-0.938977160775704
8.46,-0.93817547271147
8.48,-0.937394989225503
8.5,-0.936635613013962
8.52,-0.935897242904163
8.54,-0.935179773914092
8.56,-0.934483097312612
8.58,-0.933807100680306
8.6,-0.933151667970965
8.62,-0.932516679573668
8.64,-0.931902012375449
8.66,-0.931307539824514
8.68,-0.930733131993992
8.7,-0.930178655646191
8.72,-0.929643974297335
8.74,-0.929128948282756
8.76,-0.928633434822526
8.78,-0.92815728808749
8.8,-0.927700359265681
8.82,-0.927262496629108
8.84,-0.926843545600865
8.86,-0.92644334882256
8.88,-0.926061746222028
8.9,-0.925698575081313
8.92,-0.925353670104883
8.94,-0.92502686348807
8.96,-0.924717984985692
8.98,-0.924426861980856
9,-0.9241533195539
9.02,-0.923897180551463
9.04,-0.923658265655649
9.06,-0.923436393453272
9.08,-0.923231380505162
9.1,-0.923043041415486
9.12,-0.9228711889011
9.14,-0.92271563386087
9.16,-0.922576185444972
9.18,-0.922452651124125
9.2,-0.922344836758755
9.22,-0.922252546668052
9.24,-0.922175583698915
9.26,-0.922113749294742
9.28,-0.922066843564071
9.3,-0.922034665349032
9.32,-0.922017012293592
9.34,-0.922013680911578
9.36,-0.922024466654462
9.38,-0.922049163978873
9.4,-0.922087566413834
9.42,-0.922139466627686
9.44,-0.922204656494705
9.46,-0.922282927161365
9.48,-0.922374069112251
9.5,-0.922477872235588
9.52,-0.922594125888386
9.54,-0.922722618961157
9.56,-0.922863139942212
9.58,-0.923015476981512
9.6,-0.923179417954045
9.62,-0.923354750522731
9.64,-0.923541262200822
9.66,-0.923738740413799
9.68,-0.923946972560728
9.7,-0.924165746075075
9.72,-0.924394848484969
9.74,-0.924634067472875
9.76,-0.924883190934693
9.78,-0.92514200703824
9.8,-0.925410304281123
9.82,-0.925687871547979
9.84,-0.925974498167062
9.86,-0.926269973966186
9.88,-0.926574089327983
9.9,-0.92688663524449
9.92,-0.92720740337103
9.94,-0.927536186079392
9.96,-0.927872776510295
9.98,-0.928216968625109
10,-0.928568557256854
10.02,-0.928927338160431
10.04,-0.929293108062104
10.06,-0.929665664708199
10.08,-0.930044806913032
10.1,-0.930430334606046
10.12,-0.930822048878137
10.14,-0.93121975202719
10.16,-0.931623247602788
10.18,-0.932032340450098
10.2,-0.932446836752929
10.22,-0.93286654407595
10.24,-0.933291271406061
10.26,-0.933720829192916
10.28,-0.934155029388582
10.3,-0.93459368548634
10.32,-0.935036612558608
10.34,-0.935483627294
10.36,-0.935934548033493
10.38,-0.936389194805718
10.4,-0.936847389361357
10.42,-0.937308955206653
10.44,-0.937773717636014
10.46,-0.938241503763727
10.48,-0.938712142554761
10.5,-0.939185464854672
10.52,-0.939661303418595
10.54,-0.940139492939326
10.56,-0.940619870074494
10.58,-0.941102273472824
10.6,-0.941586543799476
10.62,-0.942072523760479
10.64,-0.942560058126245
10.66,-0.943048993754168
10.68,-0.943539179610308
10.7,-0.944030466790162
10.72,-0.944522708538518
10.74,-0.9450157602684
10.76,-0.945509479579094
10.78,-0.946003726273276
10.8,-0.946498362373221
10.82,-0.946993252136114
10.84,-0.947488262068451
10.86,-0.947983260939547
10.88,-0.948478119794143
10.9,-0.948972711964119
10.92,-0.949466913079318
10.94,-0.949960601077484
10.96,-0.950453656213319
10.98,-0.950945961066659
11,-0.951437400549782
11.02,-0.951927861913846
11.04,-0.952417234754465
11.06,-0.952905411016427
11.08,-0.953392284997564
11.1,-0.953877753351772
11.12,-0.954361715091201
11.14,-0.954844071587599
11.16,-0.955324726572848
11.18,-0.955803586138663
11.2,-0.956280558735495
11.22,-0.956755555170622
11.24,-0.957228488605444
11.26,-0.957699274551993
11.28,-0.958167830868661
11.3,-0.958634077755154
11.32,-0.959097937746688
11.34,-0.959559335707421
11.36,-0.960018198823152
11.38,-0.960474456593267
11.4,-0.960928040821973
11.42,-0.961378885608804
11.44,-0.961826927338423
11.46,-0.962272104669722
11.48,-0.962714358524236
11.5,-0.963153632073876
11.52,-0.963589870727998
11.54,-0.96402302211981
11.56,-0.96445303609213
11.58,-0.964879864682516
11.6,-0.965303462107761
11.62,-0.965723784747779
11.64,-0.966140791128885
11.66,-0.966554441906487
11.68,-0.966964699847189
11.7,-0.967371529810338
11.72,-0.967774898728997
11.74,-0.968174775590387
11.76,-0.96857113141579
11.78,-0.968963939239926
11.8,-0.969353174089824
11.82,-0.969738812963198
11.84,-0.970120834806334
11.86,-0.970499220491502
11.88,-0.970873952793916
11.9,-0.971245016368232
11.92,-0.971612397724625
11.94,-0.971976085204435
11.96,-0.972336068955403
11.98,-0.972692340906509
12,-0.973044894742432
12.02,-0.973393725877625
12.04,-0.973738831430045
12.06,-0.974080210194527
12.08,-0.974417862615828
12.1,-0.97475179076135
12.12,-0.975081998293555
12.14,-0.975408490442088
12.16,-0.975731273975615
12.18,-0.976050357173392
12.2,-0.976365749796586
12.22,-0.976677463059339
12.24,-0.97698550959962
12.26,-0.977289903449843
12.28,-0.977590660007295
12.3,-0.977887796004365
12.32,-0.978181329478599
12.34,-0.978471279742587
12.36,-0.9787576673537
12.38,-0.979040514083687
12.4,-0.979319842888144
12.42,-0.979595677875873
12.44,-0.979868044278132
12.46,-0.980136968417808
12.48,-0.980402477678498
12.5,-0.980664600473542
12.52,-0.980923366214996
12.54,-0.981178805282566
12.56,-0.981430948992519
12.58,-0.981679829566574
12.6,-0.9819254801008
12.62,-0.982167934534511
12.64,-0.982407227619194
12.66,-0.98264339488746
12.68,-0.98287647262205
12.7,-0.983106497824891
12.72,-0.98333350818622
12.74,-0.983557542053792
12.76,-0.983778638402174
12.78,-0.983996836802144
12.8,-0.984212177390204
12.82,-0.984424700838212
12.84,-0.984634448323153
12.86,-0.984841461497054
12.88,-0.985045782457059
12.9,-0.985247453715659
12.92,-0.985446518171117
12.94,-0.985643019078057
12.96,-0.985837000018274
12.98,-0.98602850487173
13,-0.98621757778778
13.02,-0.986404263156614
13.04,-0.986588605580946
13.06,-0.986770649847936
13.08,-0.98695044090137
13.1,-0.987128023814105
13.12,-0.987303443760783
13.14,-0.98747674599082
13.16,-0.987647975801696
13.18,-0.987817178512528
13.2,-0.987984399437951
13.22,-0.98814968386232
13.24,-0.988313077014221
13.26,-0.988474624041314
13.28,-0.988634369985512
13.3,-0.988792359758505
13.32,-0.988948638117622
13.34,-0.989103249642064
13.36,-0.989256238709487
13.38,-0.989407649472964
13.4,-0.989557525838313
13.42,-0.989705911441817
13.44,-0.989852849628318
13.46,-0.989998383429719
13.48,-0.990142555543872
13.5,-0.990285408313875
13.52,-0.990426983707779
13.54,-0.990567323298707
13.56,-0.990706468245391
13.58,-0.990844459273132
13.6,-0.990981336655191
13.62,-0.991117140194604
13.64,-0.991251909206438
13.66,-0.991385682500488
13.68,-0.991518498364408
13.7,-0.991650394547296
13.72,-0.991781408243728
13.74,-0.991911576078233
13.76,-0.992040934090241
13.78,-0.992169517719469
13.8,-0.992297361791782
13.82,-0.992424500505505
13.84,-0.992550967418206
13.86,-0.99267679543394
13.88,-0.992802016790961
13.9,-0.992926663049902
13.92,-0.993050765082427
13.94,-0.99317435306035
13.96,-0.993297456445225
13.98,-0.993420103978411
14,-0.993542323671608
14.02,-0.993664142797863
14.04,-0.99378558788305
14.06,-0.993906684697823
14.08,-0.994027458250037
14.1,-0.994147932777646
14.12,-0.994268131742069
14.14,-0.99438807782202
14.16,-0.994507792907814
14.18,-0.994627298096139
14.2,-0.994746613685287
14.22,-0.99486575917086
14.24,-0.994984753241924
14.26,-0.995103613777638
14.28,-0.995222357844329
14.3,-0.995341001693028
14.32,-0.995459560757463
14.34,-0.995578049652488
14.36,-0.995696482172981
14.38,-0.995814871293164
14.4,-0.995933229166382
14.42,-0.996051567125308
14.44,-0.996169895682592
14.46,-0.996288224531932
14.48,-0.996406562549578
14.5,-0.996524917796258
14.52,-0.99664329751952
14.54,-0.996761708156491
14.56,-0.99688015533705
14.58,-0.996998643887396
14.6,-0.997117177834032
14.62,-0.99723576040813
14.64,-0.9973543940503
14.66,-0.997473080415739
14.68,-0.997591820379758
14.7,-0.997710614043697
14.72,-0.997829460741194
14.74,-0.997948359044833
14.76,-0.998067306773143
14.78,-0.998186300997953
14.8,-0.998305338052094
14.82,-0.998424413537442
14.84,-0.998543522333298
14.86,-0.998662658605097
14.88,-0.998781815813436
14.9,-0.998900986723422
14.92,-0.99902016341433
14.94,-0.999139337289564
14.96,-0.999258499086913
14.98,-0.999377638889097
15,-0.999496746134597
15.02,-0.999615809628765
15.04,-0.999734817555192
15.06,-0.999853757487353
15.08,-0.999972616400491
15.1,-1.00009138068377
15.12,-1.00021003615263
15.14,-1.00032856806143
15.16,-1.00044696111627
15.18,-1.00056519948805
15.2,-1.00068326682575
15.22,-1.00080114626988
15.24,-1.00091882046618
15.26,-1.00103627157942
15.28,-1.00115348130751
15.3,-1.00127043089565
15.32,-1.00138710115073
15.34,-1.00150347245587
15.36,-1.00161952478507
15.38,-1.00173523771807
15.4,-1.00185059045529
15.42,-1.00196556183289
15.44,-1.00208013033804
15.46,-1.00219427412415
15.48,-1.00230797102637
15.5,-1.00242119857704
15.52,-1.00253393402129
15.54,-1.00264615433277
15.56,-1.00275783622936
15.58,-1.00286895618899
15.6,-1.00297949046551
15.62,-1.00308941510461
15.64,-1.00319870595979
15.66,-1.00330733870835
15.68,-1.00341528886739
15.7,-1.00352253180987
15.72,-1.00362904278063
15.74,-1.00373479691246
15.76,-1.00383976924213
15.78,-1.00394393472644
15.8,-1.00404726825819
15.82,-1.00414974468222
15.84,-1.00425133881129
15.86,-1.00435202544204
15.88,-1.00445177937085
15.9,-1.00455057540957
15.92,-1.00464838840134
15.94,-1.00474519323621
15.96,-1.00484096486673
15.98,-1.00493567832348
16,-1.00502930873043
16.02,-1.00512183132031
16.04,-1.00521322144978
16.06,-1.00530345461452
16.08,-1.00539250646427
16.1,-1.00548035281758
16.12,-1.00556696967664
16.14,-1.00565233324177
16.16,-1.00573641992594
16.18,-1.005819206369
16.2,-1.00590066945184
16.22,-1.00598078631037
16.24,-1.00605953434931
16.26,-1.00613689125585
16.28,-1.00621283501304
16.3,-1.00628734391313
16.32,-1.00636039657061
16.34,-1.00643197193512
16.36,-1.00650204930409
16.38,-1.00657060833524
16.4,-1.00663762905888
16.42,-1.0067030918899
16.44,-1.00676697763964
16.46,-1.0068292675275
16.48,-1.00688994319229
16.5,-1.00694898670339
16.52,-1.00700638057166
16.54,-1.00706210776009
16.56,-1.00711615169423
16.58,-1.00716849627234
16.6,-1.00721912587532
16.62,-1.00726802537636
16.64,-1.00731518015031
16.66,-1.00736057608285
16.68,-1.00740419957933
16.7,-1.00744603757337
16.72,-1.00748607753514
16.74,-1.00752430747945
16.76,-1.00756071597349
16.78,-1.0075952921443
16.8,-1.00762802568597
16.82,-1.00765890686654
16.84,-1.00768792653463
16.86,-1.00771507612573
16.88,-1.00774034766829
16.9,-1.00776373378941
16.92,-1.00778522772029
16.94,-1.00780482330137
16.96,-1.00782251498717
16.98,-1.00783829785085
17,-1.00785216758842
17.02,-1.00786412052268
17.04,-1.00787415360688
17.06,-1.00788226442797
17.08,-1.00788845120973
17.1,-1.00789271281537
17.12,-1.00789504875001
17.14,-1.00789545916278
17.16,-1.00789394484855
17.18,-1.0078905072495
17.2,-1.00788514845623
17.22,-1.00787787120868
17.24,-1.00786867889669
17.26,-1.00785757556025
17.28,-1.00784456588947
17.3,-1.00782965522424
17.32,-1.00781284955356
17.34,-1.00779415551463
17.36,-1.00777358039158
17.38,-1.00775113211391
17.4,-1.00772681925469
17.42,-1.00770065102838
17.44,-1.0076726372884
17.46,-1.00764278852441
17.48,-1.00761111585934
17.5,-1.00757763104598
17.52,-1.00754234646351
17.54,-1.00750527511353
17.56,-1.00746643061598
17.58,-1.00742582720464
17.6,-1.00738347972247
17.62,-1.00733940361661
17.64,-1.00729361493313
17.66,-1.00724613031149
17.68,-1.00719696697879
17.7,-1.0071461427437
17.72,-1.00709367599017
17.74,-1.00703958567086
17.76,-1.00698389130034
17.78,-1.00692661294802
17.8,-1.00686777123088
17.82,-1.00680738730589
17.84,-1.00674548286229
17.86,-1.00668208011351
17.88,-1.00661720178899
17.9,-1.00655087112572
17.92,-1.00648311185952
17.94,-1.00641394821618
17.96,-1.00634340490234
17.98,-1.00627150709618
18,-1.00619828043793
18.02,-1.00612375102011
18.04,-1.00604794537766
18.06,-1.00597089047785
18.08,-1.00589261370998
18.1,-1.00581314287495
18.12,-1.00573250617462
18.14,-1.00565073220102
18.16,-1.00556784992538
18.18,-1.00548388868703
18.2,-1.00539887818213
18.22,-1.00531284845221
18.24,-1.00522582987267
18.26,-1.00513785314104
18.28,-1.00504894926517
18.3,-1.00495914955126
18.32,-1.00486848559178
18.34,-1.0047769892533
18.36,-1.00468469266416
18.38,-1.00459162820206
18.4,-1.00449782848158
18.42,-1.00440332634155
18.44,-1.00430815483237
18.46,-1.00421234720326
18.48,-1.00411593688935
18.5,-1.00401895749885
18.52,-1.00392144279998
18.54,-1.00382342670799
18.56,-1.00372494327202
18.58,-1.00362602666197
18.6,-1.00352671115532
18.62,-1.00342703112388
18.64,-1.00332702102056
18.66,-1.00322671536608
18.68,-1.00312614873567
18.7,-1.00302535574574
18.72,-1.00292437104058
18.74,-1.00282322927901
18.76,-1.00272196512109
18.78,-1.00262061321478
18.8,-1.00251920818266
18.82,-1.00241778460862
18.84,-1.00231637702467
18.86,-1.00221501989764
18.88,-1.00211374761606
18.9,-1.00201259447701
18.92,-1.00191159467297
18.94,-1.00181078227886
18.96,-1.00171019123901
18.98,-1.00160985535426
19,-1.0015098082691
19.02,-1.00141008345892
19.04,-1.0013107142173
19.06,-1.00121173364342
19.08,-1.00111317462953
19.1,-1.00101506984853
19.12,-1.00091745174168
19.14,-1.00082035250633
19.16,-1.00072380408389
19.18,-1.00062783814778
19.2,-1.00053248609162
19.22,-1.00043777901743
19.24,-1.00034374772407
19.26,-1.00025042269575
19.28,-1.00015783409068
19.3,-1.00006601172988
19.32,-0.999974985086171
19.34,-0.99988478327323
19.36,-0.999795435034892
19.38,-0.999706968734566
19.4,-0.999619412344826
19.42,-0.999532793437175
19.44,-0.999447139171979
19.46,-0.999362476288578
19.48,-0.999278831095579
19.5,-0.999196229461337
19.52,-0.999114696804619
19.54,-0.999034258085463
19.56,-0.998954937796233
19.58,-0.998876759952873
19.6,-0.998799748086361
19.62,-0.998723925234371
19.64,-0.998649313933141
19.66,-0.998575936209559
19.68,-0.998503813573453
19.7,-0.998432967010109
19.72,-0.998363416973003
19.74,-0.998295183376758
19.76,-0.998228285590324
19.78,-0.998162742430389
19.8,-0.99809857215502
19.82,-0.998035792457534
19.84,-0.997974420460604
19.86,-0.997914472710604
19.88,-0.997855965172192
19.9,-0.997798913223128
19.92,-0.997743331649343
19.94,-0.997689234640249
19.96,-0.997636635784285
19.98,-0.997585548064725
20,-0.997535983855724
20.02,-0.997487954918616
20.04,-0.997441472398462
20.06,-0.997396546820849
20.08,-0.997353188088944
20.1,-0.997311405480797
20.12,-0.997271207646903
20.14,-0.997232602608011
20.16,-0.997195597753196
20.18,-0.99716019983818
20.2,-0.997126414983914
20.22,-0.997094248675408
20.24,-0.997063705760824
20.26,-0.997034790450824
20.28,-0.997007506318166
20.3,-0.996981856297567
20.32,-0.996957842685809
20.34,-0.996935467142109
20.36,-0.996914730688737
20.38,-0.996895633711889
20.4,-0.996878175962813
20.42,-0.996862356559185
20.44,-0.996848173986739
20.46,-0.996835626101139
20.48,-0.99682471013011
20.5,-0.996815422675805
20.52,-0.996807759717427
20.54,-0.996801716614086
20.56,-0.996797288107909
20.58,-0.996794468327381
20.6,-0.99679325079093
20.62,-0.996793628410751
20.64,-0.996795593496859
20.66,-0.996799137761383
20.68,-0.996804252323087
20.7,-0.996810927712114
20.72,-0.996819153874973
20.74,-0.996828920179729
20.76,-0.996840215421435
20.78,-0.996853027827766
20.8,-0.996867345064882
20.82,-0.996883154243496
20.84,-0.996900441925161
20.86,-0.996919194128755
20.88,-0.996939396337182
20.9,-0.996961033504262
20.92,-0.996984090061835
20.94,-0.997008549927047
20.96,-0.997034396509836
20.98,-0.997061612720603
21,-0.997090180978073
21.02,-0.997120083217331
21.04,-0.997151300898042
21.06,-0.997183815012846
21.08,-0.99721760609592
21.1,-0.997252654231708
21.12,-0.997288939063817
21.14,-0.997326439804074
21.16,-0.997365135241733
21.18,-0.997405003752834
21.2,-0.997446023309719
21.22,-0.997488171490678
21.24,-0.997531425489745
21.26,-0.997575762126623
21.28,-0.997621157856742
21.3,-0.997667588781445
21.32,-0.997715030658292
21.34,-0.997763458911488
21.36,-0.997812848642417
21.38,-0.997863174640294
21.4,-0.99791441139291
21.42,-0.99796653309749
21.44,-0.998019513671635
21.46,-0.998073326764362
21.48,-0.998127945767229
21.5,-0.998183343825537
21.52,-0.998239493849616
21.54,-0.998296368526177
21.56,-0.998353940329736
21.58,-0.998412181534097
21.6,-0.998471064223899
21.62,-0.998530560306206
21.64,-0.998590641522157
21.66,-0.998651279458652
21.68,-0.998712445560082
21.7,-0.998774111140087
21.72,-0.998836247393349
21.74,-0.998898825407408
21.76,-0.998961816174497
21.78,-0.999025190603391
21.8,-0.999088919531268
21.82,-0.999152973735577
21.84,-0.999217323945898
21.86,-0.999281940855813
21.88,-0.99934679513475
21.9,-0.999411857439828
21.92,-0.999477098427677
21.94,-0.999542488766234
21.96,-0.999607999146511
21.98,-0.999673600294338
22,-0.999739262982057
22.02,-0.99980495804018
22.04,-0.999870656369006
22.06,-0.999936328950173
22.08,-1.00000194685817
22.1,-1.00006748127177
22.12,-1.00013290348543
22.14,-1.00019818492057
22.16,-1.00026329713685
22.18,-1.00032821184329
22.2,-1.00039290090937
22.22,-1.00045733637601
22.24,-1.00052149046648
22.26,-1.00058533559717
22.28,-1.00064884438835
22.3,-1.00071198967473
22.32,-1.00077474451595
22.34,-1.000837082207
22.36,-1.00089897628844
22.38,-1.00096040055659
22.4,-1.00102132907351
22.42,-1.00108173617695
22.44,-1.00114159649005
22.46,-1.00120088493103
22.48,-1.00125957672266
22.5,-1.00131764740161
22.52,-1.00137507282766
22.54,-1.00143182919274
22.56,-1.00148789302987
22.58,-1.00154324122189
22.6,-1.00159785101004
22.62,-1.00165170000243
22.64,-1.00170476618225
22.66,-1.00175702791592
22.68,-1.00180846396099
22.7,-1.00185905347388
22.72,-1.0019087760175
22.74,-1.00195761156861
22.76,-1.00200554052504
22.78,-1.00205254371275
22.8,-1.00209860239263
22.82,-1.0021436982672
22.84,-1.00218781348705
22.86,-1.0022309306571
22.88,-1.0022730328427
22.9,-1.0023141035755
22.92,-1.00235412685911
22.94,-1.0023930871746
22.96,-1.00243096948573
22.98,-1.00246775924406
23,-1.00250344239378
23.02,-1.00253800537639
23.04,-1.00257143513507
23.06,-1.00260371911901
23.08,-1.00263484528731
23.1,-1.00266480211289
23.12,-1.00269357858598
23.14,-1.00272116421757
23.16,-1.0027475490425
23.18,-1.00277272362242
23.2,-1.0027966790485
23.22,-1.00281940694394
23.24,-1.00284089946621
23.26,-1.00286114930914
23.28,-1.00288014970474
23.3,-1.00289789442479
23.32,-1.00291437778228
23.34,-1.00292959463253
23.36,-1.00294354037415
23.38,-1.00295621094977
23.4,-1.00296760284657
23.42,-1.00297771309649
23.44,-1.00298653927638
23.46,-1.00299407950775
23.48,-1.00300033245647
23.5,-1.00300529733212
23.52,-1.00300897388717
23.54,-1.00301136241598
23.56,-1.0030124637535
23.58,-1.00301227927383
23.6,-1.00301081088852
23.62,-1.00300806104466
23.64,-1.00300403272281
23.66,-1.00299872943458
23.68,-1.0029921552202
23.7,-1.0029843146457
23.72,-1.00297521279996
23.74,-1.0029648552916
23.76,-1.00295324824556
23.78,-1.00294039829955
23.8,-1.00292631260027
23.82,-1.00291099879948
23.84,-1.00289446504977
23.86,-1.00287672000026
23.88,-1.00285777279201
23.9,-1.00283763305326
23.92,-1.00281631089457
23.94,-1.0027938169036
23.96,-1.00277016213988
23.98,-1.0027453581293
24,-1.00271941685844
24.02,-1.00269235076874
24.04,-1.00266417275048
24.06,-1.0026348961366
24.08,-1.00260453469635
24.1,-1.00257310262877
24.12,-1.00254061455601
24.14,-1.00250708551649
24.16,-1.0024725309579
24.18,-1.00243696673007
24.2,-1.00240040907767
24.22,-1.00236287463275
24.24,-1.00232438040716
24.26,-1.00228494378483
24.28,-1.0022445825139
24.3,-1.00220331469874
24.32,-1.00216115879178
24.34,-1.00211813358532
24.36,-1.0020742582031
24.38,-1.00202955209183
24.4,-1.00198403501258
24.42,-1.00193772703208
24.44,-1.00189064851383
24.46,-1.00184282010923
24.48,-1.00179426274852
24.5,-1.00174499763164
24.52,-1.00169504621904
24.54,-1.00164443022232
24.56,-1.00159317159489
24.58,-1.00154129252245
24.6,-1.00148881541344
24.62,-1.00143576288944
24.64,-1.00138215777544
24.66,-1.00132802309012
24.68,-1.00127338203598
24.7,-1.00121825798949
24.72,-1.00116267449118
24.74,-1.00110665523559
24.76,-1.00105022406132
24.78,-1.00099340494094
24.8,-1.00093622197086
24.82,-1.00087869936125
24.84,-1.00082086142585
24.86,-1.00076273257176
24.88,-1.0007043372893
24.9,-1.00064570014173
24.92,-1.00058684575507
24.94,-1.00052779880782
24.96,-1.00046858402074
24.98,-1.00040922614663
25,-1.00034974996004
25.02,-1.00029018024712
25.04,-1.00023054179534
25.06,-1.00017085938336
25.08,-1.00011115777079
25.1,-1.00005146168811
25.12,-0.999991795826532
25.14,-0.999932184827889
25.16,-0.999872653274636
25.18,-0.999813225679824
25.2,-0.999753926477152
25.22,-0.99969478001106
25.24,-0.999635810526878
25.26,-0.999577042161029
25.28,-0.999518498931304
25.3,-0.999460204727186
25.32,-0.999402183300259
25.34,-0.999344458254681
25.36,-0.999287053037734
25.38,-0.999229990930458
25.4,-0.999173295038368
25.42,-0.999116988282256
25.44,-0.999061093389086
25.46,-0.999005632882984
25.48,-0.998950629076326
25.5,-0.998896104060927
25.52,-0.998842079699335
25.54,-0.998788577616235
25.56,-0.998735619189962
25.58,-0.99868322554413
25.6,-0.998631417539382
25.62,-0.998580215765252
25.64,-0.998529640532165
25.66,-0.998479711863553
25.68,-0.998430449488105
25.7,-0.998381872832151
25.72,-0.998334001012182
25.74,-0.998286852827509
25.76,-0.998240446753057
25.78,-0.998194800932319
25.8,-0.998149933170436
25.82,-0.998105860927443
25.84,-0.998062601311662
25.86,-0.998020171073243
25.88,-0.997978586597873
25.9,-0.997937863900632
25.92,-0.997898018620019
25.94,-0.997859066012138
25.96,-0.997821020945047
25.98,-0.997783897893279
26,-0.997747710932529
26.02,-0.997712473734515
26.04,-0.997678199562006
26.06,-0.99764490126403
26.08,-0.997612591271261
26.1,-0.997581281591574
26.12,-0.997550983805788
26.14,-0.997521709063586
26.16,-0.997493468079619
26.18,-0.997466271129791
26.2,-0.997440128047732
26.22,-0.997415048221451
26.24,-0.997391040590185
26.26,-0.997368113641424
26.28,-0.997346275408136
26.3,-0.997325533466171
26.32,-0.997305894931868
26.34,-0.997287366459835
26.36,-0.997269954240939
26.38,-0.997253664000476
26.4,-0.997238500996537
26.42,-0.997224470018567
26.44,-0.997211575386115
26.46,-0.997199820947779
26.48,-0.997189210080346
26.5,-0.99717974568812
26.52,-0.997171430202444
26.54,-0.997164265581426
26.56,-0.997158253309839
26.58,-0.99715339439923
26.6,-0.997149689388212
26.62,-0.997147138342953
26.64,-0.997145740857851
26.66,-0.997145496056409
26.68,-0.997146402592284
26.7,-0.997148458650544
26.72,-0.997151661949103
26.74,-0.997156009740341
26.76,-0.997161498812918
26.78,-0.997168125493774
26.8,-0.997175885650304
26.82,-0.997184774692725
26.84,-0.997194787576625
26.86,-0.997205918805688
26.88,-0.9972181624346
26.9,-0.997231512072137
26.92,-0.997245960884422
26.94,-0.997261501598365
26.96,-0.99727812650527
26.98,-0.997295827464614
27,-0.997314595908001
27.02,-0.997334422843274
27.04,-0.997355298858806
27.06,-0.997377214127941
27.08,-0.997400158413604
27.1,-0.997424121073073
27.12,-0.997449091062902
27.14,-0.997475056944005
27.16,-0.997502006886885
27.18,-0.997529928677025
27.2,-0.997558809720418
27.22,-0.997588637049243
27.24,-0.997619397327693
27.26,-0.997651076857929
27.28,-0.997683661586188
27.3,-0.997717137109012
27.32,-0.99775148867962
27.34,-0.997786701214403
27.36,-0.99782275929955
27.38,-0.997859647197797
27.4,-0.997897348855292
27.42,-0.99793584790859
27.44,-0.997975127691749
27.46,-0.99801517124355
27.48,-0.998055961314815
27.5,-0.998097480375845
27.52,-0.998139710623944
27.54,-0.998182633991056
27.56,-0.998226232151491
27.58,-0.998270486529747
27.6,-0.99831537830842
27.62,-0.998360888436201
27.64,-0.998406997635959
27.66,-0.998453686412895
27.68,-0.998500935062782
27.7,-0.998548723680273
27.72,-0.998597032167278
27.74,-0.998645840241406
27.76,-0.998695127444475
27.78,-0.99874487315107
27.8,-0.998795056577169
27.82,-0.998845656788811
27.84,-0.998896652710814
27.86,-0.998948023135542
27.88,-0.998999746731706
27.9,-0.999051802053208
27.92,-0.999104167548013
27.94,-0.99915682156706
27.96,-0.999209742373184
27.98,-0.99926290815008
28,-0.999316297011269
28.02,-0.999369887009088
28.04,-0.999423656143692
28.06,-0.999477582372057
28.08,-0.999531643616997
28.1,-0.999585817776178
28.12,-0.99964008273112
28.14,-0.999694416356209
28.16,-0.999748796527686
28.18,-0.999803201132629
28.2,-0.999857608077912
28.22,-0.999911995299147
28.24,-0.999966340769602
28.26,-1.00002062250909
28.28,-1.00007481859282
28.3,-1.00012890716022
28.32,-1.00018286642374
28.34,-1.00023667467755
28.36,-1.00029031030627
28.38,-1.00034375179361
28.4,-1.00039697773095
28.42,-1.00044996682588
28.44,-1.0005026979107
28.46,-1.0005551499508
28.48,-1.00060730205303
28.5,-1.00065913347399
28.52,-1.00071062362821
28.54,-1.0007617520963
28.56,-1.00081249863299
28.58,-1.00086284317513
28.6,-1.00091276584955
28.62,-1.00096224698083
28.64,-1.0010112670991
28.66,-1.00105980694753
28.68,-1.00110784748996
28.7,-1.00115536991822
28.72,-1.00120235565952
28.74,-1.00124878638359
28.76,-1.00129464400984
28.78,-1.00133991071431
28.8,-1.00138456893653
28.82,-1.00142860138633
28.84,-1.00147199105044
28.86,-1.00151472119899
28.88,-1.00155677539197
28.9,-1.00159813748542
28.92,-1.00163879163761
28.94,-1.00167872231506
28.96,-1.00171791429838
28.98,-1.00175635268802
29,-1.00179402290989
29.02,-1.00183091072078
29.04,-1.00186700221374
29.06,-1.00190228382321
29.08,-1.00193674233006
29.1,-1.00197036486649
29.12,-1.00200313892076
29.14,-1.00203505234176
29.16,-1.00206609334346
29.18,-1.00209625050918
29.2,-1.00212551279572
29.22,-1.00215386953733
29.24,-1.0021813104495
29.26,-1.00220782563262
29.28,-1.00223340557548
29.3,-1.00225804115859
29.32,-1.00228172365732
29.34,-1.00230444474493
29.36,-1.0023261964954
29.38,-1.00234697138609
29.4,-1.00236676230023
29.42,-1.00238556252929
29.44,-1.00240336577511
29.46,-1.00242016615191
29.48,-1.00243595818814
29.5,-1.0024507368281
29.52,-1.00246449743344
29.54,-1.00247723578448
29.56,-1.00248894808139
29.58,-1.00249963094509
29.6,-1.0025092814181
29.62,-1.0025178969652
29.64,-1.00252547547381
29.66,-1.00253201525436
29.68,-1.00253751504034
29.7,-1.0025419739883
29.72,-1.0025453916776
29.74,-1.00254776810999
29.76,-1.00254910370912
29.78,-1.00254939931971
29.8,-1.00254865620671
29.82,-1.0025468760542
29.84,-1.00254406096419
29.86,-1.00254021345513
29.88,-1.00253533646042
29.9,-1.00252943332663
29.92,-1.00252250781158
29.94,-1.00251456408233
29.96,-1.00250560671287
29.98,-1.00249564068182
30,-1.00248467136978


==> Figures_tex/Data/y6.csv <==
t,e
0,0.924931183524876
0.02,0.925294937706451
0.04,0.926002582336423
0.06,0.927034707986759
0.08,0.928372355284908
0.1,0.929997010601415
0.12,0.931890601678346
0.14,0.934035493201977
0.16,0.936414482323082
0.18,0.939010794128089
0.2,0.941808077064312
0.22,0.94479039832234
0.24,0.947942239178615
0.26,0.951248490301158
0.28,0.954694447021295
0.3,0.958265804574194
0.32,0.961948653310915
0.34,0.965729473884642
0.36,0.969595132413658
0.38,0.973532875623567
0.4,0.977530325971215
0.42,0.981575476752665
0.44,0.985656687197532
0.46,0.989762677551923
0.48,0.993882524152146
0.5,0.998005654491309
0.52,1.00212184228085
0.54,1.00622120250899
0.56,1.01029418649806
0.58,1.01433157696253
0.6,1.01832448306957
0.62,1.02226433550401
0.64,1.02614288153916
0.66,1.02995218011543
0.68,1.03368459692812
0.7,1.03733279952608
0.72,1.04088975242264
0.74,1.04434871222032
0.76,1.04770322275071
0.78,1.0509471102308
0.8,1.05407447843722
0.82,1.0570797038995
0.84,1.05995743111365
0.86,1.06270256777719
0.88,1.06531028004682
0.9,1.0677759878198
0.92,1.07009536003998
0.94,1.07226431002972
0.96,1.07427899084841
0.98,1.07613579067877
1,1.07783132824157
1.02,1.07936244823992
1.04,1.08072621683364
1.06,1.0819199171448
1.08,1.08294104479494
1.1,1.08378730347487
1.12,1.08445660054762
1.14,1.08494704268524
1.16,1.08525693154016
1.18,1.08538475945155
1.2,1.08532920518733
1.22,1.08508912972244
1.24,1.08466357205377
1.26,1.08405174505223
1.28,1.08325303135256
1.3,1.08226697928113
1.32,1.08109329882229
1.34,1.07973185762352
1.36,1.07818267703986
1.38,1.07644592821789
1.4,1.07452192821953
1.42,1.07241113618604
1.44,1.07011414954247
1.46,1.06763170024275
1.48,1.06496465105569
1.5,1.06211399189207
1.52,1.05908083617308
1.54,1.05586641724018
1.56,1.0524720848066
1.58,1.04889930145055
1.6,1.04514963915036
1.62,1.0412247758615
1.64,1.03712649213577
1.66,1.03285666778241
1.68,1.0284172785716
1.7,1.02381039297997
1.72,1.01903816897841
1.74,1.01410285086215
1.76,1.00900676612298
1.78,1.00375232236373
1.8,0.998342004254876
1.82,0.992778370533345
1.84,0.987064051043318
1.86,0.981201743819085
1.88,0.975194212209809
1.9,0.969044282046127
1.92,0.962754838848496
1.94,0.956328825077155
1.96,0.949769237423601
1.98,0.943079124143441
2,0.936261582430484
2.02,0.929319755831923
2.04,0.922256831704457
2.06,0.91507603871118
2.08,0.907780644359082
2.1,0.90037395257696
2.12,0.892859301333577
2.14,0.885240060295854
2.16,0.877519628526915
2.18,0.869701432223756
2.2,0.861788922494354
2.22,0.853785573173966
2.24,0.845694878680419
2.26,0.837520351908155
2.28,0.829265522160778
2.3,0.8209339331219
2.32,0.812529140864001
2.34,0.804054711895086
2.36,0.795514221242867
2.38,0.786911250576223
2.4,0.778249386363669
2.42,0.769532218068572
2.44,0.760763336380854
2.46,0.751946331484896
2.48,0.743084791363375
2.5,0.734182300136758
2.52,0.725242436438175
2.54,0.716268771823373
2.56,0.707264869215485
2.58,0.698234281384316
2.6,0.68918054945985
2.62,0.680107201479698
2.64,0.67101775097019
2.66,0.661915695560807
2.68,0.652804515631663
2.7,0.64368767299374
2.72,0.634568609601573
2.74,0.625450746298074
2.76,0.616337481591218
2.78,0.607232190462258
2.8,0.598138223205182
2.82,0.58905890429711
2.84,0.57999753129931
2.86,0.570957373788541
2.88,0.561941672318405
2.9,0.552953637410417
2.92,0.543996448574464
2.94,0.535073253358365
2.96,0.526187166426211
2.98,0.51734126866519
3,0.50853860632057
3.02,0.499782190158558
3.04,0.491074994656703
3.06,0.482419957221556
3.08,0.473819977433268
3.1,0.465277916316818
3.12,0.456796595639582
3.14,0.448378797234915
3.16,0.440027262351459
3.18,0.431744691027862
3.2,0.423533741492617
3.22,0.415397029588698
3.24,0.407337128222712
3.26,0.399356566838254
3.28,0.391457830913172
3.3,0.383643361480428
3.32,0.375915554672283
3.34,0.368276761287475
3.36,0.360729286381128
3.38,0.353275388877067
3.4,0.345917281202264
3.42,0.338657128943119
3.44,0.331497050523269
3.46,0.324439116902656
3.48,0.317485351297555
3.5,0.310637728921261
3.52,0.303898176745174
3.54,0.297268573279969
3.56,0.290750748376589
3.58,0.284346483046761
3.6,0.278057509302763
3.62,0.271885510016155
3.64,0.265832118795199
3.66,0.259898919880693
3.68,0.254087448059928
3.7,0.248399188598514
3.72,0.242835577189779
3.74,0.23739799992149
3.76,0.23208779325961
3.78,0.226906244048821
3.8,0.22185458952956
3.82,0.216934017371287
3.84,0.212145665721718
3.86,0.207490623271777
3.88,0.202969929335985
3.9,0.198584573948034
3.92,0.19433549797129
3.94,0.190223593223957
3.96,0.18624970261866
3.98,0.182414620316173
4,0.178719091893061
4.02,0.175163814522959
4.04,0.171749437171265
4.06,0.168476560802971
4.08,0.165345738603407
4.1,0.162357476211632
4.12,0.15951223196625
4.14,0.156810417163382
4.16,0.154252396326575
4.18,0.151838487488393
4.2,0.149568962483464
4.22,0.147444047252725
4.24,0.145463922158659
4.26,0.14362872231126
4.28,0.141938537904514
4.3,0.140393414563154
4.32,0.13899335369946
4.34,0.137738312879886
4.36,0.136628206201268
4.38,0.135662904676402
4.4,0.134842236628767
4.42,0.134165988096162
4.44,0.133633903243043
4.46,0.133245684781336
4.48,0.133000994399514
4.5,0.132899453199707
4.52,0.13294064214265
4.54,0.133124102500233
4.56,0.133449336315461
4.58,0.13391580686959
4.6,0.134522939156254
4.62,0.135270120362352
4.64,0.136156700355505
4.66,0.137181992177864
4.68,0.138345272546076
4.7,0.139645782357196
4.72,0.141082727200348
4.74,0.142655277873936
4.76,0.144362570908204
4.78,0.146203709092946
4.8,0.148177762010172
4.82,0.15028376657154
4.84,0.152520727560354
4.86,0.154887618177933
4.88,0.15738338059418
4.9,0.160006926502132
4.92,0.162757137676333
4.94,0.165632866534822
4.96,0.168632936704568
4.98,0.171756143590147
5,0.17500125494551
5.02,0.178367011448629
5.04,0.181852127278862
5.06,0.185455290696855
5.08,0.189175164626801
5.1,0.193010387240884
5.12,0.196959572545732
5.14,0.201021310970711
5.16,0.205194169957885
5.18,0.20947669455347
5.2,0.213867408000629
5.22,0.218364812333416
5.24,0.22296738897173
5.26,0.227673599317098
5.28,0.232481885349131
5.3,0.237390670222494
5.32,0.242398358864221
5.34,0.247503338571234
5.36,0.25270397960789
5.38,0.257998635803418
5.4,0.263385645149077
5.42,0.268863330394898
5.44,0.274429999645847
5.46,0.280083946957267
5.48,0.285823452929444
5.5,0.291646785301167
5.52,0.297552199542108
5.54,0.303537939443918
5.56,0.309602237709854
5.58,0.315743316542836
5.6,0.321959388231769
5.62,0.328248655735999
5.64,0.334609313267782
5.66,0.341039546872606
5.68,0.347537535007253
5.7,0.354101449115467
5.72,0.360729454201091
5.74,0.367419709398552
5.76,0.374170368540562
5.78,0.380979580722921
5.8,0.387845490866283
5.82,0.394766240274776
5.84,0.401739967191354
5.86,0.408764807349753
5.88,0.415838894522953
5.9,0.42296036106801
5.92,0.430127338467158
5.94,0.437337957865068
5.96,0.444590350602145
5.98,0.451882648743769
6,0.459212985605359
6.02,0.466579496273161
6.04,0.473980318120661
6.06,0.481413591320515
6.08,0.488877459351894
6.1,0.496370069503151
6.12,0.50388957336972
6.14,0.511434127347127
6.16,0.519001893119054
6.18,0.526591038140336
6.2,0.534199736114817
6.22,0.541826167467973
6.24,0.549468519814211
6.26,0.557124988418771
6.28,0.564793776654136
6.3,0.572473096450876
6.32,0.580161168742846
6.34,0.587856223906663
6.36,0.595556502195377
6.38,0.603260254166276
6.4,0.610965741102743
6.42,0.618671235430101
6.44,0.626375021125369
6.46,0.634075394120878
6.48,0.641770662701665
6.5,0.649459147896596
6.52,0.657139183863151
6.54,0.664809118265808
6.56,0.672467312647981
6.58,0.680112142797448
6.6,0.687741999105207
6.62,0.695355286917737
6.64,0.702950426882577
6.66,0.710525855287206
6.68,0.718080024391165
6.7,0.72561140275137
6.72,0.733118475540593
6.74,0.740599744859052
6.76,0.748053730039079
6.78,0.75547896794284
6.8,0.762874013253045
6.82,0.770237438756648
6.84,0.777567835621482
6.86,0.784863813665812
6.88,0.792124001620775
6.9,0.799347047385678
6.92,0.806531618276143
6.94,0.813676401265064
6.96,0.820780103216362
6.98,0.827841451111524
7,0.834859192268903
7.02,0.841832094555772
7.04,0.84875894659311
7.06,0.85563855795313
7.08,0.862469759349512
7.1,0.869251402820358
7.12,0.875982361903859
7.14,0.88266153180666
7.16,0.889287829564936
7.18,0.895860194198181
7.2,0.902377586855689
7.22,0.90883899095577
7.24,0.915243412317671
7.26,0.921589879286234
7.28,0.927877442849292
7.3,0.934105176747813
7.32,0.940272177578812
7.34,0.946377564891043
7.36,0.952420481273485
7.38,0.958400092436652
7.4,0.96431558728673
7.42,0.970166177992584
7.44,0.975951100045641
7.46,0.98166961231269
7.48,0.987320997081616
7.5,0.9929045601001
7.52,0.998419630607323
7.54,1.00386556135869
7.56,1.00924172864365
7.58,1.01454753229655
7.6,1.01978239570074
7.62,1.02494576578571
7.64,1.0300371130176
7.66,1.03505593138287
7.68,1.0400017383653
7.7,1.04487407491635
7.72,1.04967250541893
7.74,1.05439661764462
7.76,1.05904602270434
7.78,1.06362035499262
7.8,1.06811927212548
7.82,1.07254245487193
7.84,1.07688960707921
7.86,1.08116045559179
7.88,1.08535475016422
7.9,1.08947226336786
7.92,1.09351279049154
7.94,1.09747614943628
7.96,1.1013621806041
7.98,1.10517074678089
8,1.10890173301359
8.02,1.11255504648161
8.04,1.11613061636264
8.06,1.11962839369278
8.08,1.12304835122129
8.1,1.12639048325988
8.12,1.12965480552653
8.14,1.13284135498422
8.16,1.13595018967426
8.18,1.13898138854465
8.2,1.1419350512733
8.22,1.14481129808629
8.24,1.14761026957129
8.26,1.15033212648611
8.28,1.1529770495626
8.3,1.15554523930581
8.32,1.15803691578872
8.34,1.16045231844237
8.36,1.16279170584171
8.38,1.1650553554871
8.4,1.16724356358163
8.42,1.16935664480428
8.44,1.1713949320791
8.46,1.17335877634042
8.48,1.17524854629422
8.5,1.17706462817573
8.52,1.17880742550342
8.54,1.18047735882932
8.56,1.18207486548595
8.58,1.18360039932984
8.6,1.18505443048175
8.62,1.18643744506369
8.64,1.18774994493289
8.66,1.18899244741268
8.68,1.19016548502058
8.7,1.19126960519347
8.72,1.19230537001011
8.74,1.19327335591105
8.76,1.194174153416
8.78,1.19500836683881
8.8,1.19577661400006
8.82,1.19647952593755
8.84,1.19711774661458
8.86,1.19769193262621
8.88,1.19820275290365
8.9,1.19865088841679
8.92,1.19903703187499
8.94,1.19936188742631
8.96,1.19962617035516
8.98,1.19983060677851
9,1.19997593334085
9.02,1.20006289690789
9.04,1.20009225425905
9.06,1.2000647717791
9.08,1.19998122514867
9.1,1.19984239903411
9.12,1.19964908677652
9.14,1.19940209008015
9.16,1.1991022187003
9.18,1.19875029013078
9.2,1.19834712929104
9.22,1.19789356821301
9.24,1.19739044572787
9.26,1.19683860715271
9.28,1.19623890397729
9.3,1.19559219355092
9.32,1.19489933876959
9.34,1.1941612077634
9.36,1.19337867358452
9.38,1.19255261389554
9.4,1.19168391065854
9.42,1.19077344982483
9.44,1.18982212102549
9.46,1.18883081726282
9.48,1.18780043460276
9.5,1.1867318718684
9.52,1.1856260303346
9.54,1.18448381342395
9.56,1.183306126404
9.58,1.18209387608594
9.6,1.18084797052479
9.62,1.17956931872119
9.64,1.17825883032484
9.66,1.17691741533978
9.68,1.17554598383145
9.7,1.17414544563567
9.72,1.17271671006969
9.74,1.17126068564531
9.76,1.16977827978412
9.78,1.16827039853504
9.8,1.16673794629416
9.82,1.16518182552698
9.84,1.16360293649313
9.86,1.1620021769736
9.88,1.16038044200067
9.9,1.15873862359041
9.92,1.15707761047806
9.94,1.15539828785613
9.96,1.15370153711548
9.98,1.15198823558931
10,1.15025925630022
10.02,1.14851546771027
10.04,1.14675773347433
10.06,1.14498691219653
10.08,1.14320385719002
10.1,1.14140941624011
10.12,1.1396044313707
10.14,1.13778973861427
10.16,1.13596616778528
10.18,1.13413454225719
10.2,1.13229567874305
10.22,1.13045038707976
10.24,1.12859947001603
10.26,1.12674372300412
10.28,1.12488393399535
10.3,1.12302088323948
10.32,1.12115534308798
10.34,1.11928807780119
10.36,1.11741984335954
10.38,1.11555138727872
10.4,1.11368344842888
10.42,1.11181675685801
10.44,1.10995203361934
10.46,1.10808999060298
10.48,1.10623133037167
10.5,1.10437674600086
10.52,1.10252692092288
10.54,1.10068252877555
10.56,1.09884423325498
10.58,1.09701268797275
10.6,1.09518853631741
10.62,1.09337241132039
10.64,1.09156493552623
10.66,1.08976672086732
10.68,1.08797836854296
10.7,1.08620046890298
10.72,1.08443360133568
10.74,1.08267833416035
10.76,1.08093522452423
10.78,1.07920481830395
10.8,1.07748765001147
10.82,1.07578424270454
10.84,1.07409510790167
10.86,1.07242074550157
10.88,1.07076164370716
10.9,1.06911827895407
10.92,1.06749111584364
10.94,1.06588060708046
10.96,1.06428719341437
10.98,1.06271130358707
11,1.06115335428304
11.02,1.05961375008516
11.04,1.05809288343464
11.06,1.05659113459551
11.08,1.05510887162351
11.1,1.05364645033947
11.12,1.05220421430707
11.14,1.05078249481502
11.16,1.04938161086365
11.18,1.04800186915583
11.2,1.04664356409229
11.22,1.0453069777712
11.24,1.04399237999214
11.26,1.04270002826424
11.28,1.04143016781867
11.3,1.04018303162531
11.32,1.03895884041361
11.34,1.0377578026976
11.36,1.03658011480511
11.38,1.03542596091099
11.4,1.03429551307447
11.42,1.03318893128052
11.44,1.0321063634852
11.46,1.03104794566503
11.48,1.03001380187015
11.5,1.02900404428153
11.52,1.02801877327186
11.54,1.02705807747034
11.56,1.02612203383119
11.58,1.02521070770588
11.6,1.02432415291899
11.62,1.02346241184773
11.64,1.02262551550504
11.66,1.02181348362613
11.68,1.02102632475863
11.7,1.02026403635601
11.72,1.01952660487451
11.74,1.01881400587329
11.76,1.01812620411791
11.78,1.01746315368699
11.8,1.01682479808205
11.82,1.0162110703404
11.84,1.01562189315121
11.86,1.01505717897436
11.88,1.01451683016244
11.9,1.01400073908549
11.92,1.01350878825856
11.94,1.01304085047211
11.96,1.01259678892499
11.98,1.01217645736013
12,1.0117797002028
12.02,1.0114063527013
12.04,1.01105624107021
12.06,1.01072918263589
12.08,1.01042498598443
12.1,1.01014345111174
12.12,1.00988436957587
12.14,1.00964752465147
12.16,1.00943269148628
12.18,1.00923963725958
12.2,1.00906812134263
12.22,1.00891789546087
12.24,1.00878870385803
12.26,1.0086802834618
12.28,1.00859236405127
12.3,1.00852466842591
12.32,1.00847691257606
12.34,1.00844880585484
12.36,1.00844005115148
12.38,1.00845034506589
12.4,1.00847937808455
12.42,1.00852683475744
12.44,1.0085923938762
12.46,1.0086757286532
12.48,1.00877650690164
12.5,1.00889439121648
12.52,1.00902903915623
12.54,1.00918010342542
12.56,1.00934723205784
12.58,1.00953006860026
12.6,1.0097282522968
12.62,1.00994141827368
12.64,1.01016919772441
12.66,1.01041121809529
12.68,1.01066710327116
12.7,1.01093647376136
12.72,1.01121894688577
12.74,1.01151413696091
12.76,1.01182165548608
12.78,1.0121411113293
12.8,1.01247211091322
12.82,1.01281425840071
12.84,1.0131671558802
12.86,1.01353040355067
12.88,1.01390359990624
12.9,1.01428634192021
12.92,1.01467822522859
12.94,1.01507884431302
12.96,1.015487792683
12.98,1.01590466305737
13,1.01632904754497
13.02,1.01676053782446
13.04,1.0171987253232
13.06,1.01764320139511
13.08,1.01809355749751
13.1,1.01854938536684
13.12,1.01901027719317
13.14,1.01947582579352
13.16,1.01994562478389
13.18,1.0204192687499
13.2,1.02089635341607
13.22,1.0213764758136
13.24,1.02185923444668
13.26,1.02234422945721
13.28,1.02283106278783
13.3,1.02331933834342
13.32,1.02380866215074
13.34,1.02429864251632
13.36,1.0247888901826
13.38,1.02527901848205
13.4,1.02576864348951
13.42,1.02625738417243
13.44,1.02674486253921
13.46,1.02723070378533
13.48,1.02771453643751
13.5,1.02819599249561
13.52,1.02867470757239
13.54,1.02915032103101
13.56,1.02962247612024
13.58,1.03009082010737
13.6,1.03055500440873
13.62,1.03101468471785
13.64,1.03146952113116
13.66,1.03191917827122
13.68,1.03236332540744
13.7,1.03280163657432
13.72,1.03323379068699
13.74,1.03365947165433
13.76,1.03407836848924
13.78,1.03449017541648
13.8,1.0348945919776
13.82,1.03529132313333
13.84,1.0356800793631
13.86,1.03606057676189
13.88,1.03643253713418
13.9,1.03679568808522
13.92,1.03714976310932
13.94,1.03749450167539
13.96,1.03782964930957
13.98,1.03815495767495
14,1.03847018464838
14.02,1.03877509439441
14.04,1.03906945743618
14.06,1.03935305072348
14.08,1.03962565769776
14.1,1.03988706835415
14.12,1.04013707930059
14.14,1.04037549381384
14.16,1.04060212189259
14.18,1.04081678030745
14.2,1.04101929264807
14.22,1.04120948936707
14.24,1.04138720782107
14.26,1.04155229230866
14.28,1.04170459410529
14.3,1.04184397149523
14.32,1.04197028980041
14.34,1.0420834214063
14.36,1.04218324578472
14.38,1.04226964951371
14.4,1.04234252629428
14.42,1.04240177696426
14.44,1.04244730950912
14.46,1.04247903906977
14.48,1.04249688794743
14.5,1.04250078560552
14.52,1.04249066866861
14.54,1.04246648091839
14.56,1.04242817328677
14.58,1.04237570384606
14.6,1.04230903779619
14.62,1.04222814744919
14.64,1.04213301221067
14.66,1.04202361855857
14.68,1.04189996001902
14.7,1.04176203713948
14.72,1.04160985745901
14.74,1.04144343547592
14.76,1.04126279261256
14.78,1.04106795717753
14.8,1.0408589643251
14.82,1.04063585601213
14.84,1.04039868095219
14.86,1.04014749456731
14.88,1.03988235893693
14.9,1.03960334274455
14.92,1.03931052122172
14.94,1.03900397608964
14.96,1.0386837954983
14.98,1.03835007396326
15,1.03800291230005
15.02,1.03764241755618
15.04,1.03726870294099
15.06,1.03688188775311
15.08,1.03648209730581
15.1,1.03606946285008
15.12,1.03564412149568
15.14,1.03520621612996
15.16,1.03475589533476
15.18,1.03429331330115
15.2,1.03381862974233
15.22,1.03333200980449
15.24,1.03283362397583
15.26,1.03232364799373
15.28,1.0318022627501
15.3,1.031269654195
15.32,1.03072601323848
15.34,1.03017153565084
15.36,1.02960642196119
15.38,1.02903087735448
15.4,1.02844511156697
15.42,1.02784933878026
15.44,1.02724377751381
15.46,1.02662865051615
15.48,1.02600418465472
15.5,1.02537061080441
15.52,1.02472816373483
15.54,1.0240770819965
15.56,1.02341760780574
15.58,1.02274998692863
15.6,1.02207446856377
15.62,1.02139130522415
15.64,1.0207007526181
15.66,1.0200030695292
15.68,1.01929851769555
15.7,1.01858736168809
15.72,1.01786986878825
15.74,1.01714630886492
15.76,1.01641695425076
15.78,1.01568207961793
15.8,1.0149419618533
15.82,1.01419687993318
15.84,1.01344711479755
15.86,1.01269294922407
15.88,1.01193466770158
15.9,1.01117255630344
15.92,1.01040690256062
15.94,1.00963799533459
15.96,1.00886612469013
15.98,1.00809158176802
16,1.00731465865778
16.02,1.00653564827034
16.04,1.00575484421089
16.06,1.00497254065179
16.08,1.00418903220573
16.1,1.00340461379901
16.12,1.00261958054526
16.14,1.00183422761932
16.16,1.00104885013162
16.18,1.00026374300295
16.2,0.999479200839676
16.22,0.99869551780954
16.24,0.997912987517969
16.26,0.997131902885043
16.28,0.996352556023119
16.3,0.995575238115167
16.32,0.994800239293856
16.34,0.994027848521458
16.36,0.993258353470593
16.38,0.992492040405863
16.4,0.991729194066439
16.42,0.990970097549613
16.44,0.990215032195385
16.46,0.989464277472116
16.48,0.988718110863287
16.5,0.987976807755413
16.52,0.987240641327143
16.54,0.986509882439605
16.56,0.985784799528004
16.58,0.985065658494552
16.6,0.984352722602727
16.62,0.98364625237294
16.64,0.982946505479609
16.66,0.982253736649704
16.68,0.98156819756279
16.7,0.980890136752593
16.72,0.980219799510144
16.74,0.979557427788513
16.76,0.978903260109184
16.78,0.978257531470095
16.8,0.977620473255367
16.82,0.97699231314677
16.84,0.976373275036944
16.86,0.975763578944404
16.88,0.975163440930366
16.9,0.974573073017411
16.92,0.973992683110021
16.94,0.97342247491701
16.96,0.97286264787588
16.98,0.972313397079118
17,0.97177491320246
17.02,0.971247382435158
17.04,0.970730986412247
17.06,0.970225902148854
17.08,0.969732301976563
17.1,0.969250353481848
17.12,0.968780219446607
17.14,0.968322057790798
17.16,0.967876021517206
17.18,0.967442258658355
17.2,0.967020912225571
17.22,0.966612120160222
17.24,0.966216015287142
17.26,0.965832725270251
17.28,0.965462372570383
17.3,0.965105074405336
17.32,0.964760942712143
17.34,0.964430084111594
17.36,0.964112599874988
17.38,0.963808585893146
17.4,0.963518132647679
17.42,0.963241325184522
17.44,0.962978243089727
17.46,0.96272896046754
17.48,0.962493545920736
17.5,0.962272062533241
17.52,0.962064567855022
17.54,0.961871113889252
17.56,0.961691747081753
17.58,0.961526508312704
17.6,0.961375432890626
17.62,0.961238550548625
17.64,0.961115885442897
17.66,0.961007456153489
17.68,0.960913275687307
17.7,0.960833351483365
17.72,0.96076768542027
17.74,0.960716273825922
17.76,0.960679107489442
17.78,0.960656171675287
17.8,0.960647446139572
17.82,0.960652905148561
17.84,0.96067251749933
17.86,0.960706246542579
17.88,0.960754050207584
17.9,0.960815881029273
17.92,0.9608916861774
17.94,0.960981407487818
17.96,0.961084981495814
17.98,0.961202339471505
18,0.961333407457255
18.02,0.961478106307116
18.04,0.961636351728255
18.06,0.961808054324353
18.08,0.961993119640948
18.1,0.962191448212709
18.12,0.962402935612606
18.14,0.962627472502961
18.16,0.962864944688343
18.18,0.963115233170302
18.2,0.963378214203886
18.22,0.963653759355946
18.24,0.963941735565177
18.26,0.964242005203875
18.28,0.964554426141388
18.3,0.964878851809222
18.32,0.965215131267775
18.34,0.965563109274666
18.36,0.965922626354641
18.38,0.966293518871
18.4,0.966675619098542
18.42,0.967068755297964
18.44,0.967472751791714
18.46,0.967887429041235
18.48,0.968312603725582
18.5,0.96874808882138
18.52,0.969193693684069
18.54,0.969649224130432
18.56,0.970114482522328
18.58,0.970589267851644
18.6,0.97107337582638
18.62,0.971566598957867
18.64,0.972068726649062
18.66,0.972579545283889
18.68,0.973098838317583
18.7,0.973626386368004
18.72,0.974161967307885
18.74,0.974705356357961
18.76,0.975256326180959
18.78,0.975814646976395
18.8,0.976380086576147
18.82,0.976952410540762
18.84,0.977531382256451
18.86,0.978116763032743
18.88,0.978708312200751
18.9,0.979305787212011
18.92,0.979908943737851
18.94,0.980517535769255
18.96,0.981131315717175
18.98,0.981750034513258
19,0.982373441710939
19.02,0.983001285586861
19.04,0.983633313242589
19.06,0.984269270706565
19.08,0.984908903036274
19.1,0.985551954420569
19.12,0.986198168282126
19.14,0.986847287379983
19.16,0.987499053912114
19.18,0.988153209618014
19.2,0.988809495881241
19.22,0.989467653831881
19.24,0.99012742444889
19.26,0.990788548662284
19.28,0.991450767455121
19.3,0.992113821965251
19.32,0.992777453586783
19.34,0.993441404071234
19.36,0.99410541562832
19.38,0.994769231026357
19.4,0.995432593692215
19.42,0.996095247810808
19.44,0.996756938424067
19.46,0.997417411529365
19.48,0.998076414177354
19.5,0.998733694569176
19.52,0.999389002153014
19.54,1.00004208771994
19.56,1.00069270349904
19.58,1.00134060325176
19.6,1.00198554236542
19.62,1.00262727794596
19.64,1.00326556890971
19.66,1.00390017607435
19.68,1.00453086224883
19.7,1.00515739232243
19.72,1.00577953335265
19.74,1.00639705465222
19.76,1.00700972787492
19.78,1.00761732710038
19.8,1.00821962891763
19.82,1.00881641250762
19.84,1.00940745972444
19.86,1.00999255517534
19.88,1.01057148629949
19.9,1.01114404344553
19.92,1.01171001994764
19.94,1.01226921220047
19.96,1.01282141973255
19.98,1.01336644527838
20,1.01390409484908
20.02,1.01443417780164
20.04,1.01495650690664
20.06,1.0154708984145
20.08,1.01597717212026
20.1,1.01647515142679
20.12,1.01696466340642
20.14,1.01744553886104
20.16,1.01791761238058
20.18,1.01838072239988
20.2,1.01883471125391
20.22,1.01927942523136
20.24,1.01971471462652
20.26,1.0201404337895
20.28,1.02055644117478
20.3,1.02096259938794
20.32,1.02135877523076
20.34,1.02174483974451
20.36,1.02212066825146
20.38,1.02248614039474
20.4,1.02284114017622
20.42,1.02318555599275
20.44,1.02351928067054
20.46,1.02384221149769
20.48,1.02415425025495
20.5,1.02445530324457
20.52,1.02474528131743
20.54,1.02502409989817
20.56,1.02529167900858
20.58,1.02554794328908
20.6,1.02579282201833
20.62,1.02602624913101
20.64,1.02624816323369
20.66,1.02645850761883
20.68,1.02665723027692
20.7,1.02684428390677
20.72,1.02701962592381
20.74,1.02718321846667
20.76,1.02733502840179
20.78,1.02747502732616
20.8,1.0276031915682
20.82,1.02771950218683
20.84,1.02782394496857
20.86,1.02791651042289
20.88,1.02799719377564
20.9,1.02806599496066
20.92,1.02812291860954
20.94,1.0281679740396
20.96,1.02820117523994
20.98,1.02822254085584
21,1.02823209417119
21.02,1.02822986308924
21.04,1.02821588011152
21.06,1.02819018231503
21.08,1.02815281132765
21.1,1.02810381330177
21.12,1.0280432388863
21.14,1.02797114319685
21.16,1.02788758578429
21.18,1.02779263060157
21.2,1.02768634596894
21.22,1.02756880453748
21.24,1.02744008325099
21.26,1.02730026330628
21.28,1.0271494301119
21.3,1.02698767324525
21.32,1.02681508640814
21.34,1.02663176738086
21.36,1.02643781797468
21.38,1.02623334398292
21.4,1.02601845513048
21.42,1.025793265022
21.44,1.02555789108856
21.46,1.02531245453298
21.48,1.02505708027376
21.5,1.02479189688763
21.52,1.0245170365509
21.54,1.02423263497934
21.56,1.0239388313669
21.58,1.02363576832319
21.6,1.02332359180968
21.62,1.02300245107476
21.64,1.02267249858763
21.66,1.02233388997102
21.68,1.02198678393289
21.7,1.02163134219693
21.72,1.02126772943216
21.74,1.02089611318136
21.76,1.02051666378868
21.78,1.02012955432615
21.8,1.01973496051931
21.82,1.01933306067203
21.84,1.01892403559035
21.86,1.01850806850553
21.88,1.01808534499634
21.9,1.01765605291056
21.92,1.01722038228571
21.94,1.01677852526913
21.96,1.01633067603737
21.98,1.01587703071495
22,1.01541778729252
22.02,1.01495314554443
22.04,1.0144833069458
22.06,1.01400847458909
22.08,1.01352885310013
22.1,1.01304464855382
22.12,1.01255606838938
22.14,1.0120633213252
22.16,1.01156661727345
22.18,1.01106616725428
22.2,1.0105621833099
22.22,1.01005487841826
22.24,1.00954446640669
22.26,1.00903116186529
22.28,1.00851518006025
22.3,1.007996736847
22.32,1.00747604858342
22.34,1.00695333204295
22.36,1.00642880432768
22.38,1.00590268278159
22.4,1.00537518490382
22.42,1.004846528262
22.44,1.00431693040582
22.46,1.00378660878073
22.48,1.00325578064188
22.5,1.00272466296826
22.52,1.00219347237723
22.54,1.00166242503922
22.56,1.0011317365929
22.58,1.00060162206067
22.6,1.00007229576461
22.62,0.999543971242803
22.64,0.999016861166204
22.66,0.998491177256001
22.68,0.9979671302015
22.7,0.997444929578605
22.72,0.996924783768884
22.74,0.996406899879285
22.76,0.995891483662508
22.78,0.995378739438071
22.8,0.994868870014108
22.82,0.994362076609916
22.84,0.993858558779286
22.86,0.993358514334645
22.88,0.99286213927204
22.9,0.992369627696991
22.92,0.991881171751236
22.94,0.9913969615404
22.96,0.990917185062616
22.98,0.990442028138117
23,0.989971674339834
23.02,0.989506304925016
23.04,0.989046098767909
23.06,0.988591232293502
23.08,0.98814187941238
23.1,0.9876982114567
23.12,0.98726039711731
23.14,0.986828602382042
23.16,0.986402990475196
23.18,0.98598372179823
23.2,0.985570953871696
23.22,0.985164841278419
23.24,0.984765535607959
23.26,0.984373185402362
23.28,0.983987936103223
23.3,0.983609930000087
23.32,0.983239306180191
23.34,0.982876200479576
23.36,0.982520745435581
23.38,0.982173070240737
23.4,0.981833300698072
23.42,0.98150155917785
23.44,0.981177964575751
23.46,0.980862632272507
23.48,0.980555674095009
23.5,0.980257198278899
23.52,0.979967309432658
23.54,0.979686108503193
23.56,0.979413692742947
23.58,0.979150155678535
23.6,0.978895587080918
23.62,0.978650072937116
23.64,0.978413695423479
23.66,0.978186532880523
23.68,0.977968659789322
23.7,0.97776014674949
23.72,0.977561060458728
23.74,0.977371463693965
23.76,0.977191415294091
23.78,0.97702097014427
23.8,0.976860179161867
23.82,0.976709089283958
23.84,0.976567743456457
23.86,0.976436180624826
23.88,0.976314435726407
23.9,0.976202539684346
23.92,0.976100519403119
23.94,0.976008397765667
23.96,0.975926193632118
23.98,0.97585392184012
24,0.975791593206755
24.02,0.975739214532049
24.04,0.975696788604069
24.06,0.975664314205595
24.08,0.975641786122371
24.1,0.975629195152923
24.12,0.975626528119939
24.14,0.975633767883209
24.16,0.975650893354097
24.18,0.975677879511569
24.2,0.975714697419738
24.22,0.975761314246928
24.24,0.975817693286257
24.26,0.975883793977702
24.28,0.975959571931665
24.3,0.976044978954006
24.32,0.976139963072533
24.34,0.976244468564955
24.36,0.97635843598825
24.38,0.976481802209475
24.4,0.97661450043796
24.42,0.976756460258912
24.44,0.976907607668378
24.46,0.977067865109578
24.48,0.977237151510568
24.5,0.977415382323241
24.52,0.97760246956362
24.54,0.977798321853447
24.56,0.978002844463042
24.58,0.978215939355406
24.6,0.978437505231561
24.62,0.978667437577093
24.64,0.97890562870989
24.66,0.979151967829045
24.68,0.979406341064911
24.7,0.979668631530271
24.72,0.979938719372625
24.74,0.980216481827545
24.76,0.98050179327309
24.78,0.980794525285261
24.8,0.981094546694461
24.82,0.981401723642934
24.84,0.981715919643185
24.86,0.982036995637311
24.88,0.982364810057268
24.9,0.982699218886003
24.92,0.983040075719462
24.94,0.983387231829423
24.96,0.983740536227141
24.98,0.984099835727771
25,0.984464975015548
25.02,0.984835796709695
25.04,0.985212141431026
25.06,0.985593847869227
25.08,0.985980752850779
25.1,0.986372691407498
25.12,0.986769496845658
25.14,0.987171000815687
25.16,0.987577033382381
25.18,0.987987423095625
25.2,0.988401997061594
25.22,0.988820581014389
25.24,0.989242999388095
25.26,0.989669075389225
25.28,0.990098631069517
25.3,0.990531487399068
25.32,0.990967464339752
25.34,0.991406380918924
25.36,0.991848055303346
25.38,0.992292304873337
25.4,0.992738946297092
25.42,0.993187795605159
25.44,0.99363866826503
25.46,0.994091379255825
25.48,0.994545743143044
25.5,0.995001574153334
25.52,0.995458686249276
25.54,0.995916893204131
25.56,0.996376008676533
25.58,0.996835846285101
25.6,0.99729621968292
25.62,0.997756942631895
25.64,0.998217829076913
25.66,0.998678693219817
25.68,0.999139349593134
25.7,0.999599613133551
25.72,1.0000592992551
25.74,1.000518223922
25.76,1.00097620372123
25.78,1.00143305593461
25.8,1.00188859861056
25.82,1.00234265063545
25.84,1.00279503180439
25.86,1.00324556289163
25.88,1.00369406572044
25.9,1.00414036323237
25.92,1.00458427955605
25.94,1.00502564007533
25.96,1.00546427149681
25.98,1.00590000191676
26,1.00633266088737
26.02,1.00676207948223
26.04,1.00718809036119
26.06,1.00761052783445
26.08,1.00802922792583
26.1,1.00844402843532
26.12,1.00885476900076
26.14,1.00926129115874
26.16,1.0096634384046
26.18,1.01006105625153
26.2,1.01045399228883
26.22,1.01084209623919
26.24,1.01122522001504
26.26,1.01160321777397
26.28,1.01197594597305
26.3,1.01234326342232
26.32,1.01270503133708
26.34,1.01306111338924
26.36,1.01341137575756
26.38,1.01375568717685
26.4,1.01409391898599
26.42,1.01442594517496
26.44,1.01475164243059
26.46,1.01507089018127
26.48,1.01538357064046
26.5,1.015689568849
26.52,1.01598877271624
26.54,1.01628107305995
26.56,1.01656636364507
26.58,1.01684454122107
26.6,1.01711550555828
26.62,1.01737915948273
26.64,1.01763540890988
26.66,1.017884162877
26.68,1.01812533357425
26.7,1.0183588363745
26.72,1.01858458986174
26.74,1.01880251585828
26.76,1.01901253945056
26.78,1.0192145890136
26.8,1.01940859623414
26.82,1.01959449613239
26.84,1.01977222708246
26.86,1.01994173083139
26.88,1.02010295251684
26.9,1.02025584068331
26.92,1.02040034729714
26.94,1.02053642775996
26.96,1.02066404092086
26.98,1.02078314908711
27,1.02089371803354
27.02,1.02099571701046
27.04,1.02108911875024
27.06,1.02117389947248
27.08,1.02125003888776
27.1,1.02131752020004
27.12,1.0213763301076
27.14,1.02142645880268
27.16,1.02146789996965
27.18,1.02150065078183
27.2,1.02152471189693
27.22,1.02154008745111
27.24,1.02154678505164
27.26,1.02154481576823
27.28,1.02153419412299
27.3,1.021514938079
27.32,1.02148706902756
27.34,1.0214506117741
27.36,1.02140559452275
27.38,1.02135204885956
27.4,1.02129000973443
27.42,1.02121951544175
27.44,1.02114060759966
27.46,1.02105333112812
27.48,1.02095773422567
27.5,1.02085386834484
27.52,1.02074178816646
27.54,1.02062155157261
27.56,1.02049321961836
27.58,1.02035685650234
27.6,1.02021252953605
27.62,1.02006030911204
27.64,1.01990026867083
27.66,1.01973248466679
27.68,1.01955703653275
27.7,1.01937400664359
27.72,1.01918348027864
27.74,1.01898554558302
27.76,1.01878029352791
27.78,1.01856781786973
27.8,1.01834821510832
27.82,1.01812158444402
27.84,1.01788802773386
27.86,1.01764764944663
27.88,1.01740055661711
27.9,1.01714685879925
27.92,1.01688666801846
27.94,1.01662009872305
27.96,1.01634726773465
27.98,1.01606829419792
28,1.01578329952929
28.02,1.01549240736494
28.04,1.01519574350798
28.06,1.01489343587484
28.08,1.01458561444084
28.1,1.0142724111852
28.12,1.01395396003512
28.14,1.01363039680934
28.16,1.01330185916097
28.18,1.01296848651967
28.2,1.01263042003326
28.22,1.01228780250868
28.24,1.01194077835243
28.26,1.01158949351044
28.28,1.01123409540744
28.3,1.0108747328858
28.32,1.010511556144
28.34,1.01014471667449
28.36,1.00977436720129
28.38,1.00940066161713
28.4,1.0090237549202
28.42,1.00864380315062
28.44,1.00826096332654
28.46,1.00787539337996
28.48,1.00748725209233
28.5,1.00709669902985
28.52,1.00670389447862
28.54,1.00630899937952
28.56,1.00591217526303
28.58,1.00551358418383
28.6,1.00511338865538
28.62,1.00471175158429
28.64,1.00430883620479
28.66,1.00390480601307
28.68,1.0034998247016
28.7,1.00309405609356
28.72,1.00268766407728
28.74,1.00228081254069
28.76,1.00187366530598
28.78,1.00146638606432
28.8,1.00105913831074
28.82,1.00065208527919
28.84,1.00024538987781
28.86,0.999839214624449
28.88,0.999433721582374
28.9,0.999029072296326
28.92,0.998625427728844
28.94,0.998222948196927
28.96,0.997821793309044
28.98,0.997422121902531
29,0.997024091981382
29.02,0.996627860654467
29.04,0.996233584074204
29.06,0.995841417375703
29.08,0.995451514616401
29.1,0.995064028716227
29.12,0.994679111398305
29.14,0.994296913130219
29.16,0.993917583065874
29.18,0.993541268987963
29.2,0.993168117251068
29.22,0.99279827272541
29.24,0.992431878741283
29.26,0.992069077034178
29.28,0.991710007690626
29.3,0.991354809094776
29.32,0.991003617875736
29.34,0.990656568855687
29.36,0.990313794998791
29.38,0.989975427360927
29.4,0.989641595040244
29.42,0.989312425128582
29.44,0.988988042663755
29.46,0.988668570582728
29.48,0.988354129675693
29.5,0.988044838541077
29.52,0.987740813541481
29.54,0.987442168760578
29.56,0.98714901596098
29.58,0.986861464543097
29.6,0.986579621504986
29.62,0.986303591403227
29.64,0.986033476314821
29.66,0.985769375800136
29.68,0.985511386866902
29.7,0.985259603935288
29.72,0.985014118804044
29.74,0.984775020617751
29.76,0.984542395835165
29.78,0.98431632819868
29.8,0.984096898704921
29.82,0.983884185576468
29.84,0.983678264234722
29.86,0.983479207273938
29.88,0.98328708443641
29.9,0.983101962588829
29.92,0.982923905699826
29.94,0.982752974818693
29.96,0.982589228055305
29.98,0.982432720561235
30,0.982283504512076


==> Figures_tex/Data/y7.csv <==
t,e
0,3.19542455738493
0.02,3.19519882753536
0.04,3.19474749051611
0.06,3.19407069989142
0.08,3.19316864351413
0.1,3.1920415467346
0.12,3.19068967541992
0.14,3.18911333878885
0.16,3.18731289206799
0.18,3.18528873897445
0.2,3.18304133403012
0.22,3.18057118471276
0.24,3.17787885344874
0.26,3.1749649594523
0.28,3.17183018041622
0.3,3.16847525405834
0.32,3.16490097952868
0.34,3.16110821868151
0.36,3.1570978972167
0.38,3.15287100569469
0.4,3.14842860042924
0.42,3.14377180426194
0.44,3.13890180722259
0.46,3.13381986707929
0.48,3.12852730978197
0.5,3.12302552980331
0.52,3.11731599038038
0.54,3.11140022366083
0.56,3.10527983075697
0.58,3.0989564817111
0.6,3.09243191537559
0.62,3.08570793921069
0.64,3.07878642900346
0.66,3.07166932851083
0.68,3.06435864902973
0.7,3.05685646889737
0.72,3.04916493292448
0.74,3.04128625176428
0.76,3.03322270122003
0.78,3.02497662149369
0.8,3.01655041637845
0.82,3.00794655239752
0.84,2.99916755789183
0.86,2.99021602205889
0.88,2.9810945939453
0.9,2.97180598139514
0.92,2.96235294995655
0.94,2.95273832174858
0.96,2.9429649742905
0.98,2.93303583929576
1,2.92295390143235
1.02,2.91272219705178
1.04,2.9023438128885
1.06,2.89182188473165
1.08,2.88115959607081
1.1,2.87036017671785
1.12,2.85942690140622
1.14,2.84836308836962
1.16,2.83717209790158
1.18,2.82585733089749
1.2,2.81442222738074
1.22,2.80287026501435
1.24,2.79120495759959
1.26,2.77942985356303
1.28,2.76754853443331
1.3,2.75556461330908
1.32,2.74348173331925
1.34,2.73130356607698
1.36,2.71903381012849
1.38,2.7066761893979
1.4,2.69423445162928
1.42,2.68171236682704
1.44,2.66911372569563
1.46,2.65644233807968
1.48,2.64370203140561
1.5,2.63089664912558
1.52,2.61803004916481
1.54,2.60510610237316
1.56,2.5921286909819
1.58,2.57910170706638
1.6,2.56602905101563
1.62,2.55291463000948
1.64,2.53976235650417
1.66,2.52657614672702
1.68,2.51335991918096
1.7,2.50011759315962
1.72,2.4868530872736
1.74,2.47357031798857
1.76,2.46027319817588
1.78,2.44696563567614
1.8,2.43365153187645
1.82,2.42033478030183
1.84,2.40701926522125
1.86,2.39370886026892
1.88,2.3804074270812
1.9,2.36711881394965
1.92,2.35384685449066
1.94,2.34059536633205
1.96,2.32736814981703
1.98,2.314168986726
2,2.30100163901641
2.02,2.2878698475811
2.04,2.27477733102554
2.06,2.26172778446401
2.08,2.24872487833539
2.1,2.23577225723846
2.12,2.22287353878728
2.14,2.21003231248667
2.16,2.19725213862817
2.18,2.18453654720664
2.2,2.17188903685765
2.22,2.15931307381598
2.24,2.14681209089525
2.26,2.13438948648895
2.28,2.12204862359298
2.3,2.10979282884986
2.32,2.09762539161462
2.34,2.08554956304266
2.36,2.07356855519953
2.38,2.06168554019283
2.4,2.04990364932615
2.42,2.03822597227529
2.44,2.02665555628673
2.46,2.01519540539833
2.48,2.00384847968242
2.5,1.99261769451123
2.52,1.98150591984468
2.54,1.97051597954052
2.56,1.95965065068685
2.58,1.94891266295702
2.6,1.93830469798678
2.62,1.92782938877381
2.64,1.91748931909943
2.66,1.90728702297261
2.68,1.897224984096
2.7,1.8873056353542
2.72,1.87753135832394
2.74,1.86790448280627
2.76,1.85842728638056
2.78,1.84910199398031
2.8,1.83993077749059
2.82,1.83091575536714
2.84,1.82205899227677
2.86,1.81336249875927
2.88,1.80482823091045
2.9,1.79645809008628
2.92,1.78825392262801
2.94,1.78021751960813
2.96,1.77235061659697
2.98,1.76465489344988
3,1.75713197411476
3.02,1.74978342645981
3.04,1.74261076212138
3.06,1.73561543637167
3.08,1.72879884800619
3.1,1.72216233925078
3.12,1.71570719568793
3.14,1.7094346462024
3.16,1.70334586294576
3.18,1.69744196131977
3.2,1.69172399997841
3.22,1.6861929808483
3.24,1.68084984916736
3.26,1.67569549354151
3.28,1.67073074601917
3.3,1.66595638218338
3.32,1.66137312126131
3.34,1.656981626251
3.36,1.65278250406502
3.38,1.64877630569088
3.4,1.64496352636803
3.42,1.64134460578116
3.44,1.63791992826948
3.46,1.63468982305202
3.48,1.63165456446846
3.5,1.62881437223535
3.52,1.62616941171755
3.54,1.62371979421459
3.56,1.6214655772617
3.58,1.61940676494531
3.6,1.61754330823281
3.62,1.61587510531621
3.64,1.61440200196965
3.66,1.61312379192033
3.68,1.6120402172327
3.7,1.61115096870573
3.72,1.61045568628285
3.74,1.60995395947451
3.76,1.60964532779293
3.78,1.60952928119894
3.8,1.6096052605606
3.82,1.60987265812328
3.84,1.61033081799113
3.86,1.61097903661949
3.88,1.61181656331817
3.9,1.61284260076518
3.92,1.61405630553081
3.94,1.61545678861174
3.96,1.61704311597487
3.98,1.61881430911078
4,1.62076934559643
4.02,1.62290715966683
4.04,1.62522664279564
4.06,1.62772664428415
4.08,1.63040597185866
4.1,1.63326339227583
4.12,1.63629763193584
4.14,1.63950737750307
4.16,1.6428912765341
4.18,1.64644793811273
4.2,1.65017593349178
4.22,1.65407379674148
4.24,1.65814002540411
4.26,1.66237308115476
4.28,1.66677139046782
4.3,1.67133334528912
4.32,1.67605730371333
4.34,1.68094159066652
4.36,1.68598449859344
4.38,1.69118428814955
4.4,1.69653918889733
4.42,1.70204740000666
4.44,1.70770709095925
4.46,1.71351640225655
4.48,1.71947344613122
4.5,1.72557630726166
4.52,1.7318230434896
4.54,1.73821168654032
4.56,1.74474024274547
4.58,1.75140669376801
4.6,1.75820899732934
4.62,1.7651450879381
4.64,1.7722128776207
4.66,1.77941025665307
4.68,1.78673509429368
4.7,1.7941852395174
4.72,1.80175852175011
4.74,1.80945275160379
4.76,1.81726572161189
4.78,1.82519520696476
4.8,1.83323896624492
4.82,1.84139474216203
4.84,1.84966026228723
4.86,1.85803323978672
4.88,1.86651137415445
4.9,1.87509235194354
4.92,1.88377384749633
4.94,1.89255352367296
4.96,1.90142903257808
4.98,1.91039801628562
5,1.91945810756146
5.02,1.92860693058367
5.04,1.93784210166034
5.06,1.94716122994456
5.08,1.9565619181466
5.1,1.96604176324298
5.12,1.97559835718227
5.14,1.98522928758744
5.16,1.99493213845468
5.18,2.00470449084833
5.2,2.0145439235919
5.22,2.02444801395504
5.24,2.03441433833608
5.26,2.04444047294026
5.28,2.05452399445326
5.3,2.06466248071002
5.32,2.07485351135858
5.34,2.08509466851889
5.36,2.09538353743636
5.38,2.10571770713006
5.4,2.11609477103537
5.42,2.12651232764099
5.44,2.1369679811201
5.46,2.14745934195563
5.48,2.15798402755939
5.5,2.16853966288503
5.52,2.17912388103463
5.54,2.18973432385878
5.56,2.20036864255018
5.58,2.21102449823032
5.6,2.22169956252953
5.62,2.23239151815988
5.64,2.24309805948115
5.66,2.2538168930595
5.68,2.26454573821888
5.7,2.27528232758509
5.72,2.28602440762219
5.74,2.29676973916146
5.76,2.30751609792249
5.78,2.31826127502661
5.8,2.32900307750228
5.82,2.33973932878258
5.84,2.35046786919458
5.86,2.36118655644053
5.88,2.37189326607086
5.9,2.38258589194875
5.92,2.39326234670639
5.94,2.4039205621927
5.96,2.41455848991252
5.98,2.42517410145715
6,2.43576538892627
6.02,2.44633036534099
6.04,2.4568670650482
6.06,2.46737354411601
6.08,2.47784788072023
6.1,2.48828817552192
6.12,2.49869255203591
6.14,2.50905915699018
6.16,2.51938616067624
6.18,2.52967175729021
6.2,2.53991416526483
6.22,2.55011162759215
6.24,2.56026241213702
6.26,2.57036481194119
6.28,2.5804171455182
6.3,2.5904177571388
6.32,2.60036501710715
6.34,2.61025732202745
6.36,2.62009309506131
6.38,2.62987078617564
6.4,2.63958887238107
6.42,2.64924585796103
6.44,2.65884027469127
6.46,2.66837068205
6.48,2.67783566741857
6.5,2.68723384627269
6.52,2.69656386236419
6.54,2.70582438789338
6.56,2.71501412367193
6.58,2.72413179927644
6.6,2.73317617319243
6.62,2.74214603294916
6.64,2.7510401952449
6.66,2.75985750606301
6.68,2.76859684077856
6.7,2.77725710425581
6.72,2.78583723093632
6.74,2.79433618491787
6.76,2.80275296002422
6.78,2.81108657986566
6.8,2.81933609789051
6.82,2.82750059742745
6.84,2.83557919171896
6.86,2.84357102394565
6.88,2.85147526724173
6.9,2.85929112470156
6.92,2.86701782937738
6.94,2.87465464426834
6.96,2.88220086230064
6.98,2.88965580629922
7,2.89701882895071
7.02,2.90428931275789
7.04,2.91146666998574
7.06,2.91855034259899
7.08,2.92553980219146
7.1,2.93243454990706
7.12,2.93923411635264
7.14,2.94593806150276
7.16,2.95254597459639
7.18,2.95905747402571
7.2,2.96547220721703
7.22,2.9717898505039
7.24,2.97801010899261
7.26,2.98413271641995
7.28,2.9901574350036
7.3,2.99608405528501
7.32,3.00191239596493
7.34,3.00764230373174
7.36,3.01327365308266
7.38,3.01880634613783
7.4,3.02424031244749
7.42,3.02957550879236
7.44,3.03481191897714
7.46,3.0399495536175
7.48,3.04498844992046
7.5,3.04992867145836
7.52,3.05477030793646
7.54,3.05951347495439
7.56,3.06415831376143
7.58,3.06870499100584
7.6,3.07315369847824
7.62,3.0775046528493
7.64,3.08175809540171
7.66,3.08591429175661
7.68,3.08997353159461
7.7,3.09393612837153
7.72,3.09780241902887
7.74,3.10157276369926
7.76,3.10524754540699
7.78,3.10882716976363
7.8,3.11231206465897
7.82,3.11570267994744
7.84,3.11899948712995
7.86,3.12220297903147
7.88,3.12531366947439
7.9,3.12833209294776
7.92,3.1312588042726
7.94,3.13409437826331
7.96,3.13683940938546
7.98,3.13949451140992
8,3.14206031706359
8.02,3.14453747767674
8.04,3.14692666282723
8.06,3.14922855998157
8.08,3.15144387413311
8.1,3.15357332743739
8.12,3.1556176588448
8.14,3.15757762373072
8.16,3.15945399352315
8.18,3.16124755532819
8.2,3.16295911155319
8.22,3.164589479528
8.24,3.16613949112425
8.26,3.16760999237285
8.28,3.16900184307988
8.3,3.17031591644091
8.32,3.17155309865402
8.34,3.17271428853143
8.36,3.17380039711016
8.38,3.17481234726151
8.4,3.17575107329985
8.42,3.17661752059049
8.44,3.17741264515707
8.46,3.17813741328836
8.48,3.17879280114475
8.5,3.17937979436448
8.52,3.17989938766972
8.54,3.18035258447275
8.56,3.18074039648215
8.58,3.18106384330935
8.6,3.18132395207549
8.62,3.18152175701882
8.64,3.18165829910267
8.66,3.18173462562422
8.68,3.18175178982412
8.7,3.18171085049699
8.72,3.1816128716032
8.74,3.18145892188164
8.76,3.18125007446403
8.78,3.18098740649051
8.8,3.18067199872685
8.82,3.18030493518335
8.84,3.17988730273547
8.86,3.17942019074638
8.88,3.17890469069149
8.9,3.17834189578508
8.92,3.17773290060918
8.94,3.17707880074472
8.96,3.17638069240514
8.98,3.1756396720725
9,3.17485683613619
9.02,3.17403328053447
9.04,3.17317010039869
9.06,3.17226838970056
9.08,3.17132924090234
9.1,3.17035374461021
9.12,3.16934298923082
9.14,3.16829806063113
9.16,3.16722004180167
9.18,3.1661100125232
9.2,3.16496904903703
9.22,3.16379822371892
9.24,3.16259860475673
9.26,3.16137125583192
9.28,3.16011723580486
9.3,3.15883759840419
9.32,3.1575333919202
9.34,3.15620565890236
9.36,3.15485543586097
9.38,3.15348375297321
9.4,3.15209163379343
9.42,3.15068009496784
9.44,3.14925014595381
9.46,3.14780278874353
9.48,3.14633901759243
9.5,3.14485981875214
9.52,3.14336617020829
9.54,3.14185904142302
9.56,3.14033939308234
9.58,3.1388081768484
9.6,3.13726633511671
9.62,3.13571480077831
9.64,3.13415449698705
9.66,3.1325863369319
9.68,3.13101122361446
9.7,3.12943004963155
9.72,3.12784369696313
9.74,3.12625303676541
9.76,3.12465892916924
9.78,3.12306222308388
9.8,3.12146375600614
9.82,3.1198643538348
9.84,3.11826483069061
9.86,3.11666598874162
9.88,3.11506861803403
9.9,3.11347349632856
9.92,3.11188138894229
9.94,3.11029304859606
9.96,3.10870921526745
9.98,3.10713061604927
10,3.10555796501373
10.02,3.10399196308211
10.04,3.10243329790011
10.06,3.10088264371875
10.08,3.09934066128097
10.1,3.09780799771377
10.12,3.09628528642604
10.14,3.094773147012
10.16,3.09327218516025
10.18,3.09178299256845
10.2,3.09030614686366
10.22,3.08884221152818
10.24,3.08739173583114
10.26,3.08595525476555
10.28,3.08453328899102
10.3,3.08312634478195
10.32,3.08173491398139
10.34,3.08035947396028
10.36,3.07900048758235
10.38,3.07765840317438
10.4,3.07633365450201
10.42,3.07502666075095
10.44,3.07373782651359
10.46,3.07246754178101
10.48,3.0712161819404
10.5,3.06998410777765
10.52,3.06877166548541
10.54,3.06757918667626
10.56,3.06640698840116
10.58,3.0652553731731
10.6,3.06412462899579
10.62,3.06301502939757
10.64,3.06192683347028
10.66,3.06086028591319
10.68,3.05981561708184
10.7,3.05879304304186
10.72,3.0577927656276
10.74,3.05681497250561
10.76,3.05585983724285
10.78,3.05492751937966
10.8,3.05401816450732
10.82,3.0531319043503
10.84,3.05226885685291
10.86,3.05142912627062
10.88,3.05061280326561
10.9,3.04981996500688
10.92,3.04905067527446
10.94,3.04830498456802
10.96,3.04758293021958
10.98,3.04688453651033
11,3.04620981479148
11.02,3.04555876360914
11.04,3.04493136883306
11.06,3.04432760378917
11.08,3.04374742939597
11.1,3.04319079430454
11.12,3.04265763504222
11.14,3.04214787615975
11.16,3.04166143038202
11.18,3.04119819876208
11.2,3.04075807083852
11.22,3.04034092479615
11.24,3.03994662762971
11.26,3.03957503531083
11.28,3.03922599295784
11.3,3.03889933500863
11.32,3.03859488539626
11.34,3.03831245772744
11.36,3.03805185546356
11.38,3.03781287210445
11.4,3.03759529137458
11.42,3.03739888741172
11.44,3.03722342495794
11.46,3.03706865955293
11.48,3.0369343377294
11.5,3.03682019721065
11.52,3.03672596711019
11.54,3.03665136813319
11.56,3.03659611277982
11.58,3.03655990555035
11.6,3.03654244315196
11.62,3.03654341470699
11.64,3.0365625019629
11.66,3.03659937950341
11.68,3.03665371496117
11.7,3.03672516923151
11.72,3.03681339668744
11.74,3.03691804539564
11.76,3.03703875733352
11.78,3.03717516860702
11.8,3.0373269096694
11.82,3.03749360554057
11.84,3.03767487602719
11.86,3.0378703359432
11.88,3.03807959533091
11.9,3.03830225968237
11.92,3.03853793016111
11.94,3.03878620382399
11.96,3.03904667384328
11.98,3.03931892972868
12,3.0396025575493
12.02,3.03989714015558
12.04,3.04020225740089
12.06,3.0405174863629
12.08,3.04084240156454
12.1,3.0411765751945
12.12,3.04151957732719
12.14,3.04187097614208
12.16,3.04223033814228
12.18,3.04259722837245
12.2,3.04297121063572
12.22,3.04335184770974
12.24,3.04373870156172
12.26,3.04413133356232
12.28,3.04452930469843
12.3,3.04493217578465
12.32,3.0453395076735
12.34,3.04575086146421
12.36,3.04616579871004
12.38,3.04658388162411
12.4,3.04700467328351
12.42,3.0474277378319
12.44,3.04785264068023
12.46,3.04827894870569
12.48,3.04870623044878
12.5,3.04913405630847
12.52,3.04956199873528
12.54,3.04998963242232
12.56,3.05041653449423
12.58,3.05084228469385
12.6,3.0512664655667
12.62,3.05168866264307
12.64,3.05210846461781
12.66,3.05252546352763
12.68,3.05293925492593
12.7,3.05334943805509
12.72,3.05375561601615
12.74,3.05415739593588
12.76,3.05455438913106
12.78,3.0549462112701
12.8,3.05533248253184
12.82,3.05571282776145
12.84,3.05608687662351
12.86,3.05645426375209
12.88,3.0568146288979
12.9,3.05716761707237
12.92,3.0575128786887
12.94,3.0578500696998
12.96,3.05817885173308
12.98,3.05849889222206
13,3.05880986453475
13.02,3.05911144809883
13.04,3.05940332852352
13.06,3.05968519771811
13.08,3.05995675400719
13.1,3.0602177022425
13.12,3.06046775391136
13.14,3.06070662724169
13.16,3.0609340473036
13.18,3.06114974610748
13.2,3.0613534626986
13.22,3.06154494324822
13.24,3.06172394114113
13.26,3.06189021705969
13.28,3.06204353906427
13.3,3.06218368267011
13.32,3.06231043092058
13.34,3.06242357445691
13.36,3.06252291158419
13.38,3.06260824833381
13.4,3.06267939852232
13.42,3.06273618380652
13.44,3.06277843373502
13.46,3.06280598579615
13.48,3.06281868546213
13.5,3.06281638622974
13.52,3.06279894965718
13.54,3.06276624539742
13.56,3.06271815122787
13.58,3.06265455307636
13.6,3.06257534504358
13.62,3.06248042942185
13.64,3.06236971671025
13.66,3.06224312562628
13.68,3.06210058311372
13.7,3.06194202434715
13.72,3.06176739273272
13.74,3.06157663990548
13.76,3.06136972572315
13.78,3.06114661825638
13.8,3.06090729377555
13.82,3.06065173673404
13.84,3.06037993974811
13.86,3.06009190357335
13.88,3.05978763707771
13.9,3.05946715721116
13.92,3.05913048897203
13.94,3.05877766537
13.96,3.05840872738585
13.98,3.05802372392788
14,3.05762271178518
14.02,3.05720575557768
14.04,3.05677292770299
14.06,3.0563243082802
14.08,3.05585998509058
14.1,3.05538005351513
14.12,3.05488461646926
14.14,3.05437378433439
14.16,3.05384767488669
14.18,3.05330641322283
14.2,3.05275013168304
14.22,3.05217896977116
14.24,3.05159307407212
14.26,3.05099259816656
14.28,3.05037770254286
14.3,3.04974855450651
14.32,3.04910532808689
14.34,3.04844820394156
14.36,3.04777736925804
14.38,3.04709301765316
14.4,3.04639534907002
14.42,3.04568456967265
14.44,3.04496089173837
14.46,3.04422453354793
14.48,3.04347571927347
14.5,3.04271467886437
14.52,3.04194164793104
14.54,3.04115686762669
14.56,3.04036058452717
14.58,3.03955305050888
14.6,3.03873452262485
14.62,3.0379052629791
14.64,3.03706553859915
14.66,3.03621562130699
14.68,3.03535578758837
14.7,3.03448631846054
14.72,3.03360749933858
14.74,3.03271961990018
14.76,3.03182297394917
14.78,3.03091785927764
14.8,3.03000457752688
14.82,3.02908343404714
14.84,3.0281547377562
14.86,3.02721880099693
14.88,3.02627593939386
14.9,3.02532647170872
14.92,3.02437071969527
14.94,3.02340900795311
14.96,3.02244166378091
14.98,3.02146901702884
15,3.02049139995043
15.02,3.01950914705387
15.04,3.0185225949527
15.06,3.01753208221626
15.08,3.01653794921952
15.1,3.01554053799283
15.12,3.01454019207121
15.14,3.0135372563436
15.16,3.0125320769019
15.18,3.01152500088997
15.2,3.01051637635259
15.22,3.00950655208455
15.24,3.00849587747976
15.26,3.00748470238062
15.28,3.00647337692756
15.3,3.00546225140895
15.32,3.00445167611128
15.34,3.00344200116985
15.36,3.00243357641984
15.38,3.00142675124805
15.4,3.00042187444505
15.42,2.99941929405818
15.44,2.99841935724509
15.46,2.99742241012818
15.48,2.99642879764977
15.5,2.99543886342819
15.52,2.99445294961482
15.54,2.99347139675208
15.56,2.99249454363253
15.58,2.99152272715895
15.6,2.99055628220575
15.62,2.98959554148138
15.64,2.9886408353922
15.66,2.98769249190749
15.68,2.98675083642592
15.7,2.9858161916434
15.72,2.98488887742239
15.74,2.98396921066269
15.76,2.98305750517386
15.78,2.98215407154914
15.8,2.98125921704109
15.82,2.98037324543894
15.84,2.97949645694759
15.86,2.97862914806846
15.88,2.97777161148218
15.9,2.97692413593308
15.92,2.97608700611565
15.94,2.97526050256292
15.96,2.97444490153684
15.98,2.97364047492065
16,2.9728474901134
16.02,2.97206620992647
16.04,2.97129689248231
16.06,2.97053979111527
16.08,2.96979515427475
16.1,2.96906322543046
16.12,2.96834424298006
16.14,2.96763844015902
16.16,2.96694604495285
16.18,2.96626728001172
16.2,2.96560236256741
16.22,2.96495150435268
16.24,2.96431491152316
16.26,2.96369278458159
16.28,2.96308531830463
16.3,2.96249270167219
16.32,2.9619151177992
16.34,2.96135274387008
16.36,2.96080575107562
16.38,2.9602743045526
16.4,2.95975856332593
16.42,2.95925868025343
16.44,2.9587748019733
16.46,2.95830706885418
16.48,2.95785561494789
16.5,2.95742056794493
16.52,2.95700204913256
16.54,2.95660017335563
16.56,2.95621504898014
16.58,2.9558467778595
16.6,2.95549545530348
16.62,2.95516117004995
16.64,2.95484400423931
16.66,2.95454403339167
16.68,2.95426132638677
16.7,2.95399594544662
16.72,2.95374794612093
16.74,2.95351737727521
16.76,2.95330428108165
16.78,2.95310869301273
16.8,2.95293064183754
16.82,2.95277014962084
16.84,2.95262723172482
16.86,2.95250189681359
16.88,2.95239414686035
16.9,2.95230397715723
16.92,2.95223137632789
16.94,2.9521763263427
16.96,2.95213880253659
16.98,2.9521187736296
17,2.95211620174999
17.02,2.95213104246
17.04,2.95216324478416
17.06,2.95221275124025
17.08,2.95227949787274
17.1,2.95236341428881
17.12,2.95246442369685
17.14,2.95258244294753
17.16,2.95271738257726
17.18,2.95286914685414
17.2,2.95303763382633
17.22,2.9532227353728
17.24,2.95342433725651
17.26,2.95364231917985
17.28,2.95387655484247
17.3,2.95412691200137
17.32,2.95439325253327
17.34,2.95467543249917
17.36,2.95497330221115
17.38,2.9552867063013
17.4,2.95561548379285
17.42,2.9559594681733
17.44,2.95631848746971
17.46,2.95669236432598
17.48,2.95708091608209
17.5,2.95748395485542
17.52,2.95790128762381
17.54,2.9583327163107
17.56,2.95877803787193
17.58,2.95923704438454
17.6,2.95970952313716
17.62,2.96019525672221
17.64,2.96069402312985
17.66,2.96120559584343
17.68,2.96172974393663
17.7,2.96226623217222
17.72,2.96281482110219
17.74,2.96337526716945
17.76,2.963947322811
17.78,2.96453073656236
17.8,2.96512525316346
17.82,2.96573061366576
17.84,2.96634655554065
17.86,2.96697281278902
17.88,2.96760911605206
17.9,2.96825519272309
17.92,2.96891076706047
17.94,2.96957556030162
17.96,2.97024929077787
17.98,2.9709316740303
18,2.97162242292651
18.02,2.97232124777809
18.04,2.97302785645898
18.06,2.97374195452447
18.08,2.97446324533097
18.1,2.97519143015631
18.12,2.97592620832072
18.14,2.97666727730824
18.16,2.97741433288872
18.18,2.97816706924013
18.2,2.97892517907138
18.22,2.97968835374537
18.24,2.9804562834024
18.26,2.98122865708372
18.28,2.98200516285541
18.3,2.98278548793222
18.32,2.98356931880163
18.34,2.98435634134791
18.36,2.98514624097611
18.38,2.98593870273608
18.4,2.98673341144628
18.42,2.98753005181753
18.44,2.98832830857648
18.46,2.98912786658884
18.48,2.98992841098229
18.5,2.99072962726909
18.52,2.99153120146824
18.54,2.99233282022717
18.56,2.99313417094301
18.58,2.99393494188325
18.6,2.9947348223058
18.62,2.99553350257851
18.64,2.99633067429789
18.66,2.99712603040716
18.68,2.99791926531353
18.7,2.99871007500465
18.72,2.99949815716422
18.74,3.0002832112866
18.76,3.00106493879065
18.78,3.00184304313237
18.8,3.00261722991667
18.82,3.00338720700796
18.84,3.0041526846397
18.86,3.0049133755227
18.88,3.00566899495229
18.9,3.00641926091426
18.92,3.00716389418942
18.94,3.007902618457
18.96,3.00863516039654
18.98,3.00936124978845
19,3.01008061961321
19.02,3.01079300614897
19.04,3.01149814906774
19.06,3.01219579153004
19.08,3.0128856802779
19.1,3.01356756572639
19.12,3.01424120205337
19.14,3.01490634728768
19.16,3.01556276339558
19.18,3.01621021636544
19.2,3.01684847629075
19.22,3.01747731745124
19.24,3.01809651839224
19.26,3.01870586200221
19.28,3.01930513558832
19.3,3.01989413095025
19.32,3.02047264445195
19.34,3.02104047709152
19.36,3.02159743456909
19.38,3.02214332735276
19.4,3.02267797074241
19.42,3.02320118493162
19.44,3.02371279506742
19.46,3.02421263130801
19.48,3.02470052887837
19.5,3.0251763281238
19.52,3.02563987456125
19.54,3.02609101892861
19.56,3.02652961723172
19.58,3.02695553078933
19.6,3.02736862627578
19.62,3.02776877576154
19.64,3.02815585675148
19.66,3.02852975222097
19.68,3.02889035064977
19.7,3.02923754605357
19.72,3.02957123801343
19.74,3.02989133170284
19.76,3.0301977379126
19.78,3.03049037307339
19.8,3.03076915927613
19.82,3.03103402428995
19.84,3.03128490157805
19.86,3.0315217303111
19.88,3.03174445537855
19.9,3.0319530273975
19.92,3.03214740271938
19.94,3.03232754343437
19.96,3.03249341737349
19.98,3.03264499810846
20,3.03278226494927
20.02,3.03290520293957
20.04,3.03301380284968
20.06,3.0331080611675
20.08,3.03318798008706
20.1,3.03325356749494
20.12,3.03330483695441
20.14,3.03334180768742
20.16,3.03336450455433
20.18,3.03337295803153
20.2,3.03336720418682
20.22,3.03334728465275
20.24,3.03331324659766
20.26,3.03326514269475
20.28,3.03320303108896
20.3,3.03312697536176
20.32,3.03303704449394
20.34,3.03293331282624
20.36,3.03281586001809
20.38,3.03268477100415
20.4,3.03254013594906
20.42,3.0323820502001
20.44,3.03221061423789
20.46,3.03202593362528
20.48,3.03182811895424
20.5,3.03161728579089
20.52,3.03139355461873
20.54,3.03115705078002
20.56,3.03090790441536
20.58,3.03064625040148
20.6,3.03037222828739
20.62,3.03008598222865
20.64,3.02978766092015
20.66,3.02947741752708
20.68,3.02915540961439
20.7,3.02882179907457
20.72,3.02847675205396
20.74,3.02812043887747
20.76,3.02775303397183
20.78,3.02737471578737
20.8,3.0269856667184
20.82,3.02658607302218
20.84,3.02617612473651
20.86,3.02575601559605
20.88,3.02532594294731
20.9,3.02488610766241
20.92,3.02443671405163
20.94,3.02397796977476
20.96,3.02351008575132
20.98,3.02303327606974
21,3.02254775789535
21.02,3.02205375137745
21.04,3.02155147955537
21.06,3.02104116826354
21.08,3.02052304603572
21.1,3.01999734400831
21.12,3.01946429582283
21.14,3.01892413752767
21.16,3.01837710747899
21.18,3.01782344624105
21.2,3.01726339648571
21.22,3.01669720289145
21.24,3.01612511204174
21.26,3.01554737232283
21.28,3.01496423382113
21.3,3.01437594822003
21.32,3.01378276869639
21.34,3.01318494981656
21.36,3.0125827474322
21.38,3.01197641857561
21.4,3.011366221355
21.42,3.01075241484945
21.44,3.01013525900369
21.46,3.00951501452282
21.48,3.0088919427669
21.5,3.00826630564546
21.52,3.00763836551213
21.54,3.00700838505916
21.56,3.00637662721214
21.58,3.00574335502479
21.6,3.00510883157389
21.62,3.00447331985449
21.64,3.00383708267528
21.66,3.00320038255435
21.68,3.00256348161514
21.7,3.0019266414829
21.72,3.00129012318145
21.74,3.00065418703047
21.76,3.00001909254319
21.78,2.99938509832471
21.8,2.9987524619708
21.82,2.99812143996733
21.84,2.99749228759037
21.86,2.99686525880695
21.88,2.99624060617654
21.9,2.99561858075328
21.92,2.99499943198901
21.94,2.99438340763716
21.96,2.99377075365744
21.98,2.99316171412151
22,2.99255653111954
22.02,2.99195544466773
22.04,2.99135869261691
22.06,2.99076651056209
22.08,2.99017913175317
22.1,2.98959678700667
22.12,2.98901970461872
22.14,2.9884481102791
22.16,2.98788222698656
22.18,2.98732227496537
22.2,2.98676847158309
22.22,2.98622103126972
22.24,2.9856801654381
22.26,2.98514608240568
22.28,2.98461898731772
22.3,2.98409908207187
22.32,2.98358656524414
22.34,2.98308163201644
22.36,2.98258447410551
22.38,2.98209527969346
22.4,2.98161423335972
22.42,2.98114151601471
22.44,2.980677304835
22.46,2.98022177320005
22.48,2.97977509063072
22.5,2.97933742272928
22.52,2.97890893112118
22.54,2.97848977339848
22.56,2.97808010306504
22.58,2.97768006948339
22.6,2.97728981782333
22.62,2.97690948901237
22.64,2.97653921968792
22.66,2.97617914215122
22.68,2.97582938432319
22.7,2.975490069702
22.72,2.97516131732255
22.74,2.97484324171777
22.76,2.9745359528818
22.78,2.97423955623503
22.8,2.97395415259102
22.82,2.97367983812536
22.84,2.97341670434635
22.86,2.97316483806768
22.88,2.97292432138296
22.9,2.97269523164222
22.92,2.97247764143033
22.94,2.9722716185473
22.96,2.97207722599063
22.98,2.97189452193949
23,2.97172355974093
23.02,2.97156438789798
23.04,2.97141705005971
23.06,2.97128158501327
23.08,2.97115802667787
23.1,2.97104640410063
23.12,2.97094674145452
23.14,2.97085905803807
23.16,2.97078336827717
23.18,2.97071968172874
23.2,2.97066800308628
23.22,2.97062833218742
23.24,2.97060066402339
23.26,2.9705849887503
23.28,2.97058129170244
23.3,2.97058955340739
23.32,2.97060974960308
23.34,2.97064185125663
23.36,2.97068582458517
23.38,2.97074163107838
23.4,2.97080922752298
23.42,2.97088856602901
23.44,2.97097959405783
23.46,2.97108225445211
23.48,2.97119648546737
23.5,2.97132222080549
23.52,2.97145938964982
23.54,2.97160791670214
23.56,2.97176772222119
23.58,2.97193872206308
23.6,2.97212082772319
23.62,2.97231394637986
23.64,2.97251798093966
23.66,2.97273283008427
23.68,2.97295838831899
23.7,2.97319454602279
23.72,2.97344118949989
23.74,2.97369820103294
23.76,2.97396545893764
23.78,2.97424283761883
23.8,2.97453020762807
23.82,2.97482743572266
23.84,2.97513438492598
23.86,2.97545091458929
23.88,2.97577688045486
23.9,2.97611213472038
23.92,2.97645652610468
23.94,2.97680989991475
23.96,2.97717209811396
23.98,2.97754295939147
24,2.97792231923289
24.02,2.97831000999196
24.04,2.9787058609635
24.06,2.97910969845731
24.08,2.97952134587321
24.1,2.97994062377703
24.12,2.9803673499777
24.14,2.98080133960515
24.16,2.98124240518928
24.18,2.9816903567397
24.2,2.98214500182644
24.22,2.98260614566136
24.24,2.9830735911805
24.26,2.98354713912703
24.28,2.98402658813508
24.3,2.98451173481409
24.32,2.985002373834
24.34,2.9854982980109
24.36,2.98599929839335
24.38,2.98650516434921
24.4,2.98701568365303
24.42,2.98753064257386
24.44,2.98804982596355
24.46,2.98857301734542
24.48,2.98909999900336
24.5,2.98963055207114
24.52,2.99016445662218
24.54,2.99070149175948
24.56,2.99124143570579
24.58,2.99178406589396
24.6,2.99232915905755
24.62,2.99287649132135
24.64,2.9934258382922
24.66,2.99397697514975
24.68,2.99452967673717
24.7,2.99508371765199
24.72,2.99563887233675
24.74,2.99619491516959
24.76,2.99675162055471
24.78,2.9973087630127
24.8,2.99786611727056
24.82,2.9984234583516
24.84,2.99898056166497
24.86,2.99953720309496
24.88,3.00009315908987
24.9,3.00064820675057
24.92,3.0012021239186
24.94,3.00175468926388
24.96,3.00230568237183
24.98,3.00285488383011
25,3.00340207531469
25.02,3.00394703967541
25.04,3.0044895610209
25.06,3.00502942480284
25.08,3.00556641789957
25.1,3.00610032869895
25.12,3.0066309471805
25.14,3.00715806499677
25.16,3.00768147555387
25.18,3.00820097409119
25.2,3.00871635776024
25.22,3.00922742570263
25.24,3.00973397912704
25.26,3.01023582138532
25.28,3.01073275804755
25.3,3.01122459697614
25.32,3.0117111483988
25.34,3.01219222498058
25.36,3.01266764189466
25.38,3.01313721689215
25.4,3.01360077037064
25.42,3.01405812544169
25.44,3.014509107997
25.46,3.01495354677347
25.48,3.01539127341695
25.5,3.01582212254471
25.52,3.0162459318067
25.54,3.01666254194544
25.56,3.01707179685453
25.58,3.01747354363595
25.6,3.01786763265579
25.62,3.01825391759879
25.64,3.0186322555213
25.66,3.01900250690288
25.68,3.01936453569648
25.7,3.01971820937706
25.72,3.02006339898881
25.74,3.02039997919085
25.76,3.02072782830135
25.78,3.02104682834021
25.8,3.02135686507012
25.82,3.02165782803614
25.84,3.02194961060357
25.86,3.02223210999442
25.88,3.02250522732212
25.9,3.02276886762468
25.92,3.02302293989628
25.94,3.02326735711714
25.96,3.02350203628185
25.98,3.02372689842594
26,3.02394186865089
26.02,3.02414687614746
26.04,3.02434185421729
26.06,3.02452674029291
26.08,3.02470147595602
26.1,3.02486600695412
26.12,3.02502028321537
26.14,3.02516425886189
26.16,3.02529789222126
26.18,3.02542114583638
26.2,3.02553398647358
26.22,3.02563638512911
26.24,3.02572831703389
26.26,3.02580976165652
26.28,3.02588070270471
26.3,3.02594112812489
26.32,3.02599103010024
26.34,3.02603040504695
26.36,3.02605925360885
26.38,3.02607758065037
26.4,3.02608539524776
26.42,3.02608271067875
26.44,3.02606954441045
26.46,3.02604591808566
26.48,3.02601185750754
26.5,3.02596739262261
26.52,3.02591255750216
26.54,3.02584739032202
26.56,3.02577193334074
26.58,3.02568623287618
26.6,3.02559033928054
26.62,3.02548430691373
26.64,3.02536819411533
26.66,3.02524206317489
26.68,3.02510598030077
26.7,3.0249600155874
26.72,3.02480424298114
26.74,3.02463874024458
26.76,3.02446358891938
26.78,3.02427887428774
26.8,3.02408468533234
26.82,3.02388111469494
26.84,3.02366825863352
26.86,3.02344621697816
26.88,3.02321509308544
26.9,3.02297499379156
26.92,3.0227260293642
26.94,3.02246831345296
26.96,3.0222019630387
26.98,3.02192709838146
27,3.02164384296728
27.02,3.02135232345377
27.04,3.02105266961448
27.06,3.02074501428217
27.08,3.02042949329093
27.1,3.02010624541714
27.12,3.01977541231944
27.14,3.01943713847759
27.16,3.01909157113031
27.18,3.01873886021211
27.2,3.01837915828918
27.22,3.0180126204943
27.24,3.01763940446081
27.26,3.01725967025577
27.28,3.01687358031212
27.3,3.01648129936016
27.32,3.01608299435807
27.34,3.01567883442178
27.36,3.01526899075398
27.38,3.01485363657251
27.4,3.01443294703797
27.42,3.0140070991807
27.44,3.01357627182718
27.46,3.01314064552572
27.48,3.0127004024717
27.5,3.01225572643217
27.52,3.01180680266998
27.54,3.01135381786745
27.56,3.01089696004957
27.58,3.01043641850677
27.6,3.00997238371736
27.62,3.0095050472695
27.64,3.00903460178302
27.66,3.00856124083077
27.68,3.00808515885986
27.7,3.00760655111256
27.72,3.00712561354708
27.74,3.00664254275814
27.76,3.00615753589744
27.78,3.00567079059399
27.8,3.00518250487443
27.82,3.00469287708327
27.84,3.0042021058031
27.86,3.00371038977493
27.88,3.00321792781846
27.9,3.0027249187525
27.92,3.00223156131557
27.94,3.00173805408654
27.96,3.00124459540551
27.98,3.00075138329496
28,3.00025861538099
28.02,2.99976648881506
28.04,2.9992752001958
28.06,2.99878494549134
28.08,2.99829591996195
28.1,2.99780831808301
28.12,2.99732233346854
28.14,2.99683815879508
28.16,2.9963559857261
28.18,2.99587600483693
28.2,2.99539840554024
28.22,2.99492337601208
28.24,2.99445110311853
28.26,2.993981772343
28.28,2.99351556771413
28.3,2.99305267173449
28.32,2.99259326530985
28.34,2.99213752767934
28.36,2.99168563634627
28.38,2.99123776700978
28.4,2.99079409349732
28.42,2.990354787698
28.44,2.98992001949674
28.46,2.98948995670939
28.48,2.98906476501871
28.5,2.98864460791138
28.52,2.98822964661586
28.54,2.98782004004138
28.56,2.9874159447178
28.58,2.98701751473664
28.6,2.98662490169307
28.62,2.98623825462905
28.64,2.98585771997754
28.66,2.98548344150779
28.68,2.9851155602719
28.7,2.98475421455238
28.72,2.98439953981102
28.74,2.98405166863889
28.76,2.98371073070759
28.78,2.98337685272172
28.8,2.98305015837258
28.82,2.98273076829323
28.84,2.98241880001471
28.86,2.98211436792365
28.88,2.98181758322114
28.9,2.98152855388301
28.92,2.98124738462134
28.94,2.98097417684743
28.96,2.98070902863607
28.98,2.98045203469125
29,2.98020328631319
29.02,2.97996287136688
29.04,2.97973087425191
29.06,2.97950737587382
29.08,2.97929245361684
29.1,2.97908618131813
29.12,2.97888862924335
29.14,2.97869986406383
29.16,2.97851994883511
29.18,2.97834894297702
29.2,2.97818690225514
29.22,2.97803387876387
29.24,2.97788992091089
29.26,2.97775507340316
29.28,2.97762937723437
29.3,2.97751286967398
29.32,2.97740558425764
29.34,2.97730755077919
29.36,2.97721879528417
29.38,2.97713934006477
29.4,2.97706920365635
29.42,2.97700840083541
29.44,2.9769569426191
29.46,2.97691483626624
29.48,2.97688208527973
29.5,2.97685868941064
29.52,2.97684464466359
29.54,2.97683994330377
29.56,2.97684457386536
29.58,2.97685852116144
29.6,2.97688176629538
29.62,2.97691428667368
29.64,2.9769560560203
29.66,2.97700704439237
29.68,2.97706721819739
29.7,2.97713654021187
29.72,2.97721496960134
29.74,2.97730246194184
29.76,2.97739896924271
29.78,2.97750443997089
29.8,2.9776188190765
29.82,2.97774204801985
29.84,2.97787406479975
29.86,2.97801480398319
29.88,2.97816419673638
29.9,2.97832217085699
29.92,2.97848865080784
29.94,2.97866355775172
29.96,2.97884680958761
29.98,2.97903832098805
30,2.97923800343779

